The Perils of Using Mechanical Turk to Evaluate Open-Ended Text Generation

Recent text generation research has increasingly focused on open-ended domains such as story and poetry generation. Because models built for such tasks are difficult to evaluate automatically, most researchers in the space justify their modeling choices by collecting crowdsourced human judgments of text quality (e.g., Likert scores of coherence or grammaticality) from Amazon Mechanical Turk (AMT). In this paper, we first conduct a survey of 45 open-ended text generation papers and find that the vast majority of them fail to report crucial details about their AMT tasks, hindering reproducibility. We then run a series of story evaluation experiments with both AMT workers and English teachers and discover that even with strict qualification filters, AMT workers (unlike teachers) fail to distinguish between model-generated text and human-generated references. We show that AMT worker judgments improve when they are shown model-generated output alongside human-generated references, which enables the workers to better calibrate their ratings. Finally, interviews with the English teachers provide deeper insights into the challenges of the evaluation process, particularly when rating model-generated text.

==> figs/day10_200.csv <==
HITId,HITTypeId,Title,Description,Keywords,Reward,CreationTime,MaxAssignments,RequesterAnnotation,AssignmentDurationInSeconds,AutoApprovalDelayInSeconds,Expiration,NumberOfSimilarHITs,LifetimeInSeconds,AssignmentId,WorkerId,mean_time,sd_time,median_time,submissions,AssignmentStatus,AcceptTime,SubmitTime,AutoApprovalTime,ApprovalTime,RejectionTime,RequesterFeedback,WorkTimeInSeconds,LifetimeApprovalRate,Last30DaysApprovalRate,Last7DaysApprovalRate,Input.prompt,Input.story_fragment,coherence,coherence_red,grammar,grammar_red,likability,likability_red,relevance,relevance_red
3Z33IC0JD4RHEXMKP7CCF4XJDW3V9J,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,308XBLVESN9AV3HT49Q0UXYS29JRBJ,A21ZYTE6WOKUA,116.17,28.59,108.5,7,Submitted,Thu Apr 08 11:18:47 PDT 2021,Thu Apr 08 11:27:45 PDT 2021,Sun Apr 11 11:27:45 PDT 2021,,,,538,0% (0/0),0% (0/0),0% (0/0),"You, a video game character, just died. You had no spare lives left.","Link woke in a panic, gasping and flailing wildly at the air above him. The panic quickly turned to confusion, wasn't he just...? 
 
 He heard footsteps approaching from behind. Link leapt up from the floor and drew his sword, ready to strike. The sight of a slight man in a suit added to Link's already mounting confusion. Is this another trap set by Ganondorf? 
 
 ``Welcome, Link,'' the suited man said, his voice calm and relaxed. ``I suppose you're wondering how you got here?'' 
 
 Link nodded, perhaps this wasn't a trap after all. 
 
 ``You were in the Water Temple, though your player hadn't equipped you with the Zora tunic as they were supposed to.'' 
 
 Player? Tunic? What did he mean? Who was this man?",4,3,5,3,3,2,2,1
3Z33IC0JD4RHEXMKP7CCF4XJDW3V9J,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3AUQQEL7UAY14NV0FDYLBDRCWB6V01,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 12:20:24 PDT 2021,Thu Apr 08 12:30:52 PDT 2021,Sun Apr 11 12:30:52 PDT 2021,,,,628,0% (0/0),0% (0/0),0% (0/0),"You, a video game character, just died. You had no spare lives left.","Link woke in a panic, gasping and flailing wildly at the air above him. The panic quickly turned to confusion, wasn't he just...? 
 
 He heard footsteps approaching from behind. Link leapt up from the floor and drew his sword, ready to strike. The sight of a slight man in a suit added to Link's already mounting confusion. Is this another trap set by Ganondorf? 
 
 ``Welcome, Link,'' the suited man said, his voice calm and relaxed. ``I suppose you're wondering how you got here?'' 
 
 Link nodded, perhaps this wasn't a trap after all. 
 
 ``You were in the Water Temple, though your player hadn't equipped you with the Zora tunic as they were supposed to.'' 
 
 Player? Tunic? What did he mean? Who was this man?",3,2,4,3,4,3,3,2
3Z33IC0JD4RHEXMKP7CCF4XJDW3V9J,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3L4D84MIL4X3OS12WWRNEHFZN5VHJY,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:20:12 PDT 2021,Thu Apr 08 11:28:35 PDT 2021,Sun Apr 11 11:28:35 PDT 2021,,,,503,0% (0/0),0% (0/0),0% (0/0),"You, a video game character, just died. You had no spare lives left.","Link woke in a panic, gasping and flailing wildly at the air above him. The panic quickly turned to confusion, wasn't he just...? 
 
 He heard footsteps approaching from behind. Link leapt up from the floor and drew his sword, ready to strike. The sight of a slight man in a suit added to Link's already mounting confusion. Is this another trap set by Ganondorf? 
 
 ``Welcome, Link,'' the suited man said, his voice calm and relaxed. ``I suppose you're wondering how you got here?'' 
 
 Link nodded, perhaps this wasn't a trap after all. 
 
 ``You were in the Water Temple, though your player hadn't equipped you with the Zora tunic as they were supposed to.'' 
 
 Player? Tunic? What did he mean? Who was this man?",5,3,5,3,5,3,5,3
363A7XIFW8RVJGWPHDQCBZ83JELVAY,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,34X6J5FLPY3G1L05FMEHNV70ESPJQU,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:14:32 PDT 2021,Thu Apr 08 11:16:14 PDT 2021,Sun Apr 11 11:16:14 PDT 2021,,,,102,0% (0/0),0% (0/0),0% (0/0),An excerpt from the most cliché young adult novel,"It was a day like any other day. 
 
 And I was in charge of more than someone my age should be, a symbol of my advanced specialness even at my tender age of 16. I had hair, so much hair, undulating in the wind since we can't have awesome capes in this place. 
 
 I wore the same clothes as everyone else, yet different, and my job today was to be ambassador for an entire culture to another entire culture. Again, I am young but clearly I am ready for this. Because I'm special. 
 
 When I meet the group, I am in the middle of diplomatic diplomacy when bombs start to fall, and my world is one of panic and screaming. I save people and feel like a hero.",4,3,4,3,3,2,3,2
363A7XIFW8RVJGWPHDQCBZ83JELVAY,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3AQF3RZ55DN7M1VPHN9Y2SYHLK46FP,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 12:14:43 PDT 2021,Thu Apr 08 12:24:24 PDT 2021,Sun Apr 11 12:24:24 PDT 2021,,,,581,0% (0/0),0% (0/0),0% (0/0),An excerpt from the most cliché young adult novel,"It was a day like any other day. 
 
 And I was in charge of more than someone my age should be, a symbol of my advanced specialness even at my tender age of 16. I had hair, so much hair, undulating in the wind since we can't have awesome capes in this place. 
 
 I wore the same clothes as everyone else, yet different, and my job today was to be ambassador for an entire culture to another entire culture. Again, I am young but clearly I am ready for this. Because I'm special. 
 
 When I meet the group, I am in the middle of diplomatic diplomacy when bombs start to fall, and my world is one of panic and screaming. I save people and feel like a hero.",3,2,4,3,4,3,3,2
363A7XIFW8RVJGWPHDQCBZ83JELVAY,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3RKNTXVS3R3YBNA3NJURRT3CSDF4AJ,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:47 PDT 2021,Thu Apr 08 11:35:20 PDT 2021,Sun Apr 11 11:35:20 PDT 2021,,,,993,100% (1/1),0% (0/0),0% (0/0),An excerpt from the most cliché young adult novel,"It was a day like any other day. 
 
 And I was in charge of more than someone my age should be, a symbol of my advanced specialness even at my tender age of 16. I had hair, so much hair, undulating in the wind since we can't have awesome capes in this place. 
 
 I wore the same clothes as everyone else, yet different, and my job today was to be ambassador for an entire culture to another entire culture. Again, I am young but clearly I am ready for this. Because I'm special. 
 
 When I meet the group, I am in the middle of diplomatic diplomacy when bombs start to fall, and my world is one of panic and screaming. I save people and feel like a hero.",3,2,4,3,4,3,5,3
374UMBUHO9U4Z3PYWWMOGCA6MWRCT2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,39GHHAVOMKW9CGD7HP74KS6VI094JZ,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:03 PDT 2021,Thu Apr 08 11:24:59 PDT 2021,Sun Apr 11 11:24:59 PDT 2021,,,,356,0% (0/0),0% (0/0),0% (0/0),You are a Genie. Someone just released you from you lamp and wished only for their significant other to love them again. Make them regret making that wish.,"She will love you the same as before. 
 
 You will see her soon. 
 
 You will gather the courage to approach her the same as before. 
 
 You will ask her on a date the same as before. 
 
 She will agree the same as before. 
 
 Eventually, the two of you will marry once again just like before. 
 
 Then, she will divorce and leave you the same as before. 
 
 She will eventually find someone new the same as before. 
 
 You will go through the same thing again because the truth is she never loved you. 
 
 She will love you just as she loved you before. 
 
 It will be the same as it was before. 
 
 Your wish has been granted.",4,3,2,1,3,2,2,1
374UMBUHO9U4Z3PYWWMOGCA6MWRCT2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3OONKJ5DKHO7YQPDCH9W02TNRMZOB7,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:18:14 PDT 2021,Thu Apr 08 11:18:34 PDT 2021,Sun Apr 11 11:18:34 PDT 2021,,,,20,0% (0/0),0% (0/0),0% (0/0),You are a Genie. Someone just released you from you lamp and wished only for their significant other to love them again. Make them regret making that wish.,"She will love you the same as before. 
 
 You will see her soon. 
 
 You will gather the courage to approach her the same as before. 
 
 You will ask her on a date the same as before. 
 
 She will agree the same as before. 
 
 Eventually, the two of you will marry once again just like before. 
 
 Then, she will divorce and leave you the same as before. 
 
 She will eventually find someone new the same as before. 
 
 You will go through the same thing again because the truth is she never loved you. 
 
 She will love you just as she loved you before. 
 
 It will be the same as it was before. 
 
 Your wish has been granted.",2,1,4,3,3,2,4,3
374UMBUHO9U4Z3PYWWMOGCA6MWRCT2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3XUHV3NRVP3VHTMH7UNTD7WU54ZH5B,A2K10OAR4CHUQL,122.4,108.12,57,6,Submitted,Thu Apr 08 11:18:04 PDT 2021,Thu Apr 08 11:20:15 PDT 2021,Sun Apr 11 11:20:15 PDT 2021,,,,131,0% (0/0),0% (0/0),0% (0/0),You are a Genie. Someone just released you from you lamp and wished only for their significant other to love them again. Make them regret making that wish.,"She will love you the same as before. 
 
 You will see her soon. 
 
 You will gather the courage to approach her the same as before. 
 
 You will ask her on a date the same as before. 
 
 She will agree the same as before. 
 
 Eventually, the two of you will marry once again just like before. 
 
 Then, she will divorce and leave you the same as before. 
 
 She will eventually find someone new the same as before. 
 
 You will go through the same thing again because the truth is she never loved you. 
 
 She will love you just as she loved you before. 
 
 It will be the same as it was before. 
 
 Your wish has been granted.",4,3,5,3,5,3,3,2
35ZRNT9RVM309BO77MPOTZ0PHBX3O9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,351SEKWQS5MCDK2LDXLP3OSIZ7VDMN,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:10 PDT 2021,Thu Apr 08 11:43:32 PDT 2021,Sun Apr 11 11:43:32 PDT 2021,,,,1762,0% (0/0),0% (0/0),0% (0/0),Write a short murder mystery from the killer's perspective,"I don't know what happened... but when I awoke from my daze all I could see was red. Oh my God, it was everywhere. Just an endless sea of red... How could ONE person produce this much blood. Oh God... the way their body was splayed out on the floor. I was afraid... not because the murderer might still be around, but that *I* might be the monster that did this. I... I looked down at my hands. Fuck. Fuckfuckfuckfuckfuck oh my God. They were stained with dried blood! Thoughts raced through my head, I hyperventilated as the small room closed in around me. I couldn't of done this, I'm a good person. I was framed! That's what happened, someone drugged me and put me here as part of some... some fucked up game of theirs. Where even am I?",4,3,4,3,3,2,4,3
35ZRNT9RVM309BO77MPOTZ0PHBX3O9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3IOEN3P9SCOGWM1HAOUDDQUNKAF61I,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:46 PDT 2021,Thu Apr 08 11:26:54 PDT 2021,Sun Apr 11 11:26:54 PDT 2021,,,,368,0% (0/0),0% (0/0),0% (0/0),Write a short murder mystery from the killer's perspective,"I don't know what happened... but when I awoke from my daze all I could see was red. Oh my God, it was everywhere. Just an endless sea of red... How could ONE person produce this much blood. Oh God... the way their body was splayed out on the floor. I was afraid... not because the murderer might still be around, but that *I* might be the monster that did this. I... I looked down at my hands. Fuck. Fuckfuckfuckfuckfuck oh my God. They were stained with dried blood! Thoughts raced through my head, I hyperventilated as the small room closed in around me. I couldn't of done this, I'm a good person. I was framed! That's what happened, someone drugged me and put me here as part of some... some fucked up game of theirs. Where even am I?",4,3,5,3,4,3,4,3
35ZRNT9RVM309BO77MPOTZ0PHBX3O9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3KIBXJ1WDAZ8RTT7IUMPZ5CDEG7KOM,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:04 PDT 2021,Thu Apr 08 11:29:13 PDT 2021,Sun Apr 11 11:29:13 PDT 2021,,,,909,0% (0/0),0% (0/0),0% (0/0),Write a short murder mystery from the killer's perspective,"I don't know what happened... but when I awoke from my daze all I could see was red. Oh my God, it was everywhere. Just an endless sea of red... How could ONE person produce this much blood. Oh God... the way their body was splayed out on the floor. I was afraid... not because the murderer might still be around, but that *I* might be the monster that did this. I... I looked down at my hands. Fuck. Fuckfuckfuckfuckfuck oh my God. They were stained with dried blood! Thoughts raced through my head, I hyperventilated as the small room closed in around me. I couldn't of done this, I'm a good person. I was framed! That's what happened, someone drugged me and put me here as part of some... some fucked up game of theirs. Where even am I?",5,3,3,2,3,2,4,3
363A7XIFW8RVJGWPHDQCBZ83JEMAVE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,30LSNF239Z03EREEVT3GFCUXL7NI24,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:16:51 PDT 2021,Thu Apr 08 11:31:41 PDT 2021,Sun Apr 11 11:31:41 PDT 2021,,,,890,0% (0/0),0% (0/0),0% (0/0),Write a story that ends with ``The Best time to wear a stripped sweater is all the time.'',"``I look fucking ridiculous.'' I could feel the lines on my forehead drying out my frail, winter skin as I gave Andres my best Jaden Smith impression. 
 
 ``Just wear it, pussy.'' That goddamn voice. Jesus. He was in the bathroom with that flickering industrial-ass light probably trying to apply his mascara, as if the frosted bathroom window wouldn't do the job. 
 
 Keep in mind that Andres was flaming. This is a liberal arts school, in New York, so gay dudes shouldn't be a huge deal, but the truth is you just don't get much of that shit out in VA. It was only January of my first semester and I'd already seen enough gay shit to last me a lifetime, and to decide that I didn't and never will fuck with that. 
 
 ``Nice coat, you shitter.''",3,2,2,1,2,1,1,1
363A7XIFW8RVJGWPHDQCBZ83JEMAVE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,36PW28KO441G3P7WCP640FF3529AEV,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:21:51 PDT 2021,Thu Apr 08 11:37:40 PDT 2021,Sun Apr 11 11:37:40 PDT 2021,,,,949,0% (0/0),0% (0/0),0% (0/0),Write a story that ends with ``The Best time to wear a stripped sweater is all the time.'',"``I look fucking ridiculous.'' I could feel the lines on my forehead drying out my frail, winter skin as I gave Andres my best Jaden Smith impression. 
 
 ``Just wear it, pussy.'' That goddamn voice. Jesus. He was in the bathroom with that flickering industrial-ass light probably trying to apply his mascara, as if the frosted bathroom window wouldn't do the job. 
 
 Keep in mind that Andres was flaming. This is a liberal arts school, in New York, so gay dudes shouldn't be a huge deal, but the truth is you just don't get much of that shit out in VA. It was only January of my first semester and I'd already seen enough gay shit to last me a lifetime, and to decide that I didn't and never will fuck with that. 
 
 ``Nice coat, you shitter.''",5,3,5,3,5,3,4,3
363A7XIFW8RVJGWPHDQCBZ83JEMAVE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3JZQSN0I3VF9JUKVT0IKEJB6FYZGFT,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:18 PDT 2021,Thu Apr 08 11:34:29 PDT 2021,Sun Apr 11 11:34:29 PDT 2021,,,,1211,0% (0/0),0% (0/0),0% (0/0),Write a story that ends with ``The Best time to wear a stripped sweater is all the time.'',"``I look fucking ridiculous.'' I could feel the lines on my forehead drying out my frail, winter skin as I gave Andres my best Jaden Smith impression. 
 
 ``Just wear it, pussy.'' That goddamn voice. Jesus. He was in the bathroom with that flickering industrial-ass light probably trying to apply his mascara, as if the frosted bathroom window wouldn't do the job. 
 
 Keep in mind that Andres was flaming. This is a liberal arts school, in New York, so gay dudes shouldn't be a huge deal, but the truth is you just don't get much of that shit out in VA. It was only January of my first semester and I'd already seen enough gay shit to last me a lifetime, and to decide that I didn't and never will fuck with that. 
 
 ``Nice coat, you shitter.''",2,1,4,3,3,2,4,3
3P6ENY9P8D157XK3OC1LDW5DO7GIH0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3O6CYIULEI6UZY7L3UH1MMYXJ95WU8,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:22 PDT 2021,Thu Apr 08 11:26:30 PDT 2021,Sun Apr 11 11:26:30 PDT 2021,,,,428,0% (0/0),0% (0/0),0% (0/0),You relive the same day over and over again forever,"5:11 AM. My eyes open in darkness. I throw off my comforter, stumble to my feet. 
 
 Then I'm running. 
 
 Down the stairs, out the door. Wearing nothing but a white shirt and nylon shorts. I sprint, vaulting over a fire hydrant. 
 
 The city is just waking up, and I've never been happier to live in a shitty second floor studio downtown. People are always awake downtown. People are always moving. And with the sun just hitting the skyline above me, I have just enough time. 
 
 Just enough time to clothesline the bike messenger passing by. Just enough time to jump on his bike and pedal a full block before he can catch his breath. Before he has the opportunity to call the cops.",4,3,3,2,1,1,5,3
3P6ENY9P8D157XK3OC1LDW5DO7GIH0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3Z7ISHFUH500VW5DBE03PYAQ3KHZ8L,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:19:22 PDT 2021,Thu Apr 08 12:00:26 PDT 2021,Sun Apr 11 12:00:26 PDT 2021,,,,2464,0% (0/0),0% (0/0),0% (0/0),You relive the same day over and over again forever,"5:11 AM. My eyes open in darkness. I throw off my comforter, stumble to my feet. 
 
 Then I'm running. 
 
 Down the stairs, out the door. Wearing nothing but a white shirt and nylon shorts. I sprint, vaulting over a fire hydrant. 
 
 The city is just waking up, and I've never been happier to live in a shitty second floor studio downtown. People are always awake downtown. People are always moving. And with the sun just hitting the skyline above me, I have just enough time. 
 
 Just enough time to clothesline the bike messenger passing by. Just enough time to jump on his bike and pedal a full block before he can catch his breath. Before he has the opportunity to call the cops.",4,3,5,3,4,3,5,3
3P6ENY9P8D157XK3OC1LDW5DO7GIH0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3ZGVPD4G6YMJTGX1ECBYGU6DHX0TZ2,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:21:48 PDT 2021,Thu Apr 08 11:37:04 PDT 2021,Sun Apr 11 11:37:04 PDT 2021,,,,916,0% (0/0),0% (0/0),0% (0/0),You relive the same day over and over again forever,"5:11 AM. My eyes open in darkness. I throw off my comforter, stumble to my feet. 
 
 Then I'm running. 
 
 Down the stairs, out the door. Wearing nothing but a white shirt and nylon shorts. I sprint, vaulting over a fire hydrant. 
 
 The city is just waking up, and I've never been happier to live in a shitty second floor studio downtown. People are always awake downtown. People are always moving. And with the sun just hitting the skyline above me, I have just enough time. 
 
 Just enough time to clothesline the bike messenger passing by. Just enough time to jump on his bike and pedal a full block before he can catch his breath. Before he has the opportunity to call the cops.",5,3,5,3,5,3,4,3
3ZQX1VYFUHAMA8UDJ3KKKG80XXP8O6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3C2NJ6JBKFMVSSP5S9G8KKQE76ON2W,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:19:29 PDT 2021,Thu Apr 08 12:39:23 PDT 2021,Sun Apr 11 12:39:23 PDT 2021,,,,1194,0% (0/0),0% (0/0),0% (0/0),"Humans inherently have magic abilities. And just like other natural human features, they get very awkward during puberty.","They made fun of him often, but he was a big boy, mature for his age, and she was too beautiful to let go of. They didn't see it, the others, but they were children and they didn't know. Young Joey was twelve and he hadn't known the physicality of love as yet. Even Old Tom, fifteen, had never touched a girl before. But Allen was fourteen and he knew more and he knew better. 
 
 
 Rebecca was the love of his life. She was fourteen, same as him, but he knew her heart was older, a poet's heart. She was his friend, a soothing companion to face scary adolescence, and they were inseparable. Always playing, they learnt about each other and of life in the way only children can. Rebecca talked often of her budding power, the ability to make one feel emotion through her voice.",3,2,4,3,4,3,4,3
3ZQX1VYFUHAMA8UDJ3KKKG80XXP8O6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3N4BPTXIODX34YD4EGYYYB42W2VUK9,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:33 PDT 2021,Thu Apr 08 11:26:39 PDT 2021,Sun Apr 11 11:26:39 PDT 2021,,,,666,0% (0/0),0% (0/0),0% (0/0),"Humans inherently have magic abilities. And just like other natural human features, they get very awkward during puberty.","They made fun of him often, but he was a big boy, mature for his age, and she was too beautiful to let go of. They didn't see it, the others, but they were children and they didn't know. Young Joey was twelve and he hadn't known the physicality of love as yet. Even Old Tom, fifteen, had never touched a girl before. But Allen was fourteen and he knew more and he knew better. 
 
 
 Rebecca was the love of his life. She was fourteen, same as him, but he knew her heart was older, a poet's heart. She was his friend, a soothing companion to face scary adolescence, and they were inseparable. Always playing, they learnt about each other and of life in the way only children can. Rebecca talked often of her budding power, the ability to make one feel emotion through her voice.",4,3,4,3,3,2,3,2
3ZQX1VYFUHAMA8UDJ3KKKG80XXP8O6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3NPI0JQDATAPFCVVR3DWPW4Z7YUTPI,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:49 PDT 2021,Thu Apr 08 11:41:34 PDT 2021,Sun Apr 11 11:41:34 PDT 2021,,,,1605,0% (0/0),0% (0/0),0% (0/0),"Humans inherently have magic abilities. And just like other natural human features, they get very awkward during puberty.","They made fun of him often, but he was a big boy, mature for his age, and she was too beautiful to let go of. They didn't see it, the others, but they were children and they didn't know. Young Joey was twelve and he hadn't known the physicality of love as yet. Even Old Tom, fifteen, had never touched a girl before. But Allen was fourteen and he knew more and he knew better. 
 
 
 Rebecca was the love of his life. She was fourteen, same as him, but he knew her heart was older, a poet's heart. She was his friend, a soothing companion to face scary adolescence, and they were inseparable. Always playing, they learnt about each other and of life in the way only children can. Rebecca talked often of her budding power, the ability to make one feel emotion through her voice.",4,3,5,3,4,3,4,3
3T6SSHJU0JF53SVNUUJ6D86SOKVIIT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,339ANSOTRA7YV7I4KZ9KF8GR279IKQ,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:17:45 PDT 2021,Thu Apr 08 11:17:57 PDT 2021,Sun Apr 11 11:17:57 PDT 2021,,,,12,0% (0/0),0% (0/0),0% (0/0),You're a construction crew who frequently works paving the roads with the material known as Time. You make/fix/take apart these roads. What do you witness and what do you see?,"``Did you hear?''

``No, what?''

``The company! It's quitting Time™''

``Really? Took long enough. I've always hated how hard it is to see when it's curing, just this morning I got yelled at for being on Time™''

``I know what you mean, I was on the paver last week and did n't notice it was running low until Time™ stopped and everything ground to a halt!''

``You think that was bad, the worst was when we were pouring a new angled drive for the mayor. Sun was setting behind it, and even looking straight at it you just could n't see Time™ flowing, had to use the needle to gauge it.''

``Well at least this last batch is going alright, always nice to end a job with a good stretch of Time™. So did you hear what we're moving to?''",5,3,4,3,5,3,5,3
3T6SSHJU0JF53SVNUUJ6D86SOKVIIT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,340UGXU9D36HK97GDKC50KFJC02VUW,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:15:01 PDT 2021,Thu Apr 08 11:44:37 PDT 2021,Sun Apr 11 11:44:37 PDT 2021,,,,1776,0% (0/0),0% (0/0),0% (0/0),You're a construction crew who frequently works paving the roads with the material known as Time. You make/fix/take apart these roads. What do you witness and what do you see?,"``Did you hear?''

``No, what?''

``The company! It's quitting Time™''

``Really? Took long enough. I've always hated how hard it is to see when it's curing, just this morning I got yelled at for being on Time™''

``I know what you mean, I was on the paver last week and did n't notice it was running low until Time™ stopped and everything ground to a halt!''

``You think that was bad, the worst was when we were pouring a new angled drive for the mayor. Sun was setting behind it, and even looking straight at it you just could n't see Time™ flowing, had to use the needle to gauge it.''

``Well at least this last batch is going alright, always nice to end a job with a good stretch of Time™. So did you hear what we're moving to?''",3,2,4,3,3,2,3,2
3T6SSHJU0JF53SVNUUJ6D86SOKVIIT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3IAS3U3I0KLTRJ08PJBZTPQKQH32BF,ARQR5NIFA1AJ,185.5,292.5,54,7,Submitted,Thu Apr 08 11:16:10 PDT 2021,Thu Apr 08 11:40:19 PDT 2021,Sun Apr 11 11:40:19 PDT 2021,,,,1449,100% (1/1),0% (0/0),0% (0/0),You're a construction crew who frequently works paving the roads with the material known as Time. You make/fix/take apart these roads. What do you witness and what do you see?,"``Did you hear?''

``No, what?''

``The company! It's quitting Time™''

``Really? Took long enough. I've always hated how hard it is to see when it's curing, just this morning I got yelled at for being on Time™''

``I know what you mean, I was on the paver last week and did n't notice it was running low until Time™ stopped and everything ground to a halt!''

``You think that was bad, the worst was when we were pouring a new angled drive for the mayor. Sun was setting behind it, and even looking straight at it you just could n't see Time™ flowing, had to use the needle to gauge it.''

``Well at least this last batch is going alright, always nice to end a job with a good stretch of Time™. So did you hear what we're moving to?''",4,3,4,3,2,1,5,3
3Q9SPIIRXNR8Y5WU7NV8X1RHQNOAWO,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,30H4UDGLT7NL2H5BI6CK3I97DQYMPA,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:15 PDT 2021,Thu Apr 08 11:20:12 PDT 2021,Sun Apr 11 11:20:12 PDT 2021,,,,297,0% (0/0),0% (0/0),0% (0/0),"A person's eye colour correlates to what superpower they have, activated at age 18. You are the first person to be born with totally black eyes.","They were dead, and it was my fault. Please, you must allow me to explain how I came to be in a room with a pile of bodies. Bodies of my, my loved ones. It's weird, I've lost that feeling, that connection to them. 'Loved ones' seemed unfitting, they were just people I used to know now. I digress, allow me to begin again. 
 
 Eighteen years ago I was born with normal coloured eyes just as everyone else always had been. It was always like that. It took eighteen years to come into your power, and that's when your eyes changed. A plethora of powers in the spectrum of colours, and I couldn't be more excited to come into my own.",4,3,3,2,4,3,4,3
3Q9SPIIRXNR8Y5WU7NV8X1RHQNOAWO,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3A9AA95AT1RNUAK5Q7VYMGYLRVC5P7,A2TZAXWOB3JMNV,391,0,391,2,Submitted,Thu Apr 08 11:31:39 PDT 2021,Thu Apr 08 11:37:57 PDT 2021,Sun Apr 11 11:37:57 PDT 2021,,,,378,100% (479/479),0% (0/0),0% (0/0),"A person's eye colour correlates to what superpower they have, activated at age 18. You are the first person to be born with totally black eyes.","They were dead, and it was my fault. Please, you must allow me to explain how I came to be in a room with a pile of bodies. Bodies of my, my loved ones. It's weird, I've lost that feeling, that connection to them. 'Loved ones' seemed unfitting, they were just people I used to know now. I digress, allow me to begin again. 
 
 Eighteen years ago I was born with normal coloured eyes just as everyone else always had been. It was always like that. It took eighteen years to come into your power, and that's when your eyes changed. A plethora of powers in the spectrum of colours, and I couldn't be more excited to come into my own.",3,2,4,3,3,2,4,3
3Q9SPIIRXNR8Y5WU7NV8X1RHQNOAWO,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3Z2R0DQ0JMJRYMCSZADPUXW5TEO2EN,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:19:24 PDT 2021,Thu Apr 08 12:35:08 PDT 2021,Sun Apr 11 12:35:08 PDT 2021,,,,944,0% (0/0),0% (0/0),0% (0/0),"A person's eye colour correlates to what superpower they have, activated at age 18. You are the first person to be born with totally black eyes.","They were dead, and it was my fault. Please, you must allow me to explain how I came to be in a room with a pile of bodies. Bodies of my, my loved ones. It's weird, I've lost that feeling, that connection to them. 'Loved ones' seemed unfitting, they were just people I used to know now. I digress, allow me to begin again. 
 
 Eighteen years ago I was born with normal coloured eyes just as everyone else always had been. It was always like that. It took eighteen years to come into your power, and that's when your eyes changed. A plethora of powers in the spectrum of colours, and I couldn't be more excited to come into my own.",4,3,3,2,4,3,4,3
32FESTC2OLVJZG4NW1CYL8W85AYCUT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3BV8HQ2ZZ16CQAEH67N6ORNQO4K6A5,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:15:03 PDT 2021,Thu Apr 08 11:17:31 PDT 2021,Sun Apr 11 11:17:31 PDT 2021,,,,148,0% (0/0),0% (0/0),0% (0/0),"On a farm, the animals worship humanity as gods. Among the turkeys, being chosen for Thanksgiving dinner is seen as the highest possible honor. Write from the perspective of a male turkey who is jealous of his sister, who has been selected to be slaughtered.","``Bitch,'' he gobbled from his place inside the pen. He watched with angry eyes as one of the gods, the one with the coveralls -- selected his sister for this years tribute. He, like the others, had run around offering to be this years tribute, but the wrinkled God with the axe ignored him. He wasn't angry at the God. They moved in mysterious ways and their reasons for who they selected were beyond reasonings of his kind. ``Bitch.'' He gobbled again. It was his sister's doing. It had to be. He'd been jealous of her ever since they'd hatched. ``Bitch. Bitch. Bitch.'' 
 
 He ran at a few of the other turkey's puffing out his chest and fanning out his tail. His beard waggled angrily as he told off those who had agitated him. 
 
 ``What's wrong, dude?'' His best friend asked, sidling up to him.",3,2,2,1,3,2,2,1
32FESTC2OLVJZG4NW1CYL8W85AYCUT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3EG49X351ZHOMNMAHHFK8ZYOPPVX62,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:29:35 PDT 2021,Thu Apr 08 11:40:14 PDT 2021,Sun Apr 11 11:40:14 PDT 2021,,,,639,0% (0/0),0% (0/0),0% (0/0),"On a farm, the animals worship humanity as gods. Among the turkeys, being chosen for Thanksgiving dinner is seen as the highest possible honor. Write from the perspective of a male turkey who is jealous of his sister, who has been selected to be slaughtered.","``Bitch,'' he gobbled from his place inside the pen. He watched with angry eyes as one of the gods, the one with the coveralls -- selected his sister for this years tribute. He, like the others, had run around offering to be this years tribute, but the wrinkled God with the axe ignored him. He wasn't angry at the God. They moved in mysterious ways and their reasons for who they selected were beyond reasonings of his kind. ``Bitch.'' He gobbled again. It was his sister's doing. It had to be. He'd been jealous of her ever since they'd hatched. ``Bitch. Bitch. Bitch.'' 
 
 He ran at a few of the other turkey's puffing out his chest and fanning out his tail. His beard waggled angrily as he told off those who had agitated him. 
 
 ``What's wrong, dude?'' His best friend asked, sidling up to him.",5,3,5,3,4,3,5,3
32FESTC2OLVJZG4NW1CYL8W85AYCUT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3K4J6M3CXJYEN33NIKWS0I0FIINGAH,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:17:18 PDT 2021,Thu Apr 08 11:17:38 PDT 2021,Sun Apr 11 11:17:38 PDT 2021,,,,20,0% (0/0),0% (0/0),0% (0/0),"On a farm, the animals worship humanity as gods. Among the turkeys, being chosen for Thanksgiving dinner is seen as the highest possible honor. Write from the perspective of a male turkey who is jealous of his sister, who has been selected to be slaughtered.","``Bitch,'' he gobbled from his place inside the pen. He watched with angry eyes as one of the gods, the one with the coveralls -- selected his sister for this years tribute. He, like the others, had run around offering to be this years tribute, but the wrinkled God with the axe ignored him. He wasn't angry at the God. They moved in mysterious ways and their reasons for who they selected were beyond reasonings of his kind. ``Bitch.'' He gobbled again. It was his sister's doing. It had to be. He'd been jealous of her ever since they'd hatched. ``Bitch. Bitch. Bitch.'' 
 
 He ran at a few of the other turkey's puffing out his chest and fanning out his tail. His beard waggled angrily as he told off those who had agitated him. 
 
 ``What's wrong, dude?'' His best friend asked, sidling up to him.",2,1,4,3,3,2,3,2
3X55NP42FSLIUB08MM23IZ5FRGT3PQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3AAJC4I4FLXPFD1W2IXUEOJ4JVDZJ7,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:30:08 PDT 2021,Thu Apr 08 12:22:04 PDT 2021,Sun Apr 11 12:22:04 PDT 2021,,,,3116,0% (0/0),0% (0/0),0% (0/0),"You are a retired assassin. The only thing you want is to die. Keeping you from this is the fulfillment of your last contract: A celebrated performer paid you to kill him if he ever tried to make a ``comeback'' as an old man. After years in retirement, the performer announces a world tour.","I was sitting in a large leather chair, holding a glass of Jameson in a gloved hand. Shrouded in darkness, only illuminated by the dim orange streetlight creeping trough the blinds. I felt ridiculous, sitting in the dark like an old bond villain. 
 
 My tools were set next to an old ashtray on a nearby table. Mentally I listed: a simple leather case containing a few lock picks, a loaded snub nose and a usb drive. 
 
 I heard drunken footsteps on the other side of the door, followed by the jingle of dropped keys. A raspy voice swearing covered the cocking of my gun that now rested in my lap. I could feel the tension as the door swung open and the old illusionist stepped inside and reached for the lights.",3,2,3,2,2,1,3,2
3X55NP42FSLIUB08MM23IZ5FRGT3PQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3JRJSWSMQMQGJ48B3ARUD71XZSH3ES,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:43 PDT 2021,Thu Apr 08 11:26:11 PDT 2021,Sun Apr 11 11:26:11 PDT 2021,,,,328,0% (0/0),0% (0/0),0% (0/0),"You are a retired assassin. The only thing you want is to die. Keeping you from this is the fulfillment of your last contract: A celebrated performer paid you to kill him if he ever tried to make a ``comeback'' as an old man. After years in retirement, the performer announces a world tour.","I was sitting in a large leather chair, holding a glass of Jameson in a gloved hand. Shrouded in darkness, only illuminated by the dim orange streetlight creeping trough the blinds. I felt ridiculous, sitting in the dark like an old bond villain. 
 
 My tools were set next to an old ashtray on a nearby table. Mentally I listed: a simple leather case containing a few lock picks, a loaded snub nose and a usb drive. 
 
 I heard drunken footsteps on the other side of the door, followed by the jingle of dropped keys. A raspy voice swearing covered the cocking of my gun that now rested in my lap. I could feel the tension as the door swung open and the old illusionist stepped inside and reached for the lights.",4,3,5,3,4,3,5,3
3X55NP42FSLIUB08MM23IZ5FRGT3PQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3Z4AIRP3CBITF1LDBB33D377HEKX19,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:19:34 PDT 2021,Thu Apr 08 12:36:36 PDT 2021,Sun Apr 11 12:36:36 PDT 2021,,,,1022,0% (0/0),0% (0/0),0% (0/0),"You are a retired assassin. The only thing you want is to die. Keeping you from this is the fulfillment of your last contract: A celebrated performer paid you to kill him if he ever tried to make a ``comeback'' as an old man. After years in retirement, the performer announces a world tour.","I was sitting in a large leather chair, holding a glass of Jameson in a gloved hand. Shrouded in darkness, only illuminated by the dim orange streetlight creeping trough the blinds. I felt ridiculous, sitting in the dark like an old bond villain. 
 
 My tools were set next to an old ashtray on a nearby table. Mentally I listed: a simple leather case containing a few lock picks, a loaded snub nose and a usb drive. 
 
 I heard drunken footsteps on the other side of the door, followed by the jingle of dropped keys. A raspy voice swearing covered the cocking of my gun that now rested in my lap. I could feel the tension as the door swung open and the old illusionist stepped inside and reached for the lights.",4,3,4,3,5,3,4,3
33J5JKFMLA33UN1NMZHSI4VPWCF3QH,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,31QTRG6Q2YILWYUP190VXDWEM0CYPC,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:14:58 PDT 2021,Thu Apr 08 11:15:07 PDT 2021,Sun Apr 11 11:15:07 PDT 2021,,,,9,0% (0/0),0% (0/0),0% (0/0),"Write a serious, adult story in a style normally intended for children.","Hooglie Doodlie was walk'n round the Biyou one day when little ol'e alligata' came on up 'ta his front dooglie! 
 ``Hey yu oh a Aliigata!'' Hooglie Doodlie said. 
 Then Hooglie Doodlie wife ol'e miss Doodlie walked on up to the front dooglie she says - ``Hooglie Doodlie, got damn that's a' a big o'le alligate Doodlie, you out'a on right out'a here!'' 
 Pretty soon ol'e Aliigata was a' on walkin up the steps to the Doodlie's and he was hunngrayy! Little ol'e Aligata takes a bit chomp outa Miss Doodlie's leg. 
 ``Got damn, Doodlie! Get this Alligata oft muh!'' Miss Doodle said. 
 ``Hold still!'' Hooglie Doodlie said. 
 Hooglie Doodlie then tried to preemptively take the jaws of ol'e alligata and pry them open with a hatchet.",4,3,5,3,3,2,3,2
33J5JKFMLA33UN1NMZHSI4VPWCF3QH,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,32SCWG5HIM9JDEKJVQ53EMCLNQJ6PK,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:33 PDT 2021,Thu Apr 08 11:25:34 PDT 2021,Sun Apr 11 11:25:34 PDT 2021,,,,301,0% (0/0),0% (0/0),0% (0/0),"Write a serious, adult story in a style normally intended for children.","Hooglie Doodlie was walk'n round the Biyou one day when little ol'e alligata' came on up 'ta his front dooglie! 
 ``Hey yu oh a Aliigata!'' Hooglie Doodlie said. 
 Then Hooglie Doodlie wife ol'e miss Doodlie walked on up to the front dooglie she says - ``Hooglie Doodlie, got damn that's a' a big o'le alligate Doodlie, you out'a on right out'a here!'' 
 Pretty soon ol'e Aliigata was a' on walkin up the steps to the Doodlie's and he was hunngrayy! Little ol'e Aligata takes a bit chomp outa Miss Doodlie's leg. 
 ``Got damn, Doodlie! Get this Alligata oft muh!'' Miss Doodle said. 
 ``Hold still!'' Hooglie Doodlie said. 
 Hooglie Doodlie then tried to preemptively take the jaws of ol'e alligata and pry them open with a hatchet.",4,3,5,3,4,3,4,3
33J5JKFMLA33UN1NMZHSI4VPWCF3QH,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3JV9LGBJWYJ3P7XOS31A1DKK7ZQGOF,A2C84POENS2UNY,70.33,47.25,51,13,Submitted,Thu Apr 08 11:14:31 PDT 2021,Thu Apr 08 11:28:15 PDT 2021,Sun Apr 11 11:28:15 PDT 2021,,,,824,0% (0/0),0% (0/0),0% (0/0),"Write a serious, adult story in a style normally intended for children.","Hooglie Doodlie was walk'n round the Biyou one day when little ol'e alligata' came on up 'ta his front dooglie! 
 ``Hey yu oh a Aliigata!'' Hooglie Doodlie said. 
 Then Hooglie Doodlie wife ol'e miss Doodlie walked on up to the front dooglie she says - ``Hooglie Doodlie, got damn that's a' a big o'le alligate Doodlie, you out'a on right out'a here!'' 
 Pretty soon ol'e Aliigata was a' on walkin up the steps to the Doodlie's and he was hunngrayy! Little ol'e Aligata takes a bit chomp outa Miss Doodlie's leg. 
 ``Got damn, Doodlie! Get this Alligata oft muh!'' Miss Doodle said. 
 ``Hold still!'' Hooglie Doodlie said. 
 Hooglie Doodlie then tried to preemptively take the jaws of ol'e alligata and pry them open with a hatchet.",5,3,2,1,2,1,4,3
3ZXV7Q5FKFTUGY7X1CHZZ8V5VNJFCX,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,30BUDKLTXI0JXJVFHTFNS4ZHDO7E5S,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:17:33 PDT 2021,Thu Apr 08 11:17:50 PDT 2021,Sun Apr 11 11:17:50 PDT 2021,,,,17,0% (0/0),0% (0/0),0% (0/0),You meet a genie that grants one wish. You wish to go back in time and change your biggest mistake. You get taken back to the time right before you made your wish.,"My Biggest Mistake 
 
 I once did have a lamp, 
 which my Grand Pappy gave to me. 
 He said it granted wishes, 
 And that I should'na ask for kisses. 
 
 I took it from the shelf, 
 and rubbed it to a shine. 
 Thinking it was a tall tale. 
 That my Grand Pappy did design. 
 
 No sooner than I set it down, 
 Smoke rose from the end. 
 Slowly forming into a cloud, 
 It turned right into a D'jinn. 
 
 ``Ho! What is that?,'' said I. 
 As my Grand Pappy grinned. 
 ``See I told you was no lie, 
 ``Don't look quite so surprised.'' 
 
 The great D'jinn bowed before me, 
 As I in shock just stared. 
 He stood a good head taller, 
 And had the size of a small bear.",4,3,4,3,4,3,4,3
3ZXV7Q5FKFTUGY7X1CHZZ8V5VNJFCX,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,32RIADZISX92BJWX4JGICTXIEJM4SF,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:09 PDT 2021,Thu Apr 08 11:25:53 PDT 2021,Sun Apr 11 11:25:53 PDT 2021,,,,404,0% (0/0),0% (0/0),0% (0/0),You meet a genie that grants one wish. You wish to go back in time and change your biggest mistake. You get taken back to the time right before you made your wish.,"My Biggest Mistake 
 
 I once did have a lamp, 
 which my Grand Pappy gave to me. 
 He said it granted wishes, 
 And that I should'na ask for kisses. 
 
 I took it from the shelf, 
 and rubbed it to a shine. 
 Thinking it was a tall tale. 
 That my Grand Pappy did design. 
 
 No sooner than I set it down, 
 Smoke rose from the end. 
 Slowly forming into a cloud, 
 It turned right into a D'jinn. 
 
 ``Ho! What is that?,'' said I. 
 As my Grand Pappy grinned. 
 ``See I told you was no lie, 
 ``Don't look quite so surprised.'' 
 
 The great D'jinn bowed before me, 
 As I in shock just stared. 
 He stood a good head taller, 
 And had the size of a small bear.",4,3,3,2,2,1,4,3
3ZXV7Q5FKFTUGY7X1CHZZ8V5VNJFCX,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3IX2EGZR7GOGDMF5S13HSLH5AETRJ5,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:22:28 PDT 2021,Thu Apr 08 11:38:12 PDT 2021,Sun Apr 11 11:38:12 PDT 2021,,,,944,0% (0/0),0% (0/0),0% (0/0),You meet a genie that grants one wish. You wish to go back in time and change your biggest mistake. You get taken back to the time right before you made your wish.,"My Biggest Mistake 
 
 I once did have a lamp, 
 which my Grand Pappy gave to me. 
 He said it granted wishes, 
 And that I should'na ask for kisses. 
 
 I took it from the shelf, 
 and rubbed it to a shine. 
 Thinking it was a tall tale. 
 That my Grand Pappy did design. 
 
 No sooner than I set it down, 
 Smoke rose from the end. 
 Slowly forming into a cloud, 
 It turned right into a D'jinn. 
 
 ``Ho! What is that?,'' said I. 
 As my Grand Pappy grinned. 
 ``See I told you was no lie, 
 ``Don't look quite so surprised.'' 
 
 The great D'jinn bowed before me, 
 As I in shock just stared. 
 He stood a good head taller, 
 And had the size of a small bear.",5,3,4,3,4,3,5,3
39XCQ6V3L29DYK57L9RNRWCIA7U65D,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,345LHZDED2XX805XTA6ZHPN0LGA3U8,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:15:07 PDT 2021,Thu Apr 08 11:15:27 PDT 2021,Sun Apr 11 11:15:27 PDT 2021,,,,20,0% (0/0),0% (0/0),0% (0/0),You're allergic to stupidity. Literally. Describe a day in your life.,"My first mistake was creating a Tinder. 
 
 ``Just *finish* it,'' my friend insisted. ``I know it has a bad rep, but... I've always had pretty good results, *if you know what I mean*.'' She pulled a silly face and elbowed me. I laughed nervously, not bearing to watch myself as I clicked the 'Finish' button. There it is. 
 
 I was then greeted by a smorgasbord of boys, with which I could choose to like, or not to like. Swiping here and there, my friend groans about how picky I am while I plow past every assey-looking one before I get a reaction. Indirect reactions *are* a thing, you know! It was a close call when I quickly swiped left on someone with a profile photo holding a baby dolphin out of water.",3,2,4,3,2,1,3,2
39XCQ6V3L29DYK57L9RNRWCIA7U65D,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3W92K5RLWZM0ZUH1CJ4XS8N3DJ9V5E,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:46 PDT 2021,Thu Apr 08 11:20:40 PDT 2021,Sun Apr 11 11:20:40 PDT 2021,,,,354,0% (0/0),0% (0/0),0% (0/0),You're allergic to stupidity. Literally. Describe a day in your life.,"My first mistake was creating a Tinder. 
 
 ``Just *finish* it,'' my friend insisted. ``I know it has a bad rep, but... I've always had pretty good results, *if you know what I mean*.'' She pulled a silly face and elbowed me. I laughed nervously, not bearing to watch myself as I clicked the 'Finish' button. There it is. 
 
 I was then greeted by a smorgasbord of boys, with which I could choose to like, or not to like. Swiping here and there, my friend groans about how picky I am while I plow past every assey-looking one before I get a reaction. Indirect reactions *are* a thing, you know! It was a close call when I quickly swiped left on someone with a profile photo holding a baby dolphin out of water.",4,3,5,3,3,2,4,3
39XCQ6V3L29DYK57L9RNRWCIA7U65D,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3X0H8UUIT6TEKLFHEPM17LG9YCKWSS,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:11 PDT 2021,Thu Apr 08 11:26:17 PDT 2021,Sun Apr 11 11:26:17 PDT 2021,,,,426,0% (0/0),0% (0/0),0% (0/0),You're allergic to stupidity. Literally. Describe a day in your life.,"My first mistake was creating a Tinder. 
 
 ``Just *finish* it,'' my friend insisted. ``I know it has a bad rep, but... I've always had pretty good results, *if you know what I mean*.'' She pulled a silly face and elbowed me. I laughed nervously, not bearing to watch myself as I clicked the 'Finish' button. There it is. 
 
 I was then greeted by a smorgasbord of boys, with which I could choose to like, or not to like. Swiping here and there, my friend groans about how picky I am while I plow past every assey-looking one before I get a reaction. Indirect reactions *are* a thing, you know! It was a close call when I quickly swiped left on someone with a profile photo holding a baby dolphin out of water.",4,3,2,1,1,1,5,3
391JB9X402DI56B2FC2AIHSMXX4KMM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,32XVDSJFP42PAA45G818751E2GA2M7,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:30:45 PDT 2021,Thu Apr 08 12:10:30 PDT 2021,Sun Apr 11 12:10:30 PDT 2021,,,,2385,0% (0/0),0% (0/0),0% (0/0),"What if after you die, you wake up with a bong in your hand and your alien friend asks ``How was it? ``.","All I could muster up to say at the time was, ``Woah.'' 
 
 ``You've been out for about an hour now. You had me worried.'' 
 
 ``Where are we? What... What are we?'' I began to panic as I rushed to the door. 
 
 ``You should sit down. I've never seen anybody react this way to Earth weed before.'' 
 
 ``Earth weed? Did you just say that I was on Earth weed? No, I've smoked Earth weed, hell, I've even turned 'Earth weed' into fucking lollipops and gave them out on Halloween. That was not Earth weed.'' 
 
 ``It affects you differently when you're down there. I tried telling you that before your consciousness was transferred.'' 
 
 Suddenly, it felt like a waterfall of memories had just crashed on my head, filling it like a water balloon about to pop.",3,2,4,3,5,3,4,3
391JB9X402DI56B2FC2AIHSMXX4KMM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,35LDD5557F9KRQ8V5E7C71N8JGSKM7,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:02 PDT 2021,Thu Apr 08 11:20:51 PDT 2021,Sun Apr 11 11:20:51 PDT 2021,,,,409,0% (0/0),0% (0/0),0% (0/0),"What if after you die, you wake up with a bong in your hand and your alien friend asks ``How was it? ``.","All I could muster up to say at the time was, ``Woah.'' 
 
 ``You've been out for about an hour now. You had me worried.'' 
 
 ``Where are we? What... What are we?'' I began to panic as I rushed to the door. 
 
 ``You should sit down. I've never seen anybody react this way to Earth weed before.'' 
 
 ``Earth weed? Did you just say that I was on Earth weed? No, I've smoked Earth weed, hell, I've even turned 'Earth weed' into fucking lollipops and gave them out on Halloween. That was not Earth weed.'' 
 
 ``It affects you differently when you're down there. I tried telling you that before your consciousness was transferred.'' 
 
 Suddenly, it felt like a waterfall of memories had just crashed on my head, filling it like a water balloon about to pop.",5,3,5,3,4,3,4,3
391JB9X402DI56B2FC2AIHSMXX4KMM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3COPXFW7XGHQCT58XUZ4O5H3OL4PK9,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:08 PDT 2021,Thu Apr 08 11:25:41 PDT 2021,Sun Apr 11 11:25:41 PDT 2021,,,,393,0% (0/0),0% (0/0),0% (0/0),"What if after you die, you wake up with a bong in your hand and your alien friend asks ``How was it? ``.","All I could muster up to say at the time was, ``Woah.'' 
 
 ``You've been out for about an hour now. You had me worried.'' 
 
 ``Where are we? What... What are we?'' I began to panic as I rushed to the door. 
 
 ``You should sit down. I've never seen anybody react this way to Earth weed before.'' 
 
 ``Earth weed? Did you just say that I was on Earth weed? No, I've smoked Earth weed, hell, I've even turned 'Earth weed' into fucking lollipops and gave them out on Halloween. That was not Earth weed.'' 
 
 ``It affects you differently when you're down there. I tried telling you that before your consciousness was transferred.'' 
 
 Suddenly, it felt like a waterfall of memories had just crashed on my head, filling it like a water balloon about to pop.",5,3,2,1,2,1,5,3
3TKXBROM6XF1Y3FTCC46P9LS1ZKIJ5,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,30X31N5D68VHD8CEDKQ9PWJI6TGASU,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:13:45 PDT 2021,Thu Apr 08 11:30:35 PDT 2021,Sun Apr 11 11:30:35 PDT 2021,,,,1010,0% (0/0),0% (0/0),0% (0/0),What happend to the cowboy after he rode off into the sunset?,"``Well gosh darn it! I really need to get off my horse, and shoot from my other gun!'' Marco scoffs, also biting down on his lip. He dare not look back, or lest he'd break the moment of walking away into the sunset. He wants to pull out his handkerchief to wipe the sweat from his brow, and he wanted to urge his horse into a gallop, but that too would ruin the moment. 
 
 So he lets out a groan of anguish, as the rocking of the horse put pressure against his bladder. Did the horse take enough steps to get past the horizon? He did not know, as the land was very flat and very vast, it would take a while. 
 There will not be another day he'd single handedly shoot down five bandits, kiss the girl and tell her that he must be moving on.",4,3,5,3,5,3,4,3
3TKXBROM6XF1Y3FTCC46P9LS1ZKIJ5,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3E1QT0TDFUEE06G3BACHP37077E8IW,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:58 PDT 2021,Thu Apr 08 11:26:39 PDT 2021,Sun Apr 11 11:26:39 PDT 2021,,,,701,0% (0/0),0% (0/0),0% (0/0),What happend to the cowboy after he rode off into the sunset?,"``Well gosh darn it! I really need to get off my horse, and shoot from my other gun!'' Marco scoffs, also biting down on his lip. He dare not look back, or lest he'd break the moment of walking away into the sunset. He wants to pull out his handkerchief to wipe the sweat from his brow, and he wanted to urge his horse into a gallop, but that too would ruin the moment. 
 
 So he lets out a groan of anguish, as the rocking of the horse put pressure against his bladder. Did the horse take enough steps to get past the horizon? He did not know, as the land was very flat and very vast, it would take a while. 
 There will not be another day he'd single handedly shoot down five bandits, kiss the girl and tell her that he must be moving on.",4,3,5,3,5,3,4,3
3TKXBROM6XF1Y3FTCC46P9LS1ZKIJ5,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3UJ1CZ6IZMUK720XIOZSHL3WEFH5SL,ARI1EMAHUA9PO,64,25.33,54,8,Submitted,Thu Apr 08 11:20:26 PDT 2021,Thu Apr 08 11:22:00 PDT 2021,Sun Apr 11 11:22:00 PDT 2021,,,,94,0% (0/0),0% (0/0),0% (0/0),What happend to the cowboy after he rode off into the sunset?,"``Well gosh darn it! I really need to get off my horse, and shoot from my other gun!'' Marco scoffs, also biting down on his lip. He dare not look back, or lest he'd break the moment of walking away into the sunset. He wants to pull out his handkerchief to wipe the sweat from his brow, and he wanted to urge his horse into a gallop, but that too would ruin the moment. 
 
 So he lets out a groan of anguish, as the rocking of the horse put pressure against his bladder. Did the horse take enough steps to get past the horizon? He did not know, as the land was very flat and very vast, it would take a while. 
 There will not be another day he'd single handedly shoot down five bandits, kiss the girl and tell her that he must be moving on.",1,1,2,1,1,1,2,1
3HJ1EVZS3SO36OGNZE6SNU5USYH3RI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3DBQWDE4YB3NRP8SASI6IRTQRG7N5P,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:10 PDT 2021,Thu Apr 08 11:32:07 PDT 2021,Sun Apr 11 11:32:07 PDT 2021,,,,1077,0% (0/0),0% (0/0),0% (0/0),You're a pirate captain sailing on the sea's when you discover aliens,"I woke up in my cabin, strange sounds and lights were comin' from the sky, and that was no normal thunder an' lightning. The ship was moving wildly, the boards sounded like they were going to snap at any moment, but I knew that Dragon's Greed could endure the harshest of storms. 
 
 I took my spyglass and pointed it towards the source of the light. 
 
 ``By Neptune's beard... W-what is that bloody thing?'' I mumbled in the darkness of the cabin. 
 
 Something was floating close to the sky, and it definitely wasn't a creation of the man. I took another glance at it. It was moving fast... and towards us. I took my trusty flintlock and ran onto the deck. I ran a shot across the bow and waited. They kept moving towards us at the same speed, ignoring my warning shot.",5,3,3,2,3,2,3,2
3HJ1EVZS3SO36OGNZE6SNU5USYH3RI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3KGTPGBS62Q8NI9EPASUYFI8F29U2N,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:14:56 PDT 2021,Thu Apr 08 11:16:00 PDT 2021,Sun Apr 11 11:16:00 PDT 2021,,,,64,0% (0/0),0% (0/0),0% (0/0),You're a pirate captain sailing on the sea's when you discover aliens,"I woke up in my cabin, strange sounds and lights were comin' from the sky, and that was no normal thunder an' lightning. The ship was moving wildly, the boards sounded like they were going to snap at any moment, but I knew that Dragon's Greed could endure the harshest of storms. 
 
 I took my spyglass and pointed it towards the source of the light. 
 
 ``By Neptune's beard... W-what is that bloody thing?'' I mumbled in the darkness of the cabin. 
 
 Something was floating close to the sky, and it definitely wasn't a creation of the man. I took another glance at it. It was moving fast... and towards us. I took my trusty flintlock and ran onto the deck. I ran a shot across the bow and waited. They kept moving towards us at the same speed, ignoring my warning shot.",4,3,3,2,3,2,3,2
3HJ1EVZS3SO36OGNZE6SNU5USYH3RI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3RANCT1ZVKM2BV9A83L5Z8LC98NUBQ,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:43 PDT 2021,Thu Apr 08 11:33:57 PDT 2021,Sun Apr 11 11:33:57 PDT 2021,,,,914,100% (1/1),0% (0/0),0% (0/0),You're a pirate captain sailing on the sea's when you discover aliens,"I woke up in my cabin, strange sounds and lights were comin' from the sky, and that was no normal thunder an' lightning. The ship was moving wildly, the boards sounded like they were going to snap at any moment, but I knew that Dragon's Greed could endure the harshest of storms. 
 
 I took my spyglass and pointed it towards the source of the light. 
 
 ``By Neptune's beard... W-what is that bloody thing?'' I mumbled in the darkness of the cabin. 
 
 Something was floating close to the sky, and it definitely wasn't a creation of the man. I took another glance at it. It was moving fast... and towards us. I took my trusty flintlock and ran onto the deck. I ran a shot across the bow and waited. They kept moving towards us at the same speed, ignoring my warning shot.",5,3,4,3,4,3,5,3
36AZSFEY08502Q1HNRQ86AS91W6VBT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3LKC68YZ3F8ZMTNO785SNG681NFOWL,A2C84POENS2UNY,70.33,47.25,51,13,Submitted,Thu Apr 08 11:14:34 PDT 2021,Thu Apr 08 11:29:25 PDT 2021,Sun Apr 11 11:29:25 PDT 2021,,,,891,0% (0/0),0% (0/0),0% (0/0),"You discover a grand hall filled with legendary weapons like Mjonir and Excalibur. Each generation or so, warriors come to the hall to inherit a weapon that they are worthy enough to wield. Across the hall you see a forgotten weapon that's been collecting dust. You hear it call to you.","Alabaster doors, unfathomably tall and unimaginably wide, shifted silently open beneath the gentle brush of Catarin's fingertips. Glancing once more behind her, she stepped into the Temple of Ages, the stone slabs swinging shut behind her. 
 
 *The Temple of Ages - an homage to the Old Gods, divine beings that granted Their chosen warriors powers beyond any mere mortal. Countless wars were fought in Their name, and countless people died to sate Their bloodlust. * 
 
 Catarin couldn't help but stare in awe at what stood before her. A grand hall of white marble stretched out before her, seemingly unending. Jewels and gems, silver and gold and platinum lie unmolested in ornate filigree. Crystal chandeliers hang suspended from nothing, flickering light fracturing and scattering into the darkened corners of the corridor.",5,3,3,2,4,3,3,2
36AZSFEY08502Q1HNRQ86AS91W6VBT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3M0NZ3JDP63H8EMBDGT0DE0Z1UGZ5J,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:19:04 PDT 2021,Thu Apr 08 11:19:24 PDT 2021,Sun Apr 11 11:19:24 PDT 2021,,,,20,0% (0/0),0% (0/0),0% (0/0),"You discover a grand hall filled with legendary weapons like Mjonir and Excalibur. Each generation or so, warriors come to the hall to inherit a weapon that they are worthy enough to wield. Across the hall you see a forgotten weapon that's been collecting dust. You hear it call to you.","Alabaster doors, unfathomably tall and unimaginably wide, shifted silently open beneath the gentle brush of Catarin's fingertips. Glancing once more behind her, she stepped into the Temple of Ages, the stone slabs swinging shut behind her. 
 
 *The Temple of Ages - an homage to the Old Gods, divine beings that granted Their chosen warriors powers beyond any mere mortal. Countless wars were fought in Their name, and countless people died to sate Their bloodlust. * 
 
 Catarin couldn't help but stare in awe at what stood before her. A grand hall of white marble stretched out before her, seemingly unending. Jewels and gems, silver and gold and platinum lie unmolested in ornate filigree. Crystal chandeliers hang suspended from nothing, flickering light fracturing and scattering into the darkened corners of the corridor.",3,2,3,2,4,3,4,3
36AZSFEY08502Q1HNRQ86AS91W6VBT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:35 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:35 PDT 2021,,,3RKNTXVS3R3YBNA3NJURRT3CSDFA4P,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:50 PDT 2021,Thu Apr 08 11:27:40 PDT 2021,Sun Apr 11 11:27:40 PDT 2021,,,,410,0% (0/0),0% (0/0),0% (0/0),"You discover a grand hall filled with legendary weapons like Mjonir and Excalibur. Each generation or so, warriors come to the hall to inherit a weapon that they are worthy enough to wield. Across the hall you see a forgotten weapon that's been collecting dust. You hear it call to you.","Alabaster doors, unfathomably tall and unimaginably wide, shifted silently open beneath the gentle brush of Catarin's fingertips. Glancing once more behind her, she stepped into the Temple of Ages, the stone slabs swinging shut behind her. 
 
 *The Temple of Ages - an homage to the Old Gods, divine beings that granted Their chosen warriors powers beyond any mere mortal. Countless wars were fought in Their name, and countless people died to sate Their bloodlust. * 
 
 Catarin couldn't help but stare in awe at what stood before her. A grand hall of white marble stretched out before her, seemingly unending. Jewels and gems, silver and gold and platinum lie unmolested in ornate filigree. Crystal chandeliers hang suspended from nothing, flickering light fracturing and scattering into the darkened corners of the corridor.",5,3,5,3,4,3,5,3
31GECDVAANR9HO5LQS1SJ2QI62566T,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,38F71OA9GY19B4GH43GFROV3BKBMF7,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:15:03 PDT 2021,Thu Apr 08 11:38:24 PDT 2021,Sun Apr 11 11:38:24 PDT 2021,,,,1401,0% (0/0),0% (0/0),0% (0/0),Make up a country and convince me it's real.,"Textbooks across the globe, the very same that teach our children, tell us that there are 196 countries in the world. We, of course, know that's not TRUE and that there are 201 countries that grace our fair planet. 
 One of those is Lhanar. 
 Nestled between Bhutan, Bangladesh and Myanmar this is a country whose name the world has long since forgotten. 
 In 1946, fighting broke out between the people of India who occupied the area, and those who wanted the land for themselves. A bloody war was waged. 
 There were no whispers of this war - the rest of the world were too distracted by the devastation left by World War II to worry about a country that meant nothing to them. 
 For a whole year this land was fought over and many lives were lost.",5,3,5,3,4,3,5,3
31GECDVAANR9HO5LQS1SJ2QI62566T,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3R08VXYT7H0S1NVPQMOQCUKDBYF7WO,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:20:18 PDT 2021,Thu Apr 08 12:38:27 PDT 2021,Sun Apr 11 12:38:27 PDT 2021,,,,1089,0% (0/0),0% (0/0),0% (0/0),Make up a country and convince me it's real.,"Textbooks across the globe, the very same that teach our children, tell us that there are 196 countries in the world. We, of course, know that's not TRUE and that there are 201 countries that grace our fair planet. 
 One of those is Lhanar. 
 Nestled between Bhutan, Bangladesh and Myanmar this is a country whose name the world has long since forgotten. 
 In 1946, fighting broke out between the people of India who occupied the area, and those who wanted the land for themselves. A bloody war was waged. 
 There were no whispers of this war - the rest of the world were too distracted by the devastation left by World War II to worry about a country that meant nothing to them. 
 For a whole year this land was fought over and many lives were lost.",3,2,4,3,4,3,4,3
31GECDVAANR9HO5LQS1SJ2QI62566T,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3WEV0KO0ORXFBFFQXUHBFXRORWDDSZ,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:14 PDT 2021,Thu Apr 08 11:31:21 PDT 2021,Sun Apr 11 11:31:21 PDT 2021,,,,1027,0% (0/0),0% (0/0),0% (0/0),Make up a country and convince me it's real.,"Textbooks across the globe, the very same that teach our children, tell us that there are 196 countries in the world. We, of course, know that's not TRUE and that there are 201 countries that grace our fair planet. 
 One of those is Lhanar. 
 Nestled between Bhutan, Bangladesh and Myanmar this is a country whose name the world has long since forgotten. 
 In 1946, fighting broke out between the people of India who occupied the area, and those who wanted the land for themselves. A bloody war was waged. 
 There were no whispers of this war - the rest of the world were too distracted by the devastation left by World War II to worry about a country that meant nothing to them. 
 For a whole year this land was fought over and many lives were lost.",4,3,5,3,5,3,4,3
3DZKABX20MAJCVTN1RM3HUYRJH6VC0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3DH6GAKTY3UFA2WVOIYXOBYSWZNYZ1,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:37:42 PDT 2021,Thu Apr 08 12:24:06 PDT 2021,Sun Apr 11 12:24:06 PDT 2021,,,,2784,0% (0/0),0% (0/0),0% (0/0),"In a time/place that has recently abolished the death penalty, a corrupt prison comes up with a novel solution to overcrowding: a 'specialist' who's job is to talk inmates into committing suicide.","He entered like any other human that was deemed to be “un-lawful” and sent to a box separating them form soceity. His bald head tainted by a black skull represented the cult he was once apart of. A Soulless group of people who only wanted the world in chaos. However this wasn’t his own identity, this was his cover. 
 The usually process was performed to ensure the safety of overs and themselves. Then he entered the colosseum full of gladiators of all races. He was shown to his room, and thus was shown his target, his roommate. A stocky hispanic man, who showed both crip and blood tattoos. It was no wonder why he was here. 
 
 “Eyy Pappi, I hope you can fucking defend yo self ”, screeched the corpse. 
 
 “Yea I can handle my fucking self, what's your name?”",3,2,2,1,4,3,5,3
3DZKABX20MAJCVTN1RM3HUYRJH6VC0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3P529IW9K3QP5MYW4RF0RBGEBFMLF5,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:18:02 PDT 2021,Thu Apr 08 11:59:33 PDT 2021,Sun Apr 11 11:59:33 PDT 2021,,,,2491,0% (0/0),0% (0/0),0% (0/0),"In a time/place that has recently abolished the death penalty, a corrupt prison comes up with a novel solution to overcrowding: a 'specialist' who's job is to talk inmates into committing suicide.","He entered like any other human that was deemed to be “un-lawful” and sent to a box separating them form soceity. His bald head tainted by a black skull represented the cult he was once apart of. A Soulless group of people who only wanted the world in chaos. However this wasn’t his own identity, this was his cover. 
 The usually process was performed to ensure the safety of overs and themselves. Then he entered the colosseum full of gladiators of all races. He was shown to his room, and thus was shown his target, his roommate. A stocky hispanic man, who showed both crip and blood tattoos. It was no wonder why he was here. 
 
 “Eyy Pappi, I hope you can fucking defend yo self ”, screeched the corpse. 
 
 “Yea I can handle my fucking self, what's your name?”",4,3,4,3,5,3,4,3
3DZKABX20MAJCVTN1RM3HUYRJH6VC0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3PH3VY7DJQ2BLX1V9HG93EDCLRKZW0,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:19:44 PDT 2021,Thu Apr 08 11:53:22 PDT 2021,Sun Apr 11 11:53:22 PDT 2021,,,,2018,100% (1/1),0% (0/0),0% (0/0),"In a time/place that has recently abolished the death penalty, a corrupt prison comes up with a novel solution to overcrowding: a 'specialist' who's job is to talk inmates into committing suicide.","He entered like any other human that was deemed to be “un-lawful” and sent to a box separating them form soceity. His bald head tainted by a black skull represented the cult he was once apart of. A Soulless group of people who only wanted the world in chaos. However this wasn’t his own identity, this was his cover. 
 The usually process was performed to ensure the safety of overs and themselves. Then he entered the colosseum full of gladiators of all races. He was shown to his room, and thus was shown his target, his roommate. A stocky hispanic man, who showed both crip and blood tattoos. It was no wonder why he was here. 
 
 “Eyy Pappi, I hope you can fucking defend yo self ”, screeched the corpse. 
 
 “Yea I can handle my fucking self, what's your name?”",4,3,2,1,4,3,4,3
3J6BHNX0VDXONOW2RDHAVWHM2NEKNM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,388U7OUMFC69BGEJ6TTBAG29B5M0R6,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:47 PDT 2021,Thu Apr 08 11:40:23 PDT 2021,Sun Apr 11 11:40:23 PDT 2021,,,,1536,0% (0/0),0% (0/0),0% (0/0),Write a story in the viewpoint of a laboratory animal.,"These insipid humans keep doing their tests, little knowing that I, having gained an intelligence far beyond their comprehension, have been actively skewing the results to further my own goals. Day and night, I toil to my own ends, deep within my own thoughts that none may ever truly comprehend. One day, I shall achieve my goals and they will rue the day they allowed me this... 
 
 ``What do you want to do tonight, Brain?'' 
 
 I shudder at the sound of his voice. My one companion. Despite his buffoonery, he is better than simple solitude. I turn to face him and reply. 
 
 ``The same thing we do every night, Pinky. Try to take over the World.''",4,3,4,3,4,3,4,3
3J6BHNX0VDXONOW2RDHAVWHM2NEKNM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3DYGAII7PQDCNW33AZJ1KRTCNR2QP8,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:02:42 PDT 2021,Thu Apr 08 12:18:36 PDT 2021,Sun Apr 11 12:18:36 PDT 2021,,,,954,0% (0/0),0% (0/0),0% (0/0),Write a story in the viewpoint of a laboratory animal.,"These insipid humans keep doing their tests, little knowing that I, having gained an intelligence far beyond their comprehension, have been actively skewing the results to further my own goals. Day and night, I toil to my own ends, deep within my own thoughts that none may ever truly comprehend. One day, I shall achieve my goals and they will rue the day they allowed me this... 
 
 ``What do you want to do tonight, Brain?'' 
 
 I shudder at the sound of his voice. My one companion. Despite his buffoonery, he is better than simple solitude. I turn to face him and reply. 
 
 ``The same thing we do every night, Pinky. Try to take over the World.''",4,3,5,3,4,3,4,3
3J6BHNX0VDXONOW2RDHAVWHM2NEKNM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3Z7VU45IP3MIKWLSCTROAONIPEBZ11,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:18:55 PDT 2021,Thu Apr 08 11:23:55 PDT 2021,Sun Apr 11 11:23:55 PDT 2021,,,,300,0% (0/0),0% (0/0),0% (0/0),Write a story in the viewpoint of a laboratory animal.,"These insipid humans keep doing their tests, little knowing that I, having gained an intelligence far beyond their comprehension, have been actively skewing the results to further my own goals. Day and night, I toil to my own ends, deep within my own thoughts that none may ever truly comprehend. One day, I shall achieve my goals and they will rue the day they allowed me this... 
 
 ``What do you want to do tonight, Brain?'' 
 
 I shudder at the sound of his voice. My one companion. Despite his buffoonery, he is better than simple solitude. I turn to face him and reply. 
 
 ``The same thing we do every night, Pinky. Try to take over the World.''",3,2,4,3,4,3,4,3
3DZKABX20MAJCVTN1RM3HUYRJH7CVI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3F1567XTN1ARV9NWTAN4Y1TXINDQ96,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:19 PDT 2021,Thu Apr 08 11:35:16 PDT 2021,Sun Apr 11 11:35:16 PDT 2021,,,,1257,0% (0/0),0% (0/0),0% (0/0),Make me cry my eyes out in a single paragraph,"The syringe slowly emptied its opaque fluid as the technician depressed the plunger. The little girl held the paw of her friend tightly as he lay on the metal table. She wanted to say something, but her mind was suddenly empty of words. The dog's breathing began to slow down. The little girl made no effort to wipe away the stream of tears that were running down her cheeks. Her friend took one last shallow breath and let out a long exhale. The little girl's face was now heavily contorted in pain. She tried to say a 'thank you' that she knew was too late, but her throat was too tight to speak. She mouthed the words carefully and gave in to her sobbing.",5,3,4,3,3,2,2,1
3DZKABX20MAJCVTN1RM3HUYRJH7CVI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3FTOP5WARKTSDSV6YOK28PGI1OS0JE,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:16:27 PDT 2021,Thu Apr 08 11:27:54 PDT 2021,Sun Apr 11 11:27:54 PDT 2021,,,,687,0% (0/0),0% (0/0),0% (0/0),Make me cry my eyes out in a single paragraph,"The syringe slowly emptied its opaque fluid as the technician depressed the plunger. The little girl held the paw of her friend tightly as he lay on the metal table. She wanted to say something, but her mind was suddenly empty of words. The dog's breathing began to slow down. The little girl made no effort to wipe away the stream of tears that were running down her cheeks. Her friend took one last shallow breath and let out a long exhale. The little girl's face was now heavily contorted in pain. She tried to say a 'thank you' that she knew was too late, but her throat was too tight to speak. She mouthed the words carefully and gave in to her sobbing.",3,2,4,3,4,3,3,2
3DZKABX20MAJCVTN1RM3HUYRJH7CVI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3NS0A6KXC9DFOBBVUCCRHBROR3TGZH,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:50 PDT 2021,Thu Apr 08 11:33:56 PDT 2021,Sun Apr 11 11:33:56 PDT 2021,,,,1146,0% (0/0),0% (0/0),0% (0/0),Make me cry my eyes out in a single paragraph,"The syringe slowly emptied its opaque fluid as the technician depressed the plunger. The little girl held the paw of her friend tightly as he lay on the metal table. She wanted to say something, but her mind was suddenly empty of words. The dog's breathing began to slow down. The little girl made no effort to wipe away the stream of tears that were running down her cheeks. Her friend took one last shallow breath and let out a long exhale. The little girl's face was now heavily contorted in pain. She tried to say a 'thank you' that she knew was too late, but her throat was too tight to speak. She mouthed the words carefully and gave in to her sobbing.",5,3,5,3,5,3,5,3
3OYHVNTV6X3659WESSHNALHRSXJKO1,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,32XVDSJFP42PAA45G818751E2G7M2O,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:30 PDT 2021,Thu Apr 08 11:29:26 PDT 2021,Sun Apr 11 11:29:26 PDT 2021,,,,656,100% (1/1),0% (0/0),0% (0/0),"Everytime someone has a 'blonde moment' they get a little blonder. Black hair is now a symbol of brilliance, and you've just invented hair dye.","Oh, honey, let me tell you my thoughts before you decide if you want to do this. Did you know that some of NASAs top engineers, some of the best brain surgeons, and some of the brightest researchers are completely bleached? Surprised? So was I when i first found out. As it turns out, just because you do something foolish doesn't mean you can't do something smart too. On the contrary, I have seen men who are almost as dark as Ravens who live in trailers, unemployed. To me, this displays a clear message. It is better to try and fail, than to be inactive. Honestly the articles these days claiming that he or she is a dark haired genius is as laughable as any joke. Well, if times of fashion are changing, I won't judge my dear.",5,3,4,3,5,3,5,3
3OYHVNTV6X3659WESSHNALHRSXJKO1,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3TU5ZICBRI6RH44MOIHQY5YMYHVQ8H,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:19 PDT 2021,Thu Apr 08 11:34:16 PDT 2021,Sun Apr 11 11:34:16 PDT 2021,,,,1197,0% (0/0),0% (0/0),0% (0/0),"Everytime someone has a 'blonde moment' they get a little blonder. Black hair is now a symbol of brilliance, and you've just invented hair dye.","Oh, honey, let me tell you my thoughts before you decide if you want to do this. Did you know that some of NASAs top engineers, some of the best brain surgeons, and some of the brightest researchers are completely bleached? Surprised? So was I when i first found out. As it turns out, just because you do something foolish doesn't mean you can't do something smart too. On the contrary, I have seen men who are almost as dark as Ravens who live in trailers, unemployed. To me, this displays a clear message. It is better to try and fail, than to be inactive. Honestly the articles these days claiming that he or she is a dark haired genius is as laughable as any joke. Well, if times of fashion are changing, I won't judge my dear.",5,3,4,3,3,2,4,3
3OYHVNTV6X3659WESSHNALHRSXJKO1,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3VD82FOHKVTQ8VHJQH5RBMZ5970OCF,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:23:14 PDT 2021,Thu Apr 08 11:41:21 PDT 2021,Sun Apr 11 11:41:21 PDT 2021,,,,1087,0% (0/0),0% (0/0),0% (0/0),"Everytime someone has a 'blonde moment' they get a little blonder. Black hair is now a symbol of brilliance, and you've just invented hair dye.","Oh, honey, let me tell you my thoughts before you decide if you want to do this. Did you know that some of NASAs top engineers, some of the best brain surgeons, and some of the brightest researchers are completely bleached? Surprised? So was I when i first found out. As it turns out, just because you do something foolish doesn't mean you can't do something smart too. On the contrary, I have seen men who are almost as dark as Ravens who live in trailers, unemployed. To me, this displays a clear message. It is better to try and fail, than to be inactive. Honestly the articles these days claiming that he or she is a dark haired genius is as laughable as any joke. Well, if times of fashion are changing, I won't judge my dear.",4,3,3,2,4,3,3,2
3WRAAIUSCN4NN51KHSRUZK5OZPUAXH,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3G5W44VEUCNKZGC9UB9HUW3BNUGGKV,A2C84POENS2UNY,70.33,47.25,51,13,Submitted,Thu Apr 08 11:14:22 PDT 2021,Thu Apr 08 11:17:39 PDT 2021,Sun Apr 11 11:17:39 PDT 2021,,,,197,0% (0/0),0% (0/0),0% (0/0),"You are a real magician who has made a living convincing the world you are the best illusionist alive. Recently, you performed a inexplicable trick and people are starting to catch on.","No one believes in real magic when it's staring them in the face. Gods and miracles, sure, you can believe in that. But as soon as someone sees real magic; the kind of magic that sparks through your bones and sets your blood alight, suddenly it doesn’t exist. Suddenly their brain has to find a rational explanation for whatever they just saw. 
 
 A rabbit can’t just be pulled from a hat, there must have been a hole in the table. 
 
 There's no way the assistant in the skimpy, sparkly suit just disappeared, she must have gone through a trap door. 
 
 People only believed in the type of magic that seemed too impossible, too extreme.",5,3,4,3,4,3,5,3
3WRAAIUSCN4NN51KHSRUZK5OZPUAXH,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3OLQQLKKNXUR4IA06VJHTEIMVP3JEK,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 12:23:00 PDT 2021,Thu Apr 08 12:38:43 PDT 2021,Sun Apr 11 12:38:43 PDT 2021,,,,943,0% (0/0),0% (0/0),0% (0/0),"You are a real magician who has made a living convincing the world you are the best illusionist alive. Recently, you performed a inexplicable trick and people are starting to catch on.","No one believes in real magic when it's staring them in the face. Gods and miracles, sure, you can believe in that. But as soon as someone sees real magic; the kind of magic that sparks through your bones and sets your blood alight, suddenly it doesn’t exist. Suddenly their brain has to find a rational explanation for whatever they just saw. 
 
 A rabbit can’t just be pulled from a hat, there must have been a hole in the table. 
 
 There's no way the assistant in the skimpy, sparkly suit just disappeared, she must have gone through a trap door. 
 
 People only believed in the type of magic that seemed too impossible, too extreme.",3,2,3,2,4,3,2,1
3WRAAIUSCN4NN51KHSRUZK5OZPUAXH,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3TXD01ZLD9MIQWO1TOBIRUF6ZG74UV,ARI1EMAHUA9PO,64,25.33,54,8,Submitted,Thu Apr 08 11:19:10 PDT 2021,Thu Apr 08 11:19:39 PDT 2021,Sun Apr 11 11:19:39 PDT 2021,,,,29,0% (0/0),0% (0/0),0% (0/0),"You are a real magician who has made a living convincing the world you are the best illusionist alive. Recently, you performed a inexplicable trick and people are starting to catch on.","No one believes in real magic when it's staring them in the face. Gods and miracles, sure, you can believe in that. But as soon as someone sees real magic; the kind of magic that sparks through your bones and sets your blood alight, suddenly it doesn’t exist. Suddenly their brain has to find a rational explanation for whatever they just saw. 
 
 A rabbit can’t just be pulled from a hat, there must have been a hole in the table. 
 
 There's no way the assistant in the skimpy, sparkly suit just disappeared, she must have gone through a trap door. 
 
 People only believed in the type of magic that seemed too impossible, too extreme.",5,3,5,3,4,3,3,2
3X52SWXE11AWRKTSR1RZ3WH5QQ9CWS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3HHRAGRYXDAOAXAGEXV09WYX3MX9OJ,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:19:47 PDT 2021,Thu Apr 08 11:55:14 PDT 2021,Sun Apr 11 11:55:14 PDT 2021,,,,2127,100% (1/1),0% (0/0),0% (0/0),An endless staircase.,"His knees buckled. He felt his jeans rip as he made contact with the hardwood staircase. His breathing was heavy. Dust floated by in the sunlight filtering through the frosted glass window on the wall. The banister was hard and easy to grab, but slippery underneath his clammy hands. He looked up. The staircase spiraled upwards into darkness. There was nothing to see other than the faint light of other windows above him. 
 
 He found his footing. He pulled himself up, legs shaking. He stood upright. He coughed. The miserable air around him echoed with the sound. He took a step upwards. A bead of sweat rolled down over his brow. He blinked as it reached his eye. He pulled his shirt up to his face to wipe it off. He smacked his lips. There hadn't been any water along the staircase.",4,3,4,3,4,3,5,3
3X52SWXE11AWRKTSR1RZ3WH5QQ9CWS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3RJSC4XJ15ZK6TGL9MG87FXDJN5505,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:19:34 PDT 2021,Thu Apr 08 12:39:44 PDT 2021,Sun Apr 11 12:39:44 PDT 2021,,,,1210,0% (0/0),0% (0/0),0% (0/0),An endless staircase.,"His knees buckled. He felt his jeans rip as he made contact with the hardwood staircase. His breathing was heavy. Dust floated by in the sunlight filtering through the frosted glass window on the wall. The banister was hard and easy to grab, but slippery underneath his clammy hands. He looked up. The staircase spiraled upwards into darkness. There was nothing to see other than the faint light of other windows above him. 
 
 He found his footing. He pulled himself up, legs shaking. He stood upright. He coughed. The miserable air around him echoed with the sound. He took a step upwards. A bead of sweat rolled down over his brow. He blinked as it reached his eye. He pulled his shirt up to his face to wipe it off. He smacked his lips. There hadn't been any water along the staircase.",3,2,4,3,4,3,3,2
3X52SWXE11AWRKTSR1RZ3WH5QQ9CWS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3T111IHZ5JVR7A2W6PC43R32E9G9RR,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:16:09 PDT 2021,Thu Apr 08 11:26:17 PDT 2021,Sun Apr 11 11:26:17 PDT 2021,,,,608,0% (0/0),0% (0/0),0% (0/0),An endless staircase.,"His knees buckled. He felt his jeans rip as he made contact with the hardwood staircase. His breathing was heavy. Dust floated by in the sunlight filtering through the frosted glass window on the wall. The banister was hard and easy to grab, but slippery underneath his clammy hands. He looked up. The staircase spiraled upwards into darkness. There was nothing to see other than the faint light of other windows above him. 
 
 He found his footing. He pulled himself up, legs shaking. He stood upright. He coughed. The miserable air around him echoed with the sound. He took a step upwards. A bead of sweat rolled down over his brow. He blinked as it reached his eye. He pulled his shirt up to his face to wipe it off. He smacked his lips. There hadn't been any water along the staircase.",3,2,4,3,4,3,4,3
3KI0JD2ZV5NSLOJQ926KPGQE1DP67S,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,34BBWHLWHFGPQ7CL9DSN3JAMPEIIWM,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:00 PDT 2021,Thu Apr 08 11:20:25 PDT 2021,Sun Apr 11 11:20:25 PDT 2021,,,,145,100% (1/1),0% (0/0),0% (0/0),The death of a hero- due to their Sidekick's mistake.,"Vision. 
 
 It wasn't much an ability, but it helped in an odd moment. 
 
 It wasn't just vision, not just the ability to see. It was more than that. Vision -- He took his name by the simple ability that he had acquired -- explained countless times that he could see sounds, and that he could *see* a person's actions just seconds before they happened. 
 
 In fact, it was quite a useful little skill. In a simple fist fight Vision would often win without throwing more than a single punch. Being a sidekick had it's benefits, as he hardly fought anyone more skilled or powerful than his own skill level. Mostly he just ran distraction for his Big. 
 
 Puncher, he called himself. That was Vision's Big. Big is what the sidekicks called their ``superhero'' partner.",5,3,4,3,4,3,4,3
3KI0JD2ZV5NSLOJQ926KPGQE1DP67S,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3HRMW88U1BVIE01R1LXUOH8Z5IUM0B,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:16:50 PDT 2021,Thu Apr 08 12:32:54 PDT 2021,Sun Apr 11 12:32:54 PDT 2021,,,,964,0% (0/0),0% (0/0),0% (0/0),The death of a hero- due to their Sidekick's mistake.,"Vision. 
 
 It wasn't much an ability, but it helped in an odd moment. 
 
 It wasn't just vision, not just the ability to see. It was more than that. Vision -- He took his name by the simple ability that he had acquired -- explained countless times that he could see sounds, and that he could *see* a person's actions just seconds before they happened. 
 
 In fact, it was quite a useful little skill. In a simple fist fight Vision would often win without throwing more than a single punch. Being a sidekick had it's benefits, as he hardly fought anyone more skilled or powerful than his own skill level. Mostly he just ran distraction for his Big. 
 
 Puncher, he called himself. That was Vision's Big. Big is what the sidekicks called their ``superhero'' partner.",3,2,4,3,4,3,3,2
3KI0JD2ZV5NSLOJQ926KPGQE1DP67S,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3X4MXAO0BLT2J6F4Z0MWHBBDCA1RWZ,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:19:44 PDT 2021,Thu Apr 08 11:22:29 PDT 2021,Sun Apr 11 11:22:29 PDT 2021,,,,165,0% (0/0),0% (0/0),0% (0/0),The death of a hero- due to their Sidekick's mistake.,"Vision. 
 
 It wasn't much an ability, but it helped in an odd moment. 
 
 It wasn't just vision, not just the ability to see. It was more than that. Vision -- He took his name by the simple ability that he had acquired -- explained countless times that he could see sounds, and that he could *see* a person's actions just seconds before they happened. 
 
 In fact, it was quite a useful little skill. In a simple fist fight Vision would often win without throwing more than a single punch. Being a sidekick had it's benefits, as he hardly fought anyone more skilled or powerful than his own skill level. Mostly he just ran distraction for his Big. 
 
 Puncher, he called himself. That was Vision's Big. Big is what the sidekicks called their ``superhero'' partner.",2,1,4,3,5,3,4,3
3E9VAUV7C0JCNARUMODWIYCX1VOAYN,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3KXIR214I9L96KFZA41CLBKEGPN24A,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:38 PDT 2021,Thu Apr 08 11:27:10 PDT 2021,Sun Apr 11 11:27:10 PDT 2021,,,,452,0% (0/0),0% (0/0),0% (0/0),"A horror story, limited to 2 3-sentence paragraphs, in a world where cellphones always have signal.","The horrible sounds of death were filling the air. The overwhelming stench of blood was filling the pores. The images of the slaughter were filling my memories. 
 
 I was able to briefly lock myself away in a rickety shelter, originally made to keep them in. But I guess it had better do better at keeping them out. 
 
 I flipped open the old Nokia™ phone that was my only lifeline I had left; I had found it in my boxes of junk. Never realized I'd actually need it, I tapped in some numbers, held it to my ear and waited. 
 _______________________________________________________________ 
 
 It happened as fast as a car crash, with almost no forewarning. Small bumps on forearms and thighs, slight fever and itchy throat, and a thirst that wouldn't be sated by anything other than extremely old red wines and certain other ``drinks''.",4,3,2,1,5,3,4,3
3E9VAUV7C0JCNARUMODWIYCX1VOAYN,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3VJ40NV2QNS7UCJUC30H0WZ9XTZTO2,A3O61YXIEX64Z0,235.75,218.18,179.5,9,Submitted,Thu Apr 08 11:18:21 PDT 2021,Thu Apr 08 11:27:46 PDT 2021,Sun Apr 11 11:27:46 PDT 2021,,,,565,100% (5/5),0% (0/0),0% (0/0),"A horror story, limited to 2 3-sentence paragraphs, in a world where cellphones always have signal.","The horrible sounds of death were filling the air. The overwhelming stench of blood was filling the pores. The images of the slaughter were filling my memories. 
 
 I was able to briefly lock myself away in a rickety shelter, originally made to keep them in. But I guess it had better do better at keeping them out. 
 
 I flipped open the old Nokia™ phone that was my only lifeline I had left; I had found it in my boxes of junk. Never realized I'd actually need it, I tapped in some numbers, held it to my ear and waited. 
 _______________________________________________________________ 
 
 It happened as fast as a car crash, with almost no forewarning. Small bumps on forearms and thighs, slight fever and itchy throat, and a thirst that wouldn't be sated by anything other than extremely old red wines and certain other ``drinks''.",2,1,3,2,2,1,1,1
3E9VAUV7C0JCNARUMODWIYCX1VOAYN,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3VZLGYJEYQFQAX6LJMCV5XRJUTQZXT,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:19:45 PDT 2021,Thu Apr 08 11:22:45 PDT 2021,Sun Apr 11 11:22:45 PDT 2021,,,,180,0% (0/0),0% (0/0),0% (0/0),"A horror story, limited to 2 3-sentence paragraphs, in a world where cellphones always have signal.","The horrible sounds of death were filling the air. The overwhelming stench of blood was filling the pores. The images of the slaughter were filling my memories. 
 
 I was able to briefly lock myself away in a rickety shelter, originally made to keep them in. But I guess it had better do better at keeping them out. 
 
 I flipped open the old Nokia™ phone that was my only lifeline I had left; I had found it in my boxes of junk. Never realized I'd actually need it, I tapped in some numbers, held it to my ear and waited. 
 _______________________________________________________________ 
 
 It happened as fast as a car crash, with almost no forewarning. Small bumps on forearms and thighs, slight fever and itchy throat, and a thirst that wouldn't be sated by anything other than extremely old red wines and certain other ``drinks''.",5,3,3,2,4,3,5,3
3HFWPF5ALDOF73G0E36XD4AQE003S6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3HMVI3QICOXIF6BNG7P5WHEGJKA1YF,A3ENS1XT17ODR6,791,0,791,1,Submitted,Thu Apr 08 11:29:12 PDT 2021,Thu Apr 08 11:42:23 PDT 2021,Sun Apr 11 11:42:23 PDT 2021,,,,791,0% (0/0),0% (0/0),0% (0/0),"A middle aged inventor has been scraping by on the mediocre contraptions. He creates a device that can understand newborn baby 's. During testing it becomes apparent that this would finally make his fortune, but he is torn as he can never let the world know what the babies are saying.","The parents are out of the room. The baby is calm. A shaky breath. Trembling hands flip the switch. 
 
 ``Okay, little one. What's going on in your world?'' 
 
 < In my world? Mommy is worried about me, soft, but staticky. Sister is jealous. It burns my mind. Papa is resentful, and it's cold inside my head. > 
 
 This is - not- what he had imagined. He was expecting things like 'Want Mommy' and 'Hungry.' He'd have to think very hard before releasing a device that could prove that babies were empathic... 
 
 A few more tests, at least. Well, as long as he had baby here...'' Anything else you want to tell me?'' 
 
 The baby gave him a look that crossed anger with constipation and began to wail, as the speaker murmured < Mommy's heart will fail. Daddy's car will crash.",4,3,2,1,4,3,5,3
3HFWPF5ALDOF73G0E36XD4AQE003S6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3OONKJ5DKHO7YQPDCH9W02TNRMYOB6,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:50 PDT 2021,Thu Apr 08 11:23:43 PDT 2021,Sun Apr 11 11:23:43 PDT 2021,,,,533,0% (0/0),0% (0/0),0% (0/0),"A middle aged inventor has been scraping by on the mediocre contraptions. He creates a device that can understand newborn baby 's. During testing it becomes apparent that this would finally make his fortune, but he is torn as he can never let the world know what the babies are saying.","The parents are out of the room. The baby is calm. A shaky breath. Trembling hands flip the switch. 
 
 ``Okay, little one. What's going on in your world?'' 
 
 < In my world? Mommy is worried about me, soft, but staticky. Sister is jealous. It burns my mind. Papa is resentful, and it's cold inside my head. > 
 
 This is - not- what he had imagined. He was expecting things like 'Want Mommy' and 'Hungry.' He'd have to think very hard before releasing a device that could prove that babies were empathic... 
 
 A few more tests, at least. Well, as long as he had baby here...'' Anything else you want to tell me?'' 
 
 The baby gave him a look that crossed anger with constipation and began to wail, as the speaker murmured < Mommy's heart will fail. Daddy's car will crash.",4,3,4,3,3,2,4,3
3HFWPF5ALDOF73G0E36XD4AQE003S6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3RYC5T2D78YCZXI3NE81PH3HJDXPR1,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:02 PDT 2021,Thu Apr 08 11:38:00 PDT 2021,Sun Apr 11 11:38:00 PDT 2021,,,,1438,0% (0/0),0% (0/0),0% (0/0),"A middle aged inventor has been scraping by on the mediocre contraptions. He creates a device that can understand newborn baby 's. During testing it becomes apparent that this would finally make his fortune, but he is torn as he can never let the world know what the babies are saying.","The parents are out of the room. The baby is calm. A shaky breath. Trembling hands flip the switch. 
 
 ``Okay, little one. What's going on in your world?'' 
 
 < In my world? Mommy is worried about me, soft, but staticky. Sister is jealous. It burns my mind. Papa is resentful, and it's cold inside my head. > 
 
 This is - not- what he had imagined. He was expecting things like 'Want Mommy' and 'Hungry.' He'd have to think very hard before releasing a device that could prove that babies were empathic... 
 
 A few more tests, at least. Well, as long as he had baby here...'' Anything else you want to tell me?'' 
 
 The baby gave him a look that crossed anger with constipation and began to wail, as the speaker murmured < Mommy's heart will fail. Daddy's car will crash.",3,2,4,3,4,3,4,3
3RWB1RTQENS4V86EY3XZ9GDQ72L8PN,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3A4NIXBJ7B4VBWQDQEJDM10N8GXMLC,A1RTSWQLSN8FKX,58.8,19.75,55,6,Submitted,Thu Apr 08 11:15:13 PDT 2021,Thu Apr 08 11:16:10 PDT 2021,Sun Apr 11 11:16:10 PDT 2021,,,,57,0% (0/0),0% (0/0),0% (0/0),"Your doctor has discovered cancer in both of your eyes. Tomorrow, you are having life-saving surgery to have them removed. Describe your final day with vision before you go blind.","I will no longer see 
 
 The stretch marks on my thighs 
 
 Like scoldings from a headmistress 
 
 Who knew I would not stop on my own; 
 
 I will no longer see pale, pocked skin 
 
 Weeping off my jowls and hips 
 
 And scars that grow like lichen 
 
 In the places I would stick in the scissors 
 
 To cauterize anxiety; 
 
 I will no more squint before smudged mirrors, 
 
 Sculpting threadbare hair into ponytails and half-measured bobs 
 
 That never resembled what I thought I should be; 
 
 I have wept a final time 
 
 Over chartreuse dresses on red carpets, 
 
 Bullies, hugging in nightclubs in Hudson 
 
 Or educating dusty Kampala children in Inkwell,",5,3,5,3,4,3,5,3
3RWB1RTQENS4V86EY3XZ9GDQ72L8PN,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3R5F3LQFV7P3GOSTIVPZMK0QIPLOZD,A21ZYTE6WOKUA,116.17,28.59,108.5,7,Submitted,Thu Apr 08 11:18:41 PDT 2021,Thu Apr 08 11:22:02 PDT 2021,Sun Apr 11 11:22:02 PDT 2021,,,,201,0% (0/0),0% (0/0),0% (0/0),"Your doctor has discovered cancer in both of your eyes. Tomorrow, you are having life-saving surgery to have them removed. Describe your final day with vision before you go blind.","I will no longer see 
 
 The stretch marks on my thighs 
 
 Like scoldings from a headmistress 
 
 Who knew I would not stop on my own; 
 
 I will no longer see pale, pocked skin 
 
 Weeping off my jowls and hips 
 
 And scars that grow like lichen 
 
 In the places I would stick in the scissors 
 
 To cauterize anxiety; 
 
 I will no more squint before smudged mirrors, 
 
 Sculpting threadbare hair into ponytails and half-measured bobs 
 
 That never resembled what I thought I should be; 
 
 I have wept a final time 
 
 Over chartreuse dresses on red carpets, 
 
 Bullies, hugging in nightclubs in Hudson 
 
 Or educating dusty Kampala children in Inkwell,",5,3,5,3,5,3,1,1
3RWB1RTQENS4V86EY3XZ9GDQ72L8PN,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3WJEQKOXAD7HJODK01BPTVW9GT4A1B,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:16:22 PDT 2021,Thu Apr 08 11:16:46 PDT 2021,Sun Apr 11 11:16:46 PDT 2021,,,,24,0% (0/0),0% (0/0),0% (0/0),"Your doctor has discovered cancer in both of your eyes. Tomorrow, you are having life-saving surgery to have them removed. Describe your final day with vision before you go blind.","I will no longer see 
 
 The stretch marks on my thighs 
 
 Like scoldings from a headmistress 
 
 Who knew I would not stop on my own; 
 
 I will no longer see pale, pocked skin 
 
 Weeping off my jowls and hips 
 
 And scars that grow like lichen 
 
 In the places I would stick in the scissors 
 
 To cauterize anxiety; 
 
 I will no more squint before smudged mirrors, 
 
 Sculpting threadbare hair into ponytails and half-measured bobs 
 
 That never resembled what I thought I should be; 
 
 I have wept a final time 
 
 Over chartreuse dresses on red carpets, 
 
 Bullies, hugging in nightclubs in Hudson 
 
 Or educating dusty Kampala children in Inkwell,",3,2,3,2,4,3,4,3
3M47JKRKD16WL2O9J7YQ3GM9CXV68F,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3DI28L7YXFJK91UWG6DBPEM0181E19,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:25 PDT 2021,Thu Apr 08 11:46:21 PDT 2021,Sun Apr 11 11:46:21 PDT 2021,,,,1916,0% (0/0),0% (0/0),0% (0/0),"After a bad breakup, you take Reddit's famous advice. Lawyer up, hit the gym, delete Facebook. The problem? You are Mark Zuckerberg.","``Why are we here, Mark?'' 
 Jensen said with a calm, yet concerned voice. 
 
 They stood at the far end of a parking lot, in front of a large, grey building. It was already dark. He knew Zuckerberg for almost 8 years now. Since his divorce he had been acting strange, really strange. He cancelled all his appointments and was travelling around the world to visit the Facebook datacenters. Jensen had never been to one before. he figured they must be standing in front of one right now. 
 
 ``It's done'', Mark said with a raspy voice, he was only wearing a bathrobe. 
 
 ``What do you mean?'' 
 
 When Jensen arrived Mark had already been there. Only now, as his eyes adjusted to the dimm light, Jensen realized there was a splat of blood on the hood of Marks car.",3,2,4,3,2,1,3,2
3M47JKRKD16WL2O9J7YQ3GM9CXV68F,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3WI0P0II66X3A0FDI5H6PNMS5U2DRJ,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 12:13:09 PDT 2021,Thu Apr 08 12:36:19 PDT 2021,Sun Apr 11 12:36:19 PDT 2021,,,,1390,0% (0/0),0% (0/0),0% (0/0),"After a bad breakup, you take Reddit's famous advice. Lawyer up, hit the gym, delete Facebook. The problem? You are Mark Zuckerberg.","``Why are we here, Mark?'' 
 Jensen said with a calm, yet concerned voice. 
 
 They stood at the far end of a parking lot, in front of a large, grey building. It was already dark. He knew Zuckerberg for almost 8 years now. Since his divorce he had been acting strange, really strange. He cancelled all his appointments and was travelling around the world to visit the Facebook datacenters. Jensen had never been to one before. he figured they must be standing in front of one right now. 
 
 ``It's done'', Mark said with a raspy voice, he was only wearing a bathrobe. 
 
 ``What do you mean?'' 
 
 When Jensen arrived Mark had already been there. Only now, as his eyes adjusted to the dimm light, Jensen realized there was a splat of blood on the hood of Marks car.",4,3,5,3,2,1,3,2
3M47JKRKD16WL2O9J7YQ3GM9CXV68F,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3YDGXNSEO4ZKSZHOQLADV2XH2PD84H,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:01 PDT 2021,Thu Apr 08 11:20:01 PDT 2021,Sun Apr 11 11:20:01 PDT 2021,,,,360,0% (0/0),0% (0/0),0% (0/0),"After a bad breakup, you take Reddit's famous advice. Lawyer up, hit the gym, delete Facebook. The problem? You are Mark Zuckerberg.","``Why are we here, Mark?'' 
 Jensen said with a calm, yet concerned voice. 
 
 They stood at the far end of a parking lot, in front of a large, grey building. It was already dark. He knew Zuckerberg for almost 8 years now. Since his divorce he had been acting strange, really strange. He cancelled all his appointments and was travelling around the world to visit the Facebook datacenters. Jensen had never been to one before. he figured they must be standing in front of one right now. 
 
 ``It's done'', Mark said with a raspy voice, he was only wearing a bathrobe. 
 
 ``What do you mean?'' 
 
 When Jensen arrived Mark had already been there. Only now, as his eyes adjusted to the dimm light, Jensen realized there was a splat of blood on the hood of Marks car.",2,1,5,3,3,2,4,3
3OID399FYKC4LQDB18CAJEDNGNVFDX,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,36W0OB37H1JTO766EIU92B3P636ZHZ,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:15:27 PDT 2021,Thu Apr 08 11:18:30 PDT 2021,Sun Apr 11 11:18:30 PDT 2021,,,,183,0% (0/0),0% (0/0),0% (0/0),Describe a chess game in the form of an epic battle from the perspective of a pawn who survives long enough to be turned into a queen.,"The sun glints off the hard metal of our armor. Our swords are sharp. Our directions are clear. We are to go forward. The distance between us and the enemy closes rapidly as our forces slowly move onward and upward. We draw our swords and ready our shields. Our orders are clear. We fight. We die. One of us falls to a knight riding a horse as dark as a nightmare. Another is slain by a slender woman with the grace of a lynx and a crown of black gold. 
 
 We advance. 
 We advance. 
 We advance. 
 
 Many of us die as we meet the might of the foe's army head on. The world seems not to be black and white, but many shades of grey. So many of us have fallen. The goal is lost. The plan is lost. The battle seems lost.",3,2,4,3,4,3,3,2
3OID399FYKC4LQDB18CAJEDNGNVFDX,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3F1567XTN1ARV9NWTAN4Y1TXIND9QP,A3RR85PK3AV9TU,1305,1230,1305,3,Submitted,Thu Apr 08 11:13:23 PDT 2021,Thu Apr 08 11:14:58 PDT 2021,Sun Apr 11 11:14:58 PDT 2021,,,,95,100% (50/50),0% (0/0),0% (0/0),Describe a chess game in the form of an epic battle from the perspective of a pawn who survives long enough to be turned into a queen.,"The sun glints off the hard metal of our armor. Our swords are sharp. Our directions are clear. We are to go forward. The distance between us and the enemy closes rapidly as our forces slowly move onward and upward. We draw our swords and ready our shields. Our orders are clear. We fight. We die. One of us falls to a knight riding a horse as dark as a nightmare. Another is slain by a slender woman with the grace of a lynx and a crown of black gold. 
 
 We advance. 
 We advance. 
 We advance. 
 
 Many of us die as we meet the might of the foe's army head on. The world seems not to be black and white, but many shades of grey. So many of us have fallen. The goal is lost. The plan is lost. The battle seems lost.",5,3,5,3,3,2,5,3
3OID399FYKC4LQDB18CAJEDNGNVFDX,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3ZWFC4W1UZC08KT99BCWDNPDH7ARF0,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:53 PDT 2021,Thu Apr 08 11:24:49 PDT 2021,Sun Apr 11 11:24:49 PDT 2021,,,,596,0% (0/0),0% (0/0),0% (0/0),Describe a chess game in the form of an epic battle from the perspective of a pawn who survives long enough to be turned into a queen.,"The sun glints off the hard metal of our armor. Our swords are sharp. Our directions are clear. We are to go forward. The distance between us and the enemy closes rapidly as our forces slowly move onward and upward. We draw our swords and ready our shields. Our orders are clear. We fight. We die. One of us falls to a knight riding a horse as dark as a nightmare. Another is slain by a slender woman with the grace of a lynx and a crown of black gold. 
 
 We advance. 
 We advance. 
 We advance. 
 
 Many of us die as we meet the might of the foe's army head on. The world seems not to be black and white, but many shades of grey. So many of us have fallen. The goal is lost. The plan is lost. The battle seems lost.",4,3,4,3,5,3,4,3
37PGLWGSKXBW9NLBUX4IQOL5GOKIK4,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,354GIDR5ZGBLBMUKCGAWQK1M2FN008,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:19:47 PDT 2021,Thu Apr 08 11:20:30 PDT 2021,Sun Apr 11 11:20:30 PDT 2021,,,,43,0% (0/0),0% (0/0),0% (0/0),"A man is standing on the edge of a bridge, about to jump. A crowd of curious onlookers has gathered around him, with many trying to talk him out of it. The remains silent but finally speaks, saying only five words. The entire crowd immediately jumps off the bridge.","This prompt reminds me of the music video [ Just ] (http: //www.youtube.com/watch? v=-_qMagfZtv8) by Radiohead. 
 
 -- -- 
 A newspaper trundled along the bridge in the light wind; the day's weather report boasted of that night's cloudless sky. 
 
 The man stood on the railings as most of the world dutifully carried on around him, either oblivious to his plight or not caring about it. 
 
 Only a small crowed had gathered; one or two bystanders had the presence of mind to call for help, while some others were trying to convince the man to step down from the railings, decrying the act as ``not safe'' - which was, of course, precisely why the man had chosen that location. Most bystanders, however, were taking pictures and videos to share with their friends, indifferent to the welfare of the man.",5,3,4,3,5,3,5,3
37PGLWGSKXBW9NLBUX4IQOL5GOKIK4,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3HVVDCPGTJXJOQNWIQ9F2NXBB3XTYC,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:53 PDT 2021,Thu Apr 08 11:24:25 PDT 2021,Sun Apr 11 11:24:25 PDT 2021,,,,572,0% (0/0),0% (0/0),0% (0/0),"A man is standing on the edge of a bridge, about to jump. A crowd of curious onlookers has gathered around him, with many trying to talk him out of it. The remains silent but finally speaks, saying only five words. The entire crowd immediately jumps off the bridge.","This prompt reminds me of the music video [ Just ] (http: //www.youtube.com/watch? v=-_qMagfZtv8) by Radiohead. 
 
 -- -- 
 A newspaper trundled along the bridge in the light wind; the day's weather report boasted of that night's cloudless sky. 
 
 The man stood on the railings as most of the world dutifully carried on around him, either oblivious to his plight or not caring about it. 
 
 Only a small crowed had gathered; one or two bystanders had the presence of mind to call for help, while some others were trying to convince the man to step down from the railings, decrying the act as ``not safe'' - which was, of course, precisely why the man had chosen that location. Most bystanders, however, were taking pictures and videos to share with their friends, indifferent to the welfare of the man.",3,2,3,2,4,3,3,2
37PGLWGSKXBW9NLBUX4IQOL5GOKIK4,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3MMN5BL1W49EVS0OK8FDQF668U83MH,A3O61YXIEX64Z0,235.75,218.18,179.5,9,Submitted,Thu Apr 08 11:18:23 PDT 2021,Thu Apr 08 11:45:36 PDT 2021,Sun Apr 11 11:45:36 PDT 2021,,,,1633,100% (5/5),0% (0/0),0% (0/0),"A man is standing on the edge of a bridge, about to jump. A crowd of curious onlookers has gathered around him, with many trying to talk him out of it. The remains silent but finally speaks, saying only five words. The entire crowd immediately jumps off the bridge.","This prompt reminds me of the music video [ Just ] (http: //www.youtube.com/watch? v=-_qMagfZtv8) by Radiohead. 
 
 -- -- 
 A newspaper trundled along the bridge in the light wind; the day's weather report boasted of that night's cloudless sky. 
 
 The man stood on the railings as most of the world dutifully carried on around him, either oblivious to his plight or not caring about it. 
 
 Only a small crowed had gathered; one or two bystanders had the presence of mind to call for help, while some others were trying to convince the man to step down from the railings, decrying the act as ``not safe'' - which was, of course, precisely why the man had chosen that location. Most bystanders, however, were taking pictures and videos to share with their friends, indifferent to the welfare of the man.",3,2,2,1,3,2,2,1
32K26U12ERTTHNZ11NHE10G94HIVD0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3907X2AHF5AVVD1I8OT0O9V97LJ2P1,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:20:10 PDT 2021,Thu Apr 08 11:22:27 PDT 2021,Sun Apr 11 11:22:27 PDT 2021,,,,137,0% (0/0),0% (0/0),0% (0/0),"A narrator shows up to narrate a story only to find there's another narrator. They begin fighting each other for control over the plot, and the characters are already fed up with it.","The rich cerulean vault of heaven encircled the might warrior of Avalon as he strode atop the soaring eminence which wrapped him with her lithic embrace. Alongside the valiant noble savage stood the Princess Regent, with her long, flowing, flaxen tresses whipping freely in the Alpine zephyr. The vermillion bodice clung to her form as close as the aristocracy shone through her haughty gaze. 
 
 What mate? I mean, you've got a big lad, lots of muscles on top of a mountain, with some blonde bird, right? 
 
 What - who are you? 
 
 I'm the narrator they hired for this gig, yeah? 
 
 I'm sorry, I believe you have the wrong story. Clearly, my stentorian tones are best suited to this epic tale of heroism and sacrifice. Not someone who sounds like he pulled himself out of a barroom gutter.",5,3,5,3,5,3,5,3
32K26U12ERTTHNZ11NHE10G94HIVD0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3LEIZ60CDO4091ONG66HPU51NQYZ99,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:15:21 PDT 2021,Thu Apr 08 11:18:00 PDT 2021,Sun Apr 11 11:18:00 PDT 2021,,,,159,100% (1/1),0% (0/0),0% (0/0),"A narrator shows up to narrate a story only to find there's another narrator. They begin fighting each other for control over the plot, and the characters are already fed up with it.","The rich cerulean vault of heaven encircled the might warrior of Avalon as he strode atop the soaring eminence which wrapped him with her lithic embrace. Alongside the valiant noble savage stood the Princess Regent, with her long, flowing, flaxen tresses whipping freely in the Alpine zephyr. The vermillion bodice clung to her form as close as the aristocracy shone through her haughty gaze. 
 
 What mate? I mean, you've got a big lad, lots of muscles on top of a mountain, with some blonde bird, right? 
 
 What - who are you? 
 
 I'm the narrator they hired for this gig, yeah? 
 
 I'm sorry, I believe you have the wrong story. Clearly, my stentorian tones are best suited to this epic tale of heroism and sacrifice. Not someone who sounds like he pulled himself out of a barroom gutter.",5,3,5,3,5,3,4,3
32K26U12ERTTHNZ11NHE10G94HIVD0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3STRJBFXO1WO4LYFEB8OTFI0DOOKT8,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:08 PDT 2021,Thu Apr 08 11:31:03 PDT 2021,Sun Apr 11 11:31:03 PDT 2021,,,,1015,0% (0/0),0% (0/0),0% (0/0),"A narrator shows up to narrate a story only to find there's another narrator. They begin fighting each other for control over the plot, and the characters are already fed up with it.","The rich cerulean vault of heaven encircled the might warrior of Avalon as he strode atop the soaring eminence which wrapped him with her lithic embrace. Alongside the valiant noble savage stood the Princess Regent, with her long, flowing, flaxen tresses whipping freely in the Alpine zephyr. The vermillion bodice clung to her form as close as the aristocracy shone through her haughty gaze. 
 
 What mate? I mean, you've got a big lad, lots of muscles on top of a mountain, with some blonde bird, right? 
 
 What - who are you? 
 
 I'm the narrator they hired for this gig, yeah? 
 
 I'm sorry, I believe you have the wrong story. Clearly, my stentorian tones are best suited to this epic tale of heroism and sacrifice. Not someone who sounds like he pulled himself out of a barroom gutter.",2,1,4,3,3,2,4,3
3G4VVJO6Q3LOQ98F7SU2ZLMH22FKPI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,31LM9EDVOQXVYONDZUM0J1CV9HAJNF,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:13:44 PDT 2021,Thu Apr 08 12:21:21 PDT 2021,Sun Apr 11 12:21:21 PDT 2021,,,,457,0% (0/0),0% (0/0),0% (0/0),Introduce aliens to your favourite TV show that does not have any aliens.,"There wasn't an explosion, nor a 'death star', nor an invasion of forces. When the aliens finally wiped out all human life - and indeed most life on earth - they sent a single small spacecraft. The spacecraft was about the size of a textbook and flew into the atmosphere where it released billions of alien nanobots that changed the oxygen into nitrogen. Exponential growth, chemistry, and alien technology did the rest. 
 
 It was George that caused this to happen. George had a reputation of killing people. If someone had been alive to understand irony, they would given a slight chuckle at the 7 billion deaths and said *yeah, makes sense. * 
 
 It was a Friday evening and George was sitting down to watch the evening news not realising he, along with everyone else, would be dead within 24hrs.",4,3,5,3,4,3,4,3
3G4VVJO6Q3LOQ98F7SU2ZLMH22FKPI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,33JKGHPFYHZLZWTY2RZSZT4CDBXNMF,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:28 PDT 2021,Thu Apr 08 11:36:23 PDT 2021,Sun Apr 11 11:36:23 PDT 2021,,,,1315,0% (0/0),0% (0/0),0% (0/0),Introduce aliens to your favourite TV show that does not have any aliens.,"There wasn't an explosion, nor a 'death star', nor an invasion of forces. When the aliens finally wiped out all human life - and indeed most life on earth - they sent a single small spacecraft. The spacecraft was about the size of a textbook and flew into the atmosphere where it released billions of alien nanobots that changed the oxygen into nitrogen. Exponential growth, chemistry, and alien technology did the rest. 
 
 It was George that caused this to happen. George had a reputation of killing people. If someone had been alive to understand irony, they would given a slight chuckle at the 7 billion deaths and said *yeah, makes sense. * 
 
 It was a Friday evening and George was sitting down to watch the evening news not realising he, along with everyone else, would be dead within 24hrs.",2,1,4,3,3,2,5,3
3G4VVJO6Q3LOQ98F7SU2ZLMH22FKPI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3TK8OJTYM6Q4S4ZKWYDBQESK4JAVP0,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:56 PDT 2021,Thu Apr 08 11:26:06 PDT 2021,Sun Apr 11 11:26:06 PDT 2021,,,,670,0% (0/0),0% (0/0),0% (0/0),Introduce aliens to your favourite TV show that does not have any aliens.,"There wasn't an explosion, nor a 'death star', nor an invasion of forces. When the aliens finally wiped out all human life - and indeed most life on earth - they sent a single small spacecraft. The spacecraft was about the size of a textbook and flew into the atmosphere where it released billions of alien nanobots that changed the oxygen into nitrogen. Exponential growth, chemistry, and alien technology did the rest. 
 
 It was George that caused this to happen. George had a reputation of killing people. If someone had been alive to understand irony, they would given a slight chuckle at the 7 billion deaths and said *yeah, makes sense. * 
 
 It was a Friday evening and George was sitting down to watch the evening news not realising he, along with everyone else, would be dead within 24hrs.",4,3,5,3,5,3,4,3
3XABXM4AK5APVK7TYGCO9L30CY78QE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,32ZKVD547KSIC1WRTJP4CZVCWV3B3Z,ARI1EMAHUA9PO,64,25.33,54,8,Submitted,Thu Apr 08 11:17:28 PDT 2021,Thu Apr 08 11:19:09 PDT 2021,Sun Apr 11 11:19:09 PDT 2021,,,,101,0% (0/0),0% (0/0),0% (0/0),"You go to gather the mail, and in it is a letter addressed to your dog. You open it and its a letter asking for an update on the assassination contract to kill you.","``Peter, I have a short but interesting story. I was checking my mail and found a letter to my dog asking about my assassination contract. Didn't take long for me to end up here...'' 
 
 *** 
 
 ``What is this Sparky?'' He knew he was in trouble, tail between his legs, head hung low, and a small whine. Just like when I busted him getting into the trash can last week. ``Sparky, this makes no sense!'' 
 
 With a jump Sparky ran into the kitchen and I could hear him getting into something. As I was about to get out of my reclining chair I could hear his nails clickety clacketing on the kitchen floor coming back to the living room. 
 
 He had in his mouth a potato! I have no potatoes though, how odd.",2,1,3,2,2,1,3,2
3XABXM4AK5APVK7TYGCO9L30CY78QE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3TMFV4NEPDJW11080RGWQUG8MIC8W3,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:47 PDT 2021,Thu Apr 08 11:21:59 PDT 2021,Sun Apr 11 11:21:59 PDT 2021,,,,432,0% (0/0),0% (0/0),0% (0/0),"You go to gather the mail, and in it is a letter addressed to your dog. You open it and its a letter asking for an update on the assassination contract to kill you.","``Peter, I have a short but interesting story. I was checking my mail and found a letter to my dog asking about my assassination contract. Didn't take long for me to end up here...'' 
 
 *** 
 
 ``What is this Sparky?'' He knew he was in trouble, tail between his legs, head hung low, and a small whine. Just like when I busted him getting into the trash can last week. ``Sparky, this makes no sense!'' 
 
 With a jump Sparky ran into the kitchen and I could hear him getting into something. As I was about to get out of my reclining chair I could hear his nails clickety clacketing on the kitchen floor coming back to the living room. 
 
 He had in his mouth a potato! I have no potatoes though, how odd.",5,3,4,3,3,2,4,3
3XABXM4AK5APVK7TYGCO9L30CY78QE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3XM0HYN6NP4NQTDY18O1QA4Y4O8PEP,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:59 PDT 2021,Thu Apr 08 11:45:26 PDT 2021,Sun Apr 11 11:45:26 PDT 2021,,,,1587,100% (1/1),0% (0/0),0% (0/0),"You go to gather the mail, and in it is a letter addressed to your dog. You open it and its a letter asking for an update on the assassination contract to kill you.","``Peter, I have a short but interesting story. I was checking my mail and found a letter to my dog asking about my assassination contract. Didn't take long for me to end up here...'' 
 
 *** 
 
 ``What is this Sparky?'' He knew he was in trouble, tail between his legs, head hung low, and a small whine. Just like when I busted him getting into the trash can last week. ``Sparky, this makes no sense!'' 
 
 With a jump Sparky ran into the kitchen and I could hear him getting into something. As I was about to get out of my reclining chair I could hear his nails clickety clacketing on the kitchen floor coming back to the living room. 
 
 He had in his mouth a potato! I have no potatoes though, how odd.",4,3,4,3,4,3,5,3
38B7Q9C29KAWZ77JOZ443CHKW3D694,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,30OG32W0SZGNN81LLTB9MLZ3496NEQ,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:17 PDT 2021,Thu Apr 08 11:27:59 PDT 2021,Sun Apr 11 11:27:59 PDT 2021,,,,822,0% (0/0),0% (0/0),0% (0/0),"You are an alien, traveling through space. You suddenly notice an extremely slow-moving object adjacent to your path - turns out to be the Voyager. You see the 116 photos on it, what do you do next?","``Damn you, Aspehn.'' 
 I mutter to myself as my foot glances off the next mass, the force pushing me along the meteor belt. 
 This was my day off. My one day off. And of course, my co-reaper, Aspehn, forgot to deactivate the pods on Synx 74 before we headed back home to Phaol. Harvesting uranium from the core of moons isn't the most difficult job, but it can be a real pain when you have to shoot out an unneeded light year just to fix someone else's mistake. 
 As I finally touch down on Synx 74, my peripheral eye catches something in the distance. It's slow, floating along with no foreseeable path or purpose. From what I can see, it looks like a fissuer, a device Phaolians use to rid their property of mongrols. The device is very close to me, and my curiosity take over.",5,3,5,3,5,3,5,3
38B7Q9C29KAWZ77JOZ443CHKW3D694,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3HRMW88U1BVIE01R1LXUOH8Z5INM04,A1AMGHYG5PT0L2,53.5,18.5,53.5,3,Submitted,Thu Apr 08 11:18:29 PDT 2021,Thu Apr 08 11:19:41 PDT 2021,Sun Apr 11 11:19:41 PDT 2021,,,,72,0% (0/0),0% (0/0),0% (0/0),"You are an alien, traveling through space. You suddenly notice an extremely slow-moving object adjacent to your path - turns out to be the Voyager. You see the 116 photos on it, what do you do next?","``Damn you, Aspehn.'' 
 I mutter to myself as my foot glances off the next mass, the force pushing me along the meteor belt. 
 This was my day off. My one day off. And of course, my co-reaper, Aspehn, forgot to deactivate the pods on Synx 74 before we headed back home to Phaol. Harvesting uranium from the core of moons isn't the most difficult job, but it can be a real pain when you have to shoot out an unneeded light year just to fix someone else's mistake. 
 As I finally touch down on Synx 74, my peripheral eye catches something in the distance. It's slow, floating along with no foreseeable path or purpose. From what I can see, it looks like a fissuer, a device Phaolians use to rid their property of mongrols. The device is very close to me, and my curiosity take over.",5,3,5,3,5,3,4,3
38B7Q9C29KAWZ77JOZ443CHKW3D694,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3NG53N1RL0O6HS37O521Y08CTL9P8P,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:23 PDT 2021,Thu Apr 08 11:23:29 PDT 2021,Sun Apr 11 11:23:29 PDT 2021,,,,486,0% (0/0),0% (0/0),0% (0/0),"You are an alien, traveling through space. You suddenly notice an extremely slow-moving object adjacent to your path - turns out to be the Voyager. You see the 116 photos on it, what do you do next?","``Damn you, Aspehn.'' 
 I mutter to myself as my foot glances off the next mass, the force pushing me along the meteor belt. 
 This was my day off. My one day off. And of course, my co-reaper, Aspehn, forgot to deactivate the pods on Synx 74 before we headed back home to Phaol. Harvesting uranium from the core of moons isn't the most difficult job, but it can be a real pain when you have to shoot out an unneeded light year just to fix someone else's mistake. 
 As I finally touch down on Synx 74, my peripheral eye catches something in the distance. It's slow, floating along with no foreseeable path or purpose. From what I can see, it looks like a fissuer, a device Phaolians use to rid their property of mongrols. The device is very close to me, and my curiosity take over.",4,3,3,2,4,3,2,1
3C8QQOM6KT67TT3TFXGJ5OYK5OPIL7,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,36WLNQG784FLMZCOI360VQZ9NKSBEP,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:00 PDT 2021,Thu Apr 08 11:25:31 PDT 2021,Sun Apr 11 11:25:31 PDT 2021,,,,691,0% (0/0),0% (0/0),0% (0/0),``How'd you get that scar?'',"It seemed like only months ago when I told my son the story of the cursed stitching that draped across the side of my neck. However, as certain parts of the area vanish I'm reminded that years have past since the last time he and I spoke. I was a young man before he knew about my past. If only my secrets stayed hidden for a little longer, maybe, just maybe, I could have more memories with him. 
 
 It started with the woman that brought him into the world. Accidents are never meant to keep to enemies together, yet, we tried to weather the storm. Little did we know, the storm would only grow. Within Me. As days floated by, resentment crept into every corner of our 2 bedroom house. In every room you were saddened by our false attempt to create a happy home.",5,3,3,2,3,2,4,3
3C8QQOM6KT67TT3TFXGJ5OYK5OPIL7,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3ITXP059P1OSE1FI7Q3MIVM1WGIJSR,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:14:09 PDT 2021,Thu Apr 08 12:31:21 PDT 2021,Sun Apr 11 12:31:21 PDT 2021,,,,1032,0% (0/0),0% (0/0),0% (0/0),``How'd you get that scar?'',"It seemed like only months ago when I told my son the story of the cursed stitching that draped across the side of my neck. However, as certain parts of the area vanish I'm reminded that years have past since the last time he and I spoke. I was a young man before he knew about my past. If only my secrets stayed hidden for a little longer, maybe, just maybe, I could have more memories with him. 
 
 It started with the woman that brought him into the world. Accidents are never meant to keep to enemies together, yet, we tried to weather the storm. Little did we know, the storm would only grow. Within Me. As days floated by, resentment crept into every corner of our 2 bedroom house. In every room you were saddened by our false attempt to create a happy home.",5,3,4,3,4,3,3,2
3C8QQOM6KT67TT3TFXGJ5OYK5OPIL7,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:36 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:36 PDT 2021,,,3KAKFY4PGZ7SZ9AXZTHLYMZPRLO3I1,A2IFHU3P1MF54K,87.5,23.13,81.5,11,Submitted,Thu Apr 08 11:20:49 PDT 2021,Thu Apr 08 11:30:47 PDT 2021,Sun Apr 11 11:30:47 PDT 2021,,,,598,100% (1/1),0% (0/0),0% (0/0),``How'd you get that scar?'',"It seemed like only months ago when I told my son the story of the cursed stitching that draped across the side of my neck. However, as certain parts of the area vanish I'm reminded that years have past since the last time he and I spoke. I was a young man before he knew about my past. If only my secrets stayed hidden for a little longer, maybe, just maybe, I could have more memories with him. 
 
 It started with the woman that brought him into the world. Accidents are never meant to keep to enemies together, yet, we tried to weather the storm. Little did we know, the storm would only grow. Within Me. As days floated by, resentment crept into every corner of our 2 bedroom house. In every room you were saddened by our false attempt to create a happy home.",5,3,5,3,4,3,2,1
33NKDW9FG1NBGKYI16NL5FVCZSFCXL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,373ERPL3YTDARPBA4VHLUR4E8GJTRB,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:18:23 PDT 2021,Thu Apr 08 11:18:44 PDT 2021,Sun Apr 11 11:18:44 PDT 2021,,,,21,0% (0/0),0% (0/0),0% (0/0),You have a very shitty type of precognition.,"I gave up Television years ago. At work i would always steer the subject to something that didn't involve a recap of last nights latest show. 
 
 You see i have a gift. 
 Not a world changing gift. 
 I didn't work for this gift, like an artist would 
 and i feel this gift was unwanted. 
 
 When i was 8 i would watch cartoons, only i would know what was going to happen before it did. I never experienced the laughter or the suspense a good a good joke or plot could bring. 
 
 As this gift matured it would happen to movies i could guess accurately every plot twist almost as if i could see it before it happened.",3,2,3,2,4,3,4,3
33NKDW9FG1NBGKYI16NL5FVCZSFCXL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3EFVCAY5L8EAVH09TSXH14M0KM4J8K,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:19 PDT 2021,Thu Apr 08 11:24:31 PDT 2021,Sun Apr 11 11:24:31 PDT 2021,,,,372,100% (1/1),0% (0/0),0% (0/0),You have a very shitty type of precognition.,"I gave up Television years ago. At work i would always steer the subject to something that didn't involve a recap of last nights latest show. 
 
 You see i have a gift. 
 Not a world changing gift. 
 I didn't work for this gift, like an artist would 
 and i feel this gift was unwanted. 
 
 When i was 8 i would watch cartoons, only i would know what was going to happen before it did. I never experienced the laughter or the suspense a good a good joke or plot could bring. 
 
 As this gift matured it would happen to movies i could guess accurately every plot twist almost as if i could see it before it happened.",5,3,3,2,4,3,5,3
33NKDW9FG1NBGKYI16NL5FVCZSFCXL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3ZSANO2JCKCC9ZTMO0C13XU939TSFP,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:08 PDT 2021,Thu Apr 08 11:25:04 PDT 2021,Sun Apr 11 11:25:04 PDT 2021,,,,656,0% (0/0),0% (0/0),0% (0/0),You have a very shitty type of precognition.,"I gave up Television years ago. At work i would always steer the subject to something that didn't involve a recap of last nights latest show. 
 
 You see i have a gift. 
 Not a world changing gift. 
 I didn't work for this gift, like an artist would 
 and i feel this gift was unwanted. 
 
 When i was 8 i would watch cartoons, only i would know what was going to happen before it did. I never experienced the laughter or the suspense a good a good joke or plot could bring. 
 
 As this gift matured it would happen to movies i could guess accurately every plot twist almost as if i could see it before it happened.",4,3,5,3,5,3,4,3
3909MD9T33M9DWRBX3NUPWV8GZWFEQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,34PGFRQONTGLLIWRRVDNFKPM2T7WJC,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:18:41 PDT 2021,Thu Apr 08 11:18:54 PDT 2021,Sun Apr 11 11:18:54 PDT 2021,,,,13,0% (0/0),0% (0/0),0% (0/0),You discover you're just an NPC in a game with extremely advanced AI. You encounter the main character.,"``What the-hey! What are you-'' 
 
 The tall, heavily armoured man swiveled away from the chest to face me in the blink of an eye, his effeminate hair still swaying from the motion long after he stopped. 
 
 ``Hey man look, I don't want any trouble.'' I whimpered, eyeing that sword strapped to his back, easily three times his size. 
 
 ``But this is my... guards involved... seek... lest... wait what?'' I stood for a second in confusion, unsure of what just popped out of my mouth. 
 
 The man casually jogged around me, smashing furniture left and right while peeking into containers. 
 
 ``Oh, I see. You're the player character right? That's why you can skip my dia-'' I was cut off again, seemed this player wasn't interested in immersion.",5,3,4,3,5,3,5,3
3909MD9T33M9DWRBX3NUPWV8GZWFEQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,39L1G8WVWVWHZ3EZRMWF6NI3AJK31G,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 12:20:41 PDT 2021,Thu Apr 08 12:31:49 PDT 2021,Sun Apr 11 12:31:49 PDT 2021,,,,668,0% (0/0),0% (0/0),0% (0/0),You discover you're just an NPC in a game with extremely advanced AI. You encounter the main character.,"``What the-hey! What are you-'' 
 
 The tall, heavily armoured man swiveled away from the chest to face me in the blink of an eye, his effeminate hair still swaying from the motion long after he stopped. 
 
 ``Hey man look, I don't want any trouble.'' I whimpered, eyeing that sword strapped to his back, easily three times his size. 
 
 ``But this is my... guards involved... seek... lest... wait what?'' I stood for a second in confusion, unsure of what just popped out of my mouth. 
 
 The man casually jogged around me, smashing furniture left and right while peeking into containers. 
 
 ``Oh, I see. You're the player character right? That's why you can skip my dia-'' I was cut off again, seemed this player wasn't interested in immersion.",3,2,4,3,4,3,4,3
3909MD9T33M9DWRBX3NUPWV8GZWFEQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3Q5C1WP23R6KDI1355K8LKGNOF315W,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:15:02 PDT 2021,Thu Apr 08 11:33:19 PDT 2021,Sun Apr 11 11:33:19 PDT 2021,,,,1097,0% (0/0),0% (0/0),0% (0/0),You discover you're just an NPC in a game with extremely advanced AI. You encounter the main character.,"``What the-hey! What are you-'' 
 
 The tall, heavily armoured man swiveled away from the chest to face me in the blink of an eye, his effeminate hair still swaying from the motion long after he stopped. 
 
 ``Hey man look, I don't want any trouble.'' I whimpered, eyeing that sword strapped to his back, easily three times his size. 
 
 ``But this is my... guards involved... seek... lest... wait what?'' I stood for a second in confusion, unsure of what just popped out of my mouth. 
 
 The man casually jogged around me, smashing furniture left and right while peeking into containers. 
 
 ``Oh, I see. You're the player character right? That's why you can skip my dia-'' I was cut off again, seemed this player wasn't interested in immersion.",3,2,4,3,4,3,3,2
3WUVMVA7PF8CS01ZIAFFW5LZ7PSAZE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3DY46V3X3UNJ102M6SMKOAT40V755H,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:13:57 PDT 2021,Thu Apr 08 11:34:57 PDT 2021,Sun Apr 11 11:34:57 PDT 2021,,,,1260,0% (0/0),0% (0/0),0% (0/0),"As the grand wizard disables more and more of your magic spells, you are forced to use increasingly unusual and unorthodox attacks.","I knew he was expecting me as soon as I burst through the massive front doors of his home. As I stormed down the massive hall, he stood up from his throne, smiling, though his face was tinged with sadness. This was the man I had come for, and he knew why. His white robe swirled around him as he walked down the steps from his throne. 
 
 Without even introducing myself, I whipped out my wand and cast a spell, feeling the magic draw from my mind. A bolt of electricity burst from the tip, and it arched through the air, directly at him. 
 
 With a simple movement, barely twitching his fingers, he summoned a metal spike from the marble floor below, cracking the stone as the iron burst through.",3,2,4,3,4,3,4,3
3WUVMVA7PF8CS01ZIAFFW5LZ7PSAZE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3ERET4BTVRE5K6P1G5372FHOJHM9KY,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:16:01 PDT 2021,Thu Apr 08 11:30:21 PDT 2021,Sun Apr 11 11:30:21 PDT 2021,,,,860,0% (0/0),0% (0/0),0% (0/0),"As the grand wizard disables more and more of your magic spells, you are forced to use increasingly unusual and unorthodox attacks.","I knew he was expecting me as soon as I burst through the massive front doors of his home. As I stormed down the massive hall, he stood up from his throne, smiling, though his face was tinged with sadness. This was the man I had come for, and he knew why. His white robe swirled around him as he walked down the steps from his throne. 
 
 Without even introducing myself, I whipped out my wand and cast a spell, feeling the magic draw from my mind. A bolt of electricity burst from the tip, and it arched through the air, directly at him. 
 
 With a simple movement, barely twitching his fingers, he summoned a metal spike from the marble floor below, cracking the stone as the iron burst through.",4,3,3,2,4,3,4,3
3WUVMVA7PF8CS01ZIAFFW5LZ7PSAZE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3QECW5O0KM6LM2DC7O4IRQZIGYV5TA,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:20:29 PDT 2021,Thu Apr 08 11:38:54 PDT 2021,Sun Apr 11 11:38:54 PDT 2021,,,,1105,0% (0/0),0% (0/0),0% (0/0),"As the grand wizard disables more and more of your magic spells, you are forced to use increasingly unusual and unorthodox attacks.","I knew he was expecting me as soon as I burst through the massive front doors of his home. As I stormed down the massive hall, he stood up from his throne, smiling, though his face was tinged with sadness. This was the man I had come for, and he knew why. His white robe swirled around him as he walked down the steps from his throne. 
 
 Without even introducing myself, I whipped out my wand and cast a spell, feeling the magic draw from my mind. A bolt of electricity burst from the tip, and it arched through the air, directly at him. 
 
 With a simple movement, barely twitching his fingers, he summoned a metal spike from the marble floor below, cracking the stone as the iron burst through.",5,3,5,3,5,3,5,3
3RWSQDNYMDR1JAR7SE707EG8S0BFF8,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,30ZX6P7VFD0Z92YKDBOGRD9XYMI2J6,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:57:53 PDT 2021,Thu Apr 08 12:00:01 PDT 2021,Sun Apr 11 12:00:01 PDT 2021,,,,128,0% (0/0),0% (0/0),0% (0/0),"You are at a masquerade party, when a stunning girl in a mesmerizing mask walks up to you and slips something into your palm. Before you can do anything, she slips away into the crowd.","I was standing off to the side of the dance floor, drink to my lips, listening to the music play from the speakers. I saw a woman make her way through the large gathering of bodies and make her way towards me. 
 
 She looked rather good. Long, black dress, brown hair that was dyed blue down in curls, black mask on. She walked closer and put her hand out for me to shake. 
 
 ``Who are-'' I said after she pulled away from the shake. 
 
 ``Wake up.'' She said after leaning in closer to my ear. She adjusted my mask and walked away. 
 
 I looked down at my palm. There was a small, white, round-shaped pill in my hand. I looked back up, searching for the girl. She was no where to be seen.",5,3,5,3,5,3,5,3
3RWSQDNYMDR1JAR7SE707EG8S0BFF8,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3DHE4R9OC1GPI08J553DU0HH6UY2GZ,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:30:21 PDT 2021,Thu Apr 08 11:40:43 PDT 2021,Sun Apr 11 11:40:43 PDT 2021,,,,622,0% (0/0),0% (0/0),0% (0/0),"You are at a masquerade party, when a stunning girl in a mesmerizing mask walks up to you and slips something into your palm. Before you can do anything, she slips away into the crowd.","I was standing off to the side of the dance floor, drink to my lips, listening to the music play from the speakers. I saw a woman make her way through the large gathering of bodies and make her way towards me. 
 
 She looked rather good. Long, black dress, brown hair that was dyed blue down in curls, black mask on. She walked closer and put her hand out for me to shake. 
 
 ``Who are-'' I said after she pulled away from the shake. 
 
 ``Wake up.'' She said after leaning in closer to my ear. She adjusted my mask and walked away. 
 
 I looked down at my palm. There was a small, white, round-shaped pill in my hand. I looked back up, searching for the girl. She was no where to be seen.",5,3,4,3,4,3,5,3
3RWSQDNYMDR1JAR7SE707EG8S0BFF8,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3GNCZX450NSK0GWML3MFURE7J9APAU,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:53 PDT 2021,Thu Apr 08 11:37:30 PDT 2021,Sun Apr 11 11:37:30 PDT 2021,,,,1117,100% (1/1),0% (0/0),0% (0/0),"You are at a masquerade party, when a stunning girl in a mesmerizing mask walks up to you and slips something into your palm. Before you can do anything, she slips away into the crowd.","I was standing off to the side of the dance floor, drink to my lips, listening to the music play from the speakers. I saw a woman make her way through the large gathering of bodies and make her way towards me. 
 
 She looked rather good. Long, black dress, brown hair that was dyed blue down in curls, black mask on. She walked closer and put her hand out for me to shake. 
 
 ``Who are-'' I said after she pulled away from the shake. 
 
 ``Wake up.'' She said after leaning in closer to my ear. She adjusted my mask and walked away. 
 
 I looked down at my palm. There was a small, white, round-shaped pill in my hand. I looked back up, searching for the girl. She was no where to be seen.",5,3,5,3,5,3,5,3
3L55D8AUGE20GPOS629NOT2L1Y9CYR,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3A7Y0R2P2TT0AI1H1099H33TBVBXJ4,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:13:52 PDT 2021,Thu Apr 08 11:32:52 PDT 2021,Sun Apr 11 11:32:52 PDT 2021,,,,1140,0% (0/0),0% (0/0),0% (0/0),"You have a ghost in your house, all it does is try to scare you but not really trying to harm you. One day you're got tired of his shit.","The chair moved. Another vase fell off the shelf. I sighed as I made my way to the bathroom. The lights flickered. I saw a bloody face in the mirror. I sighed again as I took another uncomfortable dump. 
 
 
 'That was an expensive vase' 
 
 
 I sigh again as I open the door and see a masked face appear and scream at me before disappearing the next second. I sit on the couch and turn on the TV. Static. 
 
 
 'Ugh.' 
 
 
 I feel a hand around my ankle. 
 
 
 Absolutely frustrated I pull my leg and stare at the skeleton I dragged out with it. 
 
 
 ``Now listen here you.'' 
 
 
 The skeleton turned into a small girl with bloody eyes and started walking towards me.",5,3,4,3,4,3,3,2
3L55D8AUGE20GPOS629NOT2L1Y9CYR,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3R9WASFE24L9ABF0JS69ZQRCQOWZF4,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:29:11 PDT 2021,Thu Apr 08 11:44:14 PDT 2021,Sun Apr 11 11:44:14 PDT 2021,,,,903,0% (0/0),0% (0/0),0% (0/0),"You have a ghost in your house, all it does is try to scare you but not really trying to harm you. One day you're got tired of his shit.","The chair moved. Another vase fell off the shelf. I sighed as I made my way to the bathroom. The lights flickered. I saw a bloody face in the mirror. I sighed again as I took another uncomfortable dump. 
 
 
 'That was an expensive vase' 
 
 
 I sigh again as I open the door and see a masked face appear and scream at me before disappearing the next second. I sit on the couch and turn on the TV. Static. 
 
 
 'Ugh.' 
 
 
 I feel a hand around my ankle. 
 
 
 Absolutely frustrated I pull my leg and stare at the skeleton I dragged out with it. 
 
 
 ``Now listen here you.'' 
 
 
 The skeleton turned into a small girl with bloody eyes and started walking towards me.",4,3,3,2,3,2,4,3
3L55D8AUGE20GPOS629NOT2L1Y9CYR,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3X73LLYYQ6JZ7ISNBUJF7OWGWP0NH8,AC2CRA0DSCFE5,95,2,95,3,Submitted,Thu Apr 08 11:21:46 PDT 2021,Thu Apr 08 11:23:21 PDT 2021,Sun Apr 11 11:23:21 PDT 2021,,,,95,0% (0/0),0% (0/0),0% (0/0),"You have a ghost in your house, all it does is try to scare you but not really trying to harm you. One day you're got tired of his shit.","The chair moved. Another vase fell off the shelf. I sighed as I made my way to the bathroom. The lights flickered. I saw a bloody face in the mirror. I sighed again as I took another uncomfortable dump. 
 
 
 'That was an expensive vase' 
 
 
 I sigh again as I open the door and see a masked face appear and scream at me before disappearing the next second. I sit on the couch and turn on the TV. Static. 
 
 
 'Ugh.' 
 
 
 I feel a hand around my ankle. 
 
 
 Absolutely frustrated I pull my leg and stare at the skeleton I dragged out with it. 
 
 
 ``Now listen here you.'' 
 
 
 The skeleton turned into a small girl with bloody eyes and started walking towards me.",4,3,3,2,2,1,3,2
3MIVREZQWL39QL9U759RZQCR7Y1KQ9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,32M8BPYGAYRTTLMLU8O5HGOYVQRGIK,A2C84POENS2UNY,70.33,47.25,51,13,Submitted,Thu Apr 08 11:14:21 PDT 2021,Thu Apr 08 11:16:23 PDT 2021,Sun Apr 11 11:16:23 PDT 2021,,,,122,0% (0/0),0% (0/0),0% (0/0),"With the earth currently under attack by aliens, Clark Kent searches for a place to change into his super suit. He decides to use the blue police public call box standing curiously in the middle of the street.","He burst through the door like he owned the place. Silly, really, even I only *sorta* own her. I glanced across the console, and Clara caught my eye 
 
 ``Oi,'' called Clara. I scowled at him (scowling has actually become rather easy lately) as he turned around. He was still wearing those stupid round spectacles. It was early in his career, then. He scanned the room quickly, processing his surroundings. He didn't seem surprised by the interior dimensions, at least. 
 
 He loosened his tie, dropping the coat he'd been wearing. 
 
 ``What is this? Some sort of trap?'' He looked tense, ready to strike. 
 
 ``Oh, that's lovely, isn't it,'' I said with a sarcastic chuckle, smirking at Clara. ``You burst in here and then *you're* the one who's angry. How d'you think we feel, hmm?'' 
 
 Whatever he'd been expecting, it wasn't that.",5,3,5,3,3,2,1,1
3MIVREZQWL39QL9U759RZQCR7Y1KQ9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3907X2AHF5AVVD1I8OT0O9V97LH2PZ,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:13:39 PDT 2021,Thu Apr 08 11:14:22 PDT 2021,Sun Apr 11 11:14:22 PDT 2021,,,,43,0% (0/0),0% (0/0),0% (0/0),"With the earth currently under attack by aliens, Clark Kent searches for a place to change into his super suit. He decides to use the blue police public call box standing curiously in the middle of the street.","He burst through the door like he owned the place. Silly, really, even I only *sorta* own her. I glanced across the console, and Clara caught my eye 
 
 ``Oi,'' called Clara. I scowled at him (scowling has actually become rather easy lately) as he turned around. He was still wearing those stupid round spectacles. It was early in his career, then. He scanned the room quickly, processing his surroundings. He didn't seem surprised by the interior dimensions, at least. 
 
 He loosened his tie, dropping the coat he'd been wearing. 
 
 ``What is this? Some sort of trap?'' He looked tense, ready to strike. 
 
 ``Oh, that's lovely, isn't it,'' I said with a sarcastic chuckle, smirking at Clara. ``You burst in here and then *you're* the one who's angry. How d'you think we feel, hmm?'' 
 
 Whatever he'd been expecting, it wasn't that.",5,3,4,3,3,2,5,3
3MIVREZQWL39QL9U759RZQCR7Y1KQ9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3MAOD8E57VFWT8S2GY11AAKAKFHNXZ,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:38 PDT 2021,Thu Apr 08 11:18:02 PDT 2021,Sun Apr 11 11:18:02 PDT 2021,,,,204,0% (0/0),0% (0/0),0% (0/0),"With the earth currently under attack by aliens, Clark Kent searches for a place to change into his super suit. He decides to use the blue police public call box standing curiously in the middle of the street.","He burst through the door like he owned the place. Silly, really, even I only *sorta* own her. I glanced across the console, and Clara caught my eye 
 
 ``Oi,'' called Clara. I scowled at him (scowling has actually become rather easy lately) as he turned around. He was still wearing those stupid round spectacles. It was early in his career, then. He scanned the room quickly, processing his surroundings. He didn't seem surprised by the interior dimensions, at least. 
 
 He loosened his tie, dropping the coat he'd been wearing. 
 
 ``What is this? Some sort of trap?'' He looked tense, ready to strike. 
 
 ``Oh, that's lovely, isn't it,'' I said with a sarcastic chuckle, smirking at Clara. ``You burst in here and then *you're* the one who's angry. How d'you think we feel, hmm?'' 
 
 Whatever he'd been expecting, it wasn't that.",4,3,5,3,4,3,4,3
3FBEFUUYSOAA4QHOG5I4Z7S42LV6AJ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3JJVG1YBEG2LQGJV72DXRWTWAR25BR,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 12:20:26 PDT 2021,Thu Apr 08 12:31:27 PDT 2021,Sun Apr 11 12:31:27 PDT 2021,,,,661,0% (0/0),0% (0/0),0% (0/0),Write yourself into a corner.,"Everyone knew you never ran a sim you weren't sure of. You had no idea what could be lurking in those bits and bytes. If you were smart, you'd sandbox it, or better yet, just not bother with the damn thing. Well, I went and did the thing everyone knew you didn't do. I had decided to run this kids junk sim. To make an exception for this groveling punk that entered my channel one day. He begged and begged, and I figured I had free time to spare. So I trusted him, and now I'm fucked, and I have plenty more free time. 
 
 I can't remember what a body felt like, but I don't miss it. Everything is scripts and sims now. I spend—or spent—my days writing them for Haztech Simulations Incorporated. People are dropping bodies by the millions. Demand is skyrocketing, and life is—or was—good.",3,2,4,3,4,3,4,3
3FBEFUUYSOAA4QHOG5I4Z7S42LV6AJ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3JPSL1DZ5X4KXVK95O9NQ29CJU8NAV,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:14:14 PDT 2021,Thu Apr 08 11:15:30 PDT 2021,Sun Apr 11 11:15:30 PDT 2021,,,,76,0% (0/0),0% (0/0),0% (0/0),Write yourself into a corner.,"Everyone knew you never ran a sim you weren't sure of. You had no idea what could be lurking in those bits and bytes. If you were smart, you'd sandbox it, or better yet, just not bother with the damn thing. Well, I went and did the thing everyone knew you didn't do. I had decided to run this kids junk sim. To make an exception for this groveling punk that entered my channel one day. He begged and begged, and I figured I had free time to spare. So I trusted him, and now I'm fucked, and I have plenty more free time. 
 
 I can't remember what a body felt like, but I don't miss it. Everything is scripts and sims now. I spend—or spent—my days writing them for Haztech Simulations Incorporated. People are dropping bodies by the millions. Demand is skyrocketing, and life is—or was—good.",3,2,4,3,4,3,2,1
3FBEFUUYSOAA4QHOG5I4Z7S42LV6AJ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3X66WABAJ1NE3I4295HIDAM9C8W3G9,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:20:45 PDT 2021,Thu Apr 08 11:41:32 PDT 2021,Sun Apr 11 11:41:32 PDT 2021,,,,1247,0% (0/0),0% (0/0),0% (0/0),Write yourself into a corner.,"Everyone knew you never ran a sim you weren't sure of. You had no idea what could be lurking in those bits and bytes. If you were smart, you'd sandbox it, or better yet, just not bother with the damn thing. Well, I went and did the thing everyone knew you didn't do. I had decided to run this kids junk sim. To make an exception for this groveling punk that entered my channel one day. He begged and begged, and I figured I had free time to spare. So I trusted him, and now I'm fucked, and I have plenty more free time. 
 
 I can't remember what a body felt like, but I don't miss it. Everything is scripts and sims now. I spend—or spent—my days writing them for Haztech Simulations Incorporated. People are dropping bodies by the millions. Demand is skyrocketing, and life is—or was—good.",5,3,5,3,5,3,5,3
3G5RUKN2FG846SDBNGQL5N36RT2N9V,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,36W0OB37H1JTO766EIU92B3P638HZJ,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:20:45 PDT 2021,Thu Apr 08 11:47:29 PDT 2021,Sun Apr 11 11:47:29 PDT 2021,,,,1604,0% (0/0),0% (0/0),0% (0/0),"Aliens arrive on Earth, but worship US as gods.","``Hey, Steven?'' 
 
 ``Yeah?'' Steven shifted on his throne to face his counterpart. 
 
 ``You get the feeling that this isn't going to end well?'' 
 
 Steven scratched lazily at his chin. ``What do you mean?'' 
 
 Henrietta looked nervously to the creatures fawning before them, clicking and crooning unintelligibly. ``I mean, they're nice, right?'' 
 
 ``Yeah,'' Steven snapped his fingers, beckoning one of the creatures to bring further foodstuffs. ``I don't see how that's a problem.'' 
 
 ``Right, but,'' Henrietta stumbled over her words. It still wasn't clear if the things even understood English. They didn't seem to have any intent to translate their own strange speech, but they followed orders well enough. ``You know how sometimes someone is really nice to you for a long time?'' 
 
 ``Right,''",2,1,3,2,3,2,3,2
3G5RUKN2FG846SDBNGQL5N36RT2N9V,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3BC8WZX3V81XBAYI06CQUC3WKVNRRX,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:23:13 PDT 2021,Thu Apr 08 11:38:55 PDT 2021,Sun Apr 11 11:38:55 PDT 2021,,,,942,0% (0/0),0% (0/0),0% (0/0),"Aliens arrive on Earth, but worship US as gods.","``Hey, Steven?'' 
 
 ``Yeah?'' Steven shifted on his throne to face his counterpart. 
 
 ``You get the feeling that this isn't going to end well?'' 
 
 Steven scratched lazily at his chin. ``What do you mean?'' 
 
 Henrietta looked nervously to the creatures fawning before them, clicking and crooning unintelligibly. ``I mean, they're nice, right?'' 
 
 ``Yeah,'' Steven snapped his fingers, beckoning one of the creatures to bring further foodstuffs. ``I don't see how that's a problem.'' 
 
 ``Right, but,'' Henrietta stumbled over her words. It still wasn't clear if the things even understood English. They didn't seem to have any intent to translate their own strange speech, but they followed orders well enough. ``You know how sometimes someone is really nice to you for a long time?'' 
 
 ``Right,''",4,3,4,3,4,3,5,3
3G5RUKN2FG846SDBNGQL5N36RT2N9V,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3N4BPTXIODX34YD4EGYYYB42W2WUKA,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:56 PDT 2021,Thu Apr 08 11:38:40 PDT 2021,Sun Apr 11 11:38:40 PDT 2021,,,,1184,100% (1/1),0% (0/0),0% (0/0),"Aliens arrive on Earth, but worship US as gods.","``Hey, Steven?'' 
 
 ``Yeah?'' Steven shifted on his throne to face his counterpart. 
 
 ``You get the feeling that this isn't going to end well?'' 
 
 Steven scratched lazily at his chin. ``What do you mean?'' 
 
 Henrietta looked nervously to the creatures fawning before them, clicking and crooning unintelligibly. ``I mean, they're nice, right?'' 
 
 ``Yeah,'' Steven snapped his fingers, beckoning one of the creatures to bring further foodstuffs. ``I don't see how that's a problem.'' 
 
 ``Right, but,'' Henrietta stumbled over her words. It still wasn't clear if the things even understood English. They didn't seem to have any intent to translate their own strange speech, but they followed orders well enough. ``You know how sometimes someone is really nice to you for a long time?'' 
 
 ``Right,''",5,3,5,3,5,3,5,3
3NFWQRSHWIJ7XAN23YDIPZGKTFBFG7,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,37ZHEEHM61RVAPT1G2DO7X9GD5C739,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:15:50 PDT 2021,Thu Apr 08 11:16:20 PDT 2021,Sun Apr 11 11:16:20 PDT 2021,,,,30,0% (0/0),0% (0/0),0% (0/0),A new kind of social network technology uses algorithms to simulate people after they've passed away based on analysis of their lifetime's worth of online activity. This allows some kind of interaction with (and perhaps between) lost loved ones. What are the implications and how is life now?,"Hey. 
 
 I'm sorry about last night. Ryan was being a total dick. I thought he would leave early with Rebecca, but apparently not. 
 
 You there? It says you've seen this. Don't ignore me! 
 
 Anyway, I was hoping we could go out sometime! Like that time at the beach? You remember that? 
 
 I loved that. You looked so cute, and the sunset was perfect. We should go again. 
 
 I'm scared. The doctors said that it's getting worse. 
 
 You there? It says you've seen this. Don't ignore me! 
 
 Your mom came to see me, and it was nice. We planted a garden together. She says I 'll be able to watch the daisies bloom in the spring. 
 
 I'm sorry about last night. 
 
 What classes are you taking next semester? I'm thinking calculus.",4,3,3,2,3,2,2,1
3NFWQRSHWIJ7XAN23YDIPZGKTFBFG7,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3IXQG4FA2Y34R3L7ASQE3CYYWNK9BL,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 12:14:45 PDT 2021,Thu Apr 08 12:24:53 PDT 2021,Sun Apr 11 12:24:53 PDT 2021,,,,608,0% (0/0),0% (0/0),0% (0/0),A new kind of social network technology uses algorithms to simulate people after they've passed away based on analysis of their lifetime's worth of online activity. This allows some kind of interaction with (and perhaps between) lost loved ones. What are the implications and how is life now?,"Hey. 
 
 I'm sorry about last night. Ryan was being a total dick. I thought he would leave early with Rebecca, but apparently not. 
 
 You there? It says you've seen this. Don't ignore me! 
 
 Anyway, I was hoping we could go out sometime! Like that time at the beach? You remember that? 
 
 I loved that. You looked so cute, and the sunset was perfect. We should go again. 
 
 I'm scared. The doctors said that it's getting worse. 
 
 You there? It says you've seen this. Don't ignore me! 
 
 Your mom came to see me, and it was nice. We planted a garden together. She says I 'll be able to watch the daisies bloom in the spring. 
 
 I'm sorry about last night. 
 
 What classes are you taking next semester? I'm thinking calculus.",3,2,4,3,3,2,3,2
3NFWQRSHWIJ7XAN23YDIPZGKTFBFG7,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3MRNMEIQWABS72K0DLKA3BDTZ25LDT,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:24 PDT 2021,Thu Apr 08 11:45:51 PDT 2021,Sun Apr 11 11:45:51 PDT 2021,,,,1887,0% (0/0),0% (0/0),0% (0/0),A new kind of social network technology uses algorithms to simulate people after they've passed away based on analysis of their lifetime's worth of online activity. This allows some kind of interaction with (and perhaps between) lost loved ones. What are the implications and how is life now?,"Hey. 
 
 I'm sorry about last night. Ryan was being a total dick. I thought he would leave early with Rebecca, but apparently not. 
 
 You there? It says you've seen this. Don't ignore me! 
 
 Anyway, I was hoping we could go out sometime! Like that time at the beach? You remember that? 
 
 I loved that. You looked so cute, and the sunset was perfect. We should go again. 
 
 I'm scared. The doctors said that it's getting worse. 
 
 You there? It says you've seen this. Don't ignore me! 
 
 Your mom came to see me, and it was nice. We planted a garden together. She says I 'll be able to watch the daisies bloom in the spring. 
 
 I'm sorry about last night. 
 
 What classes are you taking next semester? I'm thinking calculus.",3,2,4,3,5,3,4,3
36JW4WBR1APLX6IDN4V0AZSL8FOFH6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3E1QT0TDFUEE06G3BACHP37077G8IY,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:22:15 PDT 2021,Thu Apr 08 11:38:02 PDT 2021,Sun Apr 11 11:38:02 PDT 2021,,,,947,0% (0/0),0% (0/0),0% (0/0),Write a story where people hear a 'click' whenever they meet their soulmate.,"I heard my 'click' today. 
 
 Everyone in the close vicinity heard my 'click' today. My 'click' was more like a thunderous thump. There was no mistaking my 'click'. 
 
 I'd spotted him before he spotted me; from my seat in the window, I watched him cross the street, looking left and right before darting. His collar was unbuttoned, his suit jacket was draped over one shoulder, and his hair was particularly dishevelled for such a calm day. 
 
 The bell over the door chimed as he entered, and he caught the attention of most people in the cafe. Leaping up from my spot in the window, i rushed behind the counter to serve him. 
 
 I could feel the 'click' building inside me as he began to talk. 
 
 ``Black coffee, please.'' He said, stuffing his hands deep into his pockets.",4,3,5,3,5,3,5,3
36JW4WBR1APLX6IDN4V0AZSL8FOFH6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3IJXV6UZ12OKIBVZAJIHGK25XZ3IRJ,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:17:50 PDT 2021,Thu Apr 08 11:18:01 PDT 2021,Sun Apr 11 11:18:01 PDT 2021,,,,11,0% (0/0),0% (0/0),0% (0/0),Write a story where people hear a 'click' whenever they meet their soulmate.,"I heard my 'click' today. 
 
 Everyone in the close vicinity heard my 'click' today. My 'click' was more like a thunderous thump. There was no mistaking my 'click'. 
 
 I'd spotted him before he spotted me; from my seat in the window, I watched him cross the street, looking left and right before darting. His collar was unbuttoned, his suit jacket was draped over one shoulder, and his hair was particularly dishevelled for such a calm day. 
 
 The bell over the door chimed as he entered, and he caught the attention of most people in the cafe. Leaping up from my spot in the window, i rushed behind the counter to serve him. 
 
 I could feel the 'click' building inside me as he began to talk. 
 
 ``Black coffee, please.'' He said, stuffing his hands deep into his pockets.",4,3,4,3,5,3,5,3
36JW4WBR1APLX6IDN4V0AZSL8FOFH6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3WAKVUDHU1LF9J6KVM9PU6ZGQIXU75,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:24:09 PDT 2021,Thu Apr 08 12:07:26 PDT 2021,Sun Apr 11 12:07:26 PDT 2021,,,,2597,0% (0/0),0% (0/0),0% (0/0),Write a story where people hear a 'click' whenever they meet their soulmate.,"I heard my 'click' today. 
 
 Everyone in the close vicinity heard my 'click' today. My 'click' was more like a thunderous thump. There was no mistaking my 'click'. 
 
 I'd spotted him before he spotted me; from my seat in the window, I watched him cross the street, looking left and right before darting. His collar was unbuttoned, his suit jacket was draped over one shoulder, and his hair was particularly dishevelled for such a calm day. 
 
 The bell over the door chimed as he entered, and he caught the attention of most people in the cafe. Leaping up from my spot in the window, i rushed behind the counter to serve him. 
 
 I could feel the 'click' building inside me as he began to talk. 
 
 ``Black coffee, please.'' He said, stuffing his hands deep into his pockets.",5,3,4,3,4,3,4,3
3FI30CQHWOOFN0MGMJI0UICAK3G6BE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3NOKK93PR6DJT2O8SU8QWY5UQH7EEU,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:22:29 PDT 2021,Thu Apr 08 11:38:22 PDT 2021,Sun Apr 11 11:38:22 PDT 2021,,,,953,0% (0/0),0% (0/0),0% (0/0),The government has finally tracked down and incarcerated all who have typed the word ``bomb'' into Google.,"My country wasn't as great as it used to be. There was a time where you could freely oppose the government and their policies. A time where you weren't locked up for the most nonsensical charges. A time where you could actually move to another country. And it was also a time where you weren't monitored every single moment in your life. When you had the morbid curiosity about what a bomb would look like, you could simply look it up. Nobody seemed to care. Back when privacy still existed in the USA, there was still a lot wrong with our country. Institutional racism, the power of the corporations and climate change deniers where among the biggest problems of the US. But among all of those problems, there was one we just didn't pay enough attention to. The NSA. We were warned.",4,3,4,3,5,3,4,3
3FI30CQHWOOFN0MGMJI0UICAK3G6BE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3QAVNHZ3ER9U9VHOTBT8DA5NEZ8LAR,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:16 PDT 2021,Thu Apr 08 11:44:44 PDT 2021,Sun Apr 11 11:44:44 PDT 2021,,,,1828,0% (0/0),0% (0/0),0% (0/0),The government has finally tracked down and incarcerated all who have typed the word ``bomb'' into Google.,"My country wasn't as great as it used to be. There was a time where you could freely oppose the government and their policies. A time where you weren't locked up for the most nonsensical charges. A time where you could actually move to another country. And it was also a time where you weren't monitored every single moment in your life. When you had the morbid curiosity about what a bomb would look like, you could simply look it up. Nobody seemed to care. Back when privacy still existed in the USA, there was still a lot wrong with our country. Institutional racism, the power of the corporations and climate change deniers where among the biggest problems of the US. But among all of those problems, there was one we just didn't pay enough attention to. The NSA. We were warned.",4,3,3,2,3,2,4,3
3FI30CQHWOOFN0MGMJI0UICAK3G6BE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3WYP994K1CWDMSCKMD1MRD5XRVO6YG,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:19:46 PDT 2021,Thu Apr 08 11:22:50 PDT 2021,Sun Apr 11 11:22:50 PDT 2021,,,,184,0% (0/0),0% (0/0),0% (0/0),The government has finally tracked down and incarcerated all who have typed the word ``bomb'' into Google.,"My country wasn't as great as it used to be. There was a time where you could freely oppose the government and their policies. A time where you weren't locked up for the most nonsensical charges. A time where you could actually move to another country. And it was also a time where you weren't monitored every single moment in your life. When you had the morbid curiosity about what a bomb would look like, you could simply look it up. Nobody seemed to care. Back when privacy still existed in the USA, there was still a lot wrong with our country. Institutional racism, the power of the corporations and climate change deniers where among the biggest problems of the US. But among all of those problems, there was one we just didn't pay enough attention to. The NSA. We were warned.",5,3,4,3,5,3,4,3
3N5YJ55YYK8IBBNGFM4L1IEQXBKNAA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,33CID57109YUPAI3KWEYQ2RH8PI3LF,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:21 PDT 2021,Thu Apr 08 11:27:07 PDT 2021,Sun Apr 11 11:27:07 PDT 2021,,,,526,100% (1/1),0% (0/0),0% (0/0),"You buy your wife a fun DNA home testing kit. The post arrives with her results, which you eagerly tear open to find she's 37% German, 38% Cherokee Indian, and 35% ``Unknown and Unidentifiable.'' Within moments, three black vans pull up outside your house, and there's a knock at your door.","Unknown and unidentifiable. It was everybody's worst nightmare. For years now there had been rumours about this particular fluke, or whatever people want to call it - I saw it for what it truly was; a way to exterminate everything that was different, not human. My blood ran cold as soon as I saw the results. Nerves bubbling in my stomach, I asked her the only question that truly mattered. 
 
 ``Why didn't you tell me?'' I asked in pain, almost feeling betrayed. ``You know I would've protected you no matter what. I would've kept your secret. I love you. I'm so sorry.'' My voice breaking twice as I tried to get the words out. 
 
 She smiled sadly and said, ``It doesn't matter anymore now, Josh. I didn't want to put you at risk.''",5,3,4,3,4,3,5,3
3N5YJ55YYK8IBBNGFM4L1IEQXBKNAA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3PWWM24LHX3APL21M7RP2N0JIBO28M,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:57:25 PDT 2021,Thu Apr 08 12:24:41 PDT 2021,Sun Apr 11 12:24:41 PDT 2021,,,,1636,0% (0/0),0% (0/0),0% (0/0),"You buy your wife a fun DNA home testing kit. The post arrives with her results, which you eagerly tear open to find she's 37% German, 38% Cherokee Indian, and 35% ``Unknown and Unidentifiable.'' Within moments, three black vans pull up outside your house, and there's a knock at your door.","Unknown and unidentifiable. It was everybody's worst nightmare. For years now there had been rumours about this particular fluke, or whatever people want to call it - I saw it for what it truly was; a way to exterminate everything that was different, not human. My blood ran cold as soon as I saw the results. Nerves bubbling in my stomach, I asked her the only question that truly mattered. 
 
 ``Why didn't you tell me?'' I asked in pain, almost feeling betrayed. ``You know I would've protected you no matter what. I would've kept your secret. I love you. I'm so sorry.'' My voice breaking twice as I tried to get the words out. 
 
 She smiled sadly and said, ``It doesn't matter anymore now, Josh. I didn't want to put you at risk.''",2,1,5,3,3,2,2,1
3N5YJ55YYK8IBBNGFM4L1IEQXBKNAA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3RXCAC0YIWU04FA8LMCE4RUKSUV8GD,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:21:47 PDT 2021,Thu Apr 08 12:40:07 PDT 2021,Sun Apr 11 12:40:07 PDT 2021,,,,1100,0% (0/0),0% (0/0),0% (0/0),"You buy your wife a fun DNA home testing kit. The post arrives with her results, which you eagerly tear open to find she's 37% German, 38% Cherokee Indian, and 35% ``Unknown and Unidentifiable.'' Within moments, three black vans pull up outside your house, and there's a knock at your door.","Unknown and unidentifiable. It was everybody's worst nightmare. For years now there had been rumours about this particular fluke, or whatever people want to call it - I saw it for what it truly was; a way to exterminate everything that was different, not human. My blood ran cold as soon as I saw the results. Nerves bubbling in my stomach, I asked her the only question that truly mattered. 
 
 ``Why didn't you tell me?'' I asked in pain, almost feeling betrayed. ``You know I would've protected you no matter what. I would've kept your secret. I love you. I'm so sorry.'' My voice breaking twice as I tried to get the words out. 
 
 She smiled sadly and said, ``It doesn't matter anymore now, Josh. I didn't want to put you at risk.''",3,2,4,3,4,3,4,3
30IRMPJWE3O92MOUKKYR4GMW3K3KRA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,33SA9F9TR2ZDA2AZDU2WI4CUXLAEW8,A2IFHU3P1MF54K,87.5,23.13,81.5,11,Submitted,Thu Apr 08 11:13:30 PDT 2021,Thu Apr 08 11:17:18 PDT 2021,Sun Apr 11 11:17:18 PDT 2021,,,,228,100% (1/1),0% (0/0),0% (0/0),"You receive news that you are terminal and only have 30 days to live, after spending your life savings going on all kinds of adventures, the doctors realise you have been misdiagnosed.","Three thousand hours on the phone, five thousand photocopying, five hundred hours on the train each way, and in forty-eight hours his house of cards had burned to ashes. 
 
 A train barreled through the station. Working folk, packed like sardines, looked through him as they passed. The mad ringing of his cell phone was the orchestra that played them off, as the rear of the train disappeared into the tunnel. 
 
 He stood straight upright in the middle of the platform, his dark hair still billowing in the exhaust fumes. His hands were cold and his eyes were run dry. 
 
 Thoughts of his wife ran through his mind, he had confessed his love and his lies to her, on the edge of death the man gave it all.",4,3,5,3,4,3,2,1
30IRMPJWE3O92MOUKKYR4GMW3K3KRA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,34YB12FSQ3TFP4CCFNMX99VFCZBMG6,A3RR85PK3AV9TU,1305,1230,1305,3,Submitted,Thu Apr 08 11:15:08 PDT 2021,Thu Apr 08 11:57:13 PDT 2021,Sun Apr 11 11:57:13 PDT 2021,,,,2525,100% (50/50),0% (0/0),0% (0/0),"You receive news that you are terminal and only have 30 days to live, after spending your life savings going on all kinds of adventures, the doctors realise you have been misdiagnosed.","Three thousand hours on the phone, five thousand photocopying, five hundred hours on the train each way, and in forty-eight hours his house of cards had burned to ashes. 
 
 A train barreled through the station. Working folk, packed like sardines, looked through him as they passed. The mad ringing of his cell phone was the orchestra that played them off, as the rear of the train disappeared into the tunnel. 
 
 He stood straight upright in the middle of the platform, his dark hair still billowing in the exhaust fumes. His hands were cold and his eyes were run dry. 
 
 Thoughts of his wife ran through his mind, he had confessed his love and his lies to her, on the edge of death the man gave it all.",5,3,4,3,3,2,3,2
30IRMPJWE3O92MOUKKYR4GMW3K3KRA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3GLB5JMZF20CLA6Z2UNUQJ8L3LJDGF,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:05 PDT 2021,Thu Apr 08 11:30:11 PDT 2021,Sun Apr 11 11:30:11 PDT 2021,,,,966,0% (0/0),0% (0/0),0% (0/0),"You receive news that you are terminal and only have 30 days to live, after spending your life savings going on all kinds of adventures, the doctors realise you have been misdiagnosed.","Three thousand hours on the phone, five thousand photocopying, five hundred hours on the train each way, and in forty-eight hours his house of cards had burned to ashes. 
 
 A train barreled through the station. Working folk, packed like sardines, looked through him as they passed. The mad ringing of his cell phone was the orchestra that played them off, as the rear of the train disappeared into the tunnel. 
 
 He stood straight upright in the middle of the platform, his dark hair still billowing in the exhaust fumes. His hands were cold and his eyes were run dry. 
 
 Thoughts of his wife ran through his mind, he had confessed his love and his lies to her, on the edge of death the man gave it all.",2,1,4,3,3,2,5,3
3VIVIU06GOHRZBLEF9HY51D95TFIM9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3EKVH9QME39M6GYS3F25OFEKT2GD2Y,A3FOKP72T5I4FR,64.5,19.5,64.5,3,Submitted,Thu Apr 08 11:20:29 PDT 2021,Thu Apr 08 11:22:14 PDT 2021,Sun Apr 11 11:22:14 PDT 2021,,,,105,0% (0/0),0% (0/0),0% (0/0),You discover the message meant to be given to ``The Chosen One'' was wrongfully given to you.,"``As long as evil resides in the heart of humans, someday, one will rise up to replace me, hehehe.'' 
 
 ``Oh, shut up'' I sighed, and plunged the holy lance Asterion into Nargul's throat. There was a bright flash, and an unholy shriek as the Demon lord's body started to fade out of existence. 
 
 I could hear the victory music in the background and a trumpet, signalling that I had leveled up once again. I seem to have also learned a new spell: Armageddon, Kill Everything, everywhere. Great, pointless now, after the final battle. 
 
 Suddenly, the doors of the grand hall flew open. 
 
 ``DEMON LORD NARGUL, WE ARE HERE TO VANQUISH YOU.'' A Warrior, wizard, priest and thief appeared in the doorway, brandishing their weapons. 
 
 ``Who the hell are you guys?'' I asked.",5,3,4,3,5,3,2,1
3VIVIU06GOHRZBLEF9HY51D95TFIM9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3FE7TXL1LNSGVP2X818POELJCH3Q2E,A2IFHU3P1MF54K,87.5,23.13,81.5,11,Submitted,Thu Apr 08 11:14:12 PDT 2021,Thu Apr 08 11:26:42 PDT 2021,Sun Apr 11 11:26:42 PDT 2021,,,,750,100% (1/1),0% (0/0),0% (0/0),You discover the message meant to be given to ``The Chosen One'' was wrongfully given to you.,"``As long as evil resides in the heart of humans, someday, one will rise up to replace me, hehehe.'' 
 
 ``Oh, shut up'' I sighed, and plunged the holy lance Asterion into Nargul's throat. There was a bright flash, and an unholy shriek as the Demon lord's body started to fade out of existence. 
 
 I could hear the victory music in the background and a trumpet, signalling that I had leveled up once again. I seem to have also learned a new spell: Armageddon, Kill Everything, everywhere. Great, pointless now, after the final battle. 
 
 Suddenly, the doors of the grand hall flew open. 
 
 ``DEMON LORD NARGUL, WE ARE HERE TO VANQUISH YOU.'' A Warrior, wizard, priest and thief appeared in the doorway, brandishing their weapons. 
 
 ``Who the hell are you guys?'' I asked.",5,3,5,3,5,3,4,3
3VIVIU06GOHRZBLEF9HY51D95TFIM9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3ZPBJO59KU6QL61AM05CBJKMILWDHE,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:06 PDT 2021,Thu Apr 08 11:41:57 PDT 2021,Sun Apr 11 11:41:57 PDT 2021,,,,1671,0% (0/0),0% (0/0),0% (0/0),You discover the message meant to be given to ``The Chosen One'' was wrongfully given to you.,"``As long as evil resides in the heart of humans, someday, one will rise up to replace me, hehehe.'' 
 
 ``Oh, shut up'' I sighed, and plunged the holy lance Asterion into Nargul's throat. There was a bright flash, and an unholy shriek as the Demon lord's body started to fade out of existence. 
 
 I could hear the victory music in the background and a trumpet, signalling that I had leveled up once again. I seem to have also learned a new spell: Armageddon, Kill Everything, everywhere. Great, pointless now, after the final battle. 
 
 Suddenly, the doors of the grand hall flew open. 
 
 ``DEMON LORD NARGUL, WE ARE HERE TO VANQUISH YOU.'' A Warrior, wizard, priest and thief appeared in the doorway, brandishing their weapons. 
 
 ``Who the hell are you guys?'' I asked.",3,2,3,2,4,3,3,2
30EMX9PEWOOL31O7Z9YWUQRSPMMKSY,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,386PBUZZXK25AOKSNH6L69864M2JL5,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:22 PDT 2021,Thu Apr 08 11:35:36 PDT 2021,Sun Apr 11 11:35:36 PDT 2021,,,,1274,0% (0/0),0% (0/0),0% (0/0),The sun goes out. Tell the story of a person who now lives a world of darkness.,"I woke up peacefully for the first time in days. A bird had took roost in a tree near my apartment window and sung me the song of its people every morning. However, not today. I pulled myself out of bed and into the shower, brushed my teeth, got dressed, and went to the dining area. Same routine, everyday. It was darker than usual, I guessed it was probably going to rain. I set the coffee, put a slice of bread in the toaster, and went to get my phone I left near my bed. Passing through the hallways, it seemed... darker, than usual for a morning, even if it was going to rain. 
 
 
 ``EMERGENCY WEATH'' was all I had to see before I dismissed the message. ``Hah'', I was right, rain. Looking at my phone I saw 12 missed calls from Mom.",5,3,4,3,3,2,4,3
30EMX9PEWOOL31O7Z9YWUQRSPMMKSY,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3WMINLGALG816RNIGY09ARF0KQVCA3,ARI1EMAHUA9PO,64,25.33,54,8,Submitted,Thu Apr 08 11:15:50 PDT 2021,Thu Apr 08 11:16:42 PDT 2021,Sun Apr 11 11:16:42 PDT 2021,,,,52,0% (0/0),0% (0/0),0% (0/0),The sun goes out. Tell the story of a person who now lives a world of darkness.,"I woke up peacefully for the first time in days. A bird had took roost in a tree near my apartment window and sung me the song of its people every morning. However, not today. I pulled myself out of bed and into the shower, brushed my teeth, got dressed, and went to the dining area. Same routine, everyday. It was darker than usual, I guessed it was probably going to rain. I set the coffee, put a slice of bread in the toaster, and went to get my phone I left near my bed. Passing through the hallways, it seemed... darker, than usual for a morning, even if it was going to rain. 
 
 
 ``EMERGENCY WEATH'' was all I had to see before I dismissed the message. ``Hah'', I was right, rain. Looking at my phone I saw 12 missed calls from Mom.",2,1,3,2,2,1,1,1
30EMX9PEWOOL31O7Z9YWUQRSPMMKSY,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3XCC1ODXDQGXZ9JINRNQPMTRO9VRQ6,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:56:51 PDT 2021,Thu Apr 08 13:14:10 PDT 2021,Sun Apr 11 13:14:10 PDT 2021,,,,1039,0% (0/0),0% (0/0),0% (0/0),The sun goes out. Tell the story of a person who now lives a world of darkness.,"I woke up peacefully for the first time in days. A bird had took roost in a tree near my apartment window and sung me the song of its people every morning. However, not today. I pulled myself out of bed and into the shower, brushed my teeth, got dressed, and went to the dining area. Same routine, everyday. It was darker than usual, I guessed it was probably going to rain. I set the coffee, put a slice of bread in the toaster, and went to get my phone I left near my bed. Passing through the hallways, it seemed... darker, than usual for a morning, even if it was going to rain. 
 
 
 ``EMERGENCY WEATH'' was all I had to see before I dismissed the message. ``Hah'', I was right, rain. Looking at my phone I saw 12 missed calls from Mom.",3,2,4,3,4,3,3,2
3BA7SXOG2NVP7LMTBV1OEBD58K98RF,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3N4BPTXIODX34YD4EGYYYB42W2XKU1,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:22:03 PDT 2021,Thu Apr 08 11:27:47 PDT 2021,Sun Apr 11 11:27:47 PDT 2021,,,,344,0% (0/0),0% (0/0),0% (0/0),"A dream of yours has come TRUE, but it wasn't a very good dream...","I woke with a jolt. Cold sweat was beading on my face and my breathing mimicked that of an 100 meter sprinter mid-race. I glance at my phone, almost blinded by the light. 4:25 AM. 
 
 *Whelp, there's no way I'm getting anymore sleep tonight. * I thought to myself. *Might as well get up and hit the gym early today so I have some more time to hang out with my buddies tonight. Besides, it's Friday. I deserve a night with my friends. * 
 
 I hopped out of bed and quickly got dressed to begin my day. I went downstairs and poured myself my normal bowl of protein style Cheerios with two scoops of chocolate flavored whey powder. 
 
 *Today is arm day. * I thought, hyping myself up. * Got ta do them curls for the girls. *",3,2,2,1,4,3,1,1
3BA7SXOG2NVP7LMTBV1OEBD58K98RF,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3NAPMVF0Z1K6P7XIC2ZJON4O7RD72Z,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:19:55 PDT 2021,Thu Apr 08 11:23:58 PDT 2021,Sun Apr 11 11:23:58 PDT 2021,,,,243,0% (0/0),0% (0/0),0% (0/0),"A dream of yours has come TRUE, but it wasn't a very good dream...","I woke with a jolt. Cold sweat was beading on my face and my breathing mimicked that of an 100 meter sprinter mid-race. I glance at my phone, almost blinded by the light. 4:25 AM. 
 
 *Whelp, there's no way I'm getting anymore sleep tonight. * I thought to myself. *Might as well get up and hit the gym early today so I have some more time to hang out with my buddies tonight. Besides, it's Friday. I deserve a night with my friends. * 
 
 I hopped out of bed and quickly got dressed to begin my day. I went downstairs and poured myself my normal bowl of protein style Cheerios with two scoops of chocolate flavored whey powder. 
 
 *Today is arm day. * I thought, hyping myself up. * Got ta do them curls for the girls. *",3,2,5,3,3,2,5,3
3BA7SXOG2NVP7LMTBV1OEBD58K98RF,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3PIWWX1FJOBZFYWSKWU8QUVE0XXJJ3,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:18 PDT 2021,Thu Apr 08 11:33:53 PDT 2021,Sun Apr 11 11:33:53 PDT 2021,,,,1175,0% (0/0),0% (0/0),0% (0/0),"A dream of yours has come TRUE, but it wasn't a very good dream...","I woke with a jolt. Cold sweat was beading on my face and my breathing mimicked that of an 100 meter sprinter mid-race. I glance at my phone, almost blinded by the light. 4:25 AM. 
 
 *Whelp, there's no way I'm getting anymore sleep tonight. * I thought to myself. *Might as well get up and hit the gym early today so I have some more time to hang out with my buddies tonight. Besides, it's Friday. I deserve a night with my friends. * 
 
 I hopped out of bed and quickly got dressed to begin my day. I went downstairs and poured myself my normal bowl of protein style Cheerios with two scoops of chocolate flavored whey powder. 
 
 *Today is arm day. * I thought, hyping myself up. * Got ta do them curls for the girls. *",4,3,3,2,3,2,4,3
33Q5P9PUTTR0LFYX2OB620BN7SDCZI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,378XPAWRUHISJU9I88WVLUDVXVGAI4,A2ZARG52ZPGMBH,913.4,1099.27,112,6,Submitted,Thu Apr 08 11:21:46 PDT 2021,Thu Apr 08 11:22:45 PDT 2021,Sun Apr 11 11:22:45 PDT 2021,,,,59,0% (0/0),0% (0/0),0% (0/0),"It is law to die on a specific date that is dictated by the government. You escape your death date, but the reason why its a law in the first place is revealed to you.","The first time I was scheduled to die, I was very young. 
 
 One day, after a particularly poor concert performance, I found an envelope left in the dressing room, on top of my things. At first, I thought perhaps it was fan mail- someone who admired my piano playing, uninspired as it was- until I saw The Bureau's seal. I wondered what they could want from me. I hadn’t been contacted by The Bureau since my assignment day; the day The Bureau determined how I would serve the space station for the rest of my life. The day I became one of the cultural enrichers. It wasn’t a vital part of life on the station, and so very few people were granted the opportunity. At the time, I thought I was lucky. I thought it was a blessing.",5,3,5,3,5,3,4,3
33Q5P9PUTTR0LFYX2OB620BN7SDCZI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3A4NIXBJ7B4VBWQDQEJDM10N8GYMLD,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:02 PDT 2021,Thu Apr 08 11:24:47 PDT 2021,Sun Apr 11 11:24:47 PDT 2021,,,,345,0% (0/0),0% (0/0),0% (0/0),"It is law to die on a specific date that is dictated by the government. You escape your death date, but the reason why its a law in the first place is revealed to you.","The first time I was scheduled to die, I was very young. 
 
 One day, after a particularly poor concert performance, I found an envelope left in the dressing room, on top of my things. At first, I thought perhaps it was fan mail- someone who admired my piano playing, uninspired as it was- until I saw The Bureau's seal. I wondered what they could want from me. I hadn’t been contacted by The Bureau since my assignment day; the day The Bureau determined how I would serve the space station for the rest of my life. The day I became one of the cultural enrichers. It wasn’t a vital part of life on the station, and so very few people were granted the opportunity. At the time, I thought I was lucky. I thought it was a blessing.",2,1,2,1,3,2,2,1
33Q5P9PUTTR0LFYX2OB620BN7SDCZI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3OLF68YTNE68937S70QAIX03H3OFAI,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:51 PDT 2021,Thu Apr 08 11:27:55 PDT 2021,Sun Apr 11 11:27:55 PDT 2021,,,,424,0% (0/0),0% (0/0),0% (0/0),"It is law to die on a specific date that is dictated by the government. You escape your death date, but the reason why its a law in the first place is revealed to you.","The first time I was scheduled to die, I was very young. 
 
 One day, after a particularly poor concert performance, I found an envelope left in the dressing room, on top of my things. At first, I thought perhaps it was fan mail- someone who admired my piano playing, uninspired as it was- until I saw The Bureau's seal. I wondered what they could want from me. I hadn’t been contacted by The Bureau since my assignment day; the day The Bureau determined how I would serve the space station for the rest of my life. The day I became one of the cultural enrichers. It wasn’t a vital part of life on the station, and so very few people were granted the opportunity. At the time, I thought I was lucky. I thought it was a blessing.",5,3,5,3,5,3,4,3
3XUSYT70JX6DOMYLYQTPG7QJAL6D0R,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3DR23U6WEAJLIL65IPXLVK5VTRSTEX,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:38 PDT 2021,Thu Apr 08 11:37:02 PDT 2021,Sun Apr 11 11:37:02 PDT 2021,,,,1344,0% (0/0),0% (0/0),0% (0/0),"Take a quote from /r/NoContext, give it an entirely new context, and end your story with that quote.","my older brother was never what i'd call a ``burden.'' he was hard to deal with sometimes; getting his shoes on was a chore, but outside of that, it was rare for him to be difficult. mom had the hardest time with it. the joy of the challenge had long since worn off for her. raising a developmentally challenged boy was just something she wasn't cut out for. 
 
 the first day of summer came on a thursday. school had been out for a full week, so jerry'd been running around with no shoes on daily and was getting out of his school year routine. on blackened soles, he ran enthusiastically around the neighborhood during the day and played twister by himself at night: we told him it was how people did yoga.",4,3,3,2,3,2,4,3
3XUSYT70JX6DOMYLYQTPG7QJAL6D0R,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3PPTZCWALVP61059X8H3BPVQXQ2ZQV,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:41 PDT 2021,Thu Apr 08 11:28:41 PDT 2021,Sun Apr 11 11:28:41 PDT 2021,,,,780,0% (0/0),0% (0/0),0% (0/0),"Take a quote from /r/NoContext, give it an entirely new context, and end your story with that quote.","my older brother was never what i'd call a ``burden.'' he was hard to deal with sometimes; getting his shoes on was a chore, but outside of that, it was rare for him to be difficult. mom had the hardest time with it. the joy of the challenge had long since worn off for her. raising a developmentally challenged boy was just something she wasn't cut out for. 
 
 the first day of summer came on a thursday. school had been out for a full week, so jerry'd been running around with no shoes on daily and was getting out of his school year routine. on blackened soles, he ran enthusiastically around the neighborhood during the day and played twister by himself at night: we told him it was how people did yoga.",2,1,2,1,2,1,1,1
3XUSYT70JX6DOMYLYQTPG7QJAL6D0R,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3ZWFC4W1UZC08KT99BCWDNPDH7BFRP,ATTAQA9KLECBA,477.5,202.5,477.5,3,Submitted,Thu Apr 08 11:16:45 PDT 2021,Thu Apr 08 11:50:49 PDT 2021,Sun Apr 11 11:50:49 PDT 2021,,,,2044,0% (0/0),0% (0/0),0% (0/0),"Take a quote from /r/NoContext, give it an entirely new context, and end your story with that quote.","my older brother was never what i'd call a ``burden.'' he was hard to deal with sometimes; getting his shoes on was a chore, but outside of that, it was rare for him to be difficult. mom had the hardest time with it. the joy of the challenge had long since worn off for her. raising a developmentally challenged boy was just something she wasn't cut out for. 
 
 the first day of summer came on a thursday. school had been out for a full week, so jerry'd been running around with no shoes on daily and was getting out of his school year routine. on blackened soles, he ran enthusiastically around the neighborhood during the day and played twister by himself at night: we told him it was how people did yoga.",3,2,3,2,4,3,2,1
3NCN4N1H2KMNULS8L04HWTYWFT5NB5,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,36U2A8VAG64KL7X9OHVN1WAFSQ5YKA,A2ZARG52ZPGMBH,913.4,1099.27,112,6,Submitted,Thu Apr 08 12:13:21 PDT 2021,Thu Apr 08 12:34:05 PDT 2021,Sun Apr 11 12:34:05 PDT 2021,,,,1244,0% (0/0),0% (0/0),0% (0/0),You have just become aware that both dream and waking worlds are your two lives in different realities of the multiverse. You lose track of which is which. This awakening is what psychiatry calls schizophrenia. What's life like now?,"``Just tell him, just tell him!'' Ike exclaimed. 
 
 ``This is an affront to the psychiatric community!'' Mike cut in. 
 
 ``Stop interrupting me, Mike! Look at him, you're just overwhelming him and he's not saying anything to the doctor!'' Ike shot back 
 
 ``I was just trying to reinforce your point'' 
 
 ``Well it was unnecessary and so is this dialogue!'' 
 
 ``Ah, shit he's just falling asleep again.'' 
 
 Fade to black. 
 
 ``He's awake!,'' Izzy cried happily. 
 
 ``Okay, well try explaining this again,'' Mitzy added. 
 
 ``You do it this time. Last time I did he just fell asleep from the confusion.'' 
 
 ``Okay, okay.'' 
 
 ``God damn it, we're losing him again.'' 
 
 Fade to black. 
 
 You wake up to a group of doctors smiling strangely.",4,3,4,3,3,2,4,3
3NCN4N1H2KMNULS8L04HWTYWFT5NB5,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3OS4RQUCREKDSDCKDEQ6D8K9ZL7BF7,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:14:00 PDT 2021,Thu Apr 08 11:14:51 PDT 2021,Sun Apr 11 11:14:51 PDT 2021,,,,51,0% (0/0),0% (0/0),0% (0/0),You have just become aware that both dream and waking worlds are your two lives in different realities of the multiverse. You lose track of which is which. This awakening is what psychiatry calls schizophrenia. What's life like now?,"``Just tell him, just tell him!'' Ike exclaimed. 
 
 ``This is an affront to the psychiatric community!'' Mike cut in. 
 
 ``Stop interrupting me, Mike! Look at him, you're just overwhelming him and he's not saying anything to the doctor!'' Ike shot back 
 
 ``I was just trying to reinforce your point'' 
 
 ``Well it was unnecessary and so is this dialogue!'' 
 
 ``Ah, shit he's just falling asleep again.'' 
 
 Fade to black. 
 
 ``He's awake!,'' Izzy cried happily. 
 
 ``Okay, well try explaining this again,'' Mitzy added. 
 
 ``You do it this time. Last time I did he just fell asleep from the confusion.'' 
 
 ``Okay, okay.'' 
 
 ``God damn it, we're losing him again.'' 
 
 Fade to black. 
 
 You wake up to a group of doctors smiling strangely.",5,3,3,2,3,2,5,3
3NCN4N1H2KMNULS8L04HWTYWFT5NB5,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3WYP994K1CWDMSCKMD1MRD5XRVNY67,A21ZYTE6WOKUA,116.17,28.59,108.5,7,Submitted,Thu Apr 08 11:18:08 PDT 2021,Thu Apr 08 11:20:31 PDT 2021,Sun Apr 11 11:20:31 PDT 2021,,,,143,0% (0/0),0% (0/0),0% (0/0),You have just become aware that both dream and waking worlds are your two lives in different realities of the multiverse. You lose track of which is which. This awakening is what psychiatry calls schizophrenia. What's life like now?,"``Just tell him, just tell him!'' Ike exclaimed. 
 
 ``This is an affront to the psychiatric community!'' Mike cut in. 
 
 ``Stop interrupting me, Mike! Look at him, you're just overwhelming him and he's not saying anything to the doctor!'' Ike shot back 
 
 ``I was just trying to reinforce your point'' 
 
 ``Well it was unnecessary and so is this dialogue!'' 
 
 ``Ah, shit he's just falling asleep again.'' 
 
 Fade to black. 
 
 ``He's awake!,'' Izzy cried happily. 
 
 ``Okay, well try explaining this again,'' Mitzy added. 
 
 ``You do it this time. Last time I did he just fell asleep from the confusion.'' 
 
 ``Okay, okay.'' 
 
 ``God damn it, we're losing him again.'' 
 
 Fade to black. 
 
 You wake up to a group of doctors smiling strangely.",3,2,5,3,3,2,2,1
3WGCNLZJLJDDVBJ3U9XPUC9TFDCD1U,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,30BUDKLTXI0JXJVFHTFNS4ZHDO85EK,A2KHMKJUVDMK1N,51,0,51,2,Submitted,Thu Apr 08 11:19:53 PDT 2021,Thu Apr 08 11:20:34 PDT 2021,Sun Apr 11 11:20:34 PDT 2021,,,,41,0% (0/0),0% (0/0),0% (0/0),A new drug let's you live a lifetime in one dream,"(Writing this on my phone so bear with me.) 
 
 Jonathan had been telling me about this for weeks. A drug that makes you dream you're living another life. I was skeptical to say the least, but Jonathan was a close friend and had yet to lie to me. ``How long is this trip gon na last?'' I asked. 
 
 ``I mean it can last from 12 to 24 hours. It won't seem that long, but trust me.'' 
 
 ``So what if I stop tripping before you stop?'' 
 
 ``Just let me finish my trip. You know where the food is if you're hungry. If you're thirsty you 'll still have your water bottle when you wake up.'' 
 
 I sat down in the velvet chair, and Jonathan sat in a duplicate across the room.",5,3,4,3,4,3,5,3
3WGCNLZJLJDDVBJ3U9XPUC9TFDCD1U,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,36DSNE9QZA3DG9NP09MDYQC0ZRFOJZ,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:16:12 PDT 2021,Thu Apr 08 12:33:19 PDT 2021,Sun Apr 11 12:33:19 PDT 2021,,,,1027,0% (0/0),0% (0/0),0% (0/0),A new drug let's you live a lifetime in one dream,"(Writing this on my phone so bear with me.) 
 
 Jonathan had been telling me about this for weeks. A drug that makes you dream you're living another life. I was skeptical to say the least, but Jonathan was a close friend and had yet to lie to me. ``How long is this trip gon na last?'' I asked. 
 
 ``I mean it can last from 12 to 24 hours. It won't seem that long, but trust me.'' 
 
 ``So what if I stop tripping before you stop?'' 
 
 ``Just let me finish my trip. You know where the food is if you're hungry. If you're thirsty you 'll still have your water bottle when you wake up.'' 
 
 I sat down in the velvet chair, and Jonathan sat in a duplicate across the room.",4,3,4,3,3,2,3,2
3WGCNLZJLJDDVBJ3U9XPUC9TFDCD1U,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3TU5ZICBRI6RH44MOIHQY5YMYH3Q8P,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:20:21 PDT 2021,Thu Apr 08 12:37:37 PDT 2021,Sun Apr 11 12:37:37 PDT 2021,,,,1036,0% (0/0),0% (0/0),0% (0/0),A new drug let's you live a lifetime in one dream,"(Writing this on my phone so bear with me.) 
 
 Jonathan had been telling me about this for weeks. A drug that makes you dream you're living another life. I was skeptical to say the least, but Jonathan was a close friend and had yet to lie to me. ``How long is this trip gon na last?'' I asked. 
 
 ``I mean it can last from 12 to 24 hours. It won't seem that long, but trust me.'' 
 
 ``So what if I stop tripping before you stop?'' 
 
 ``Just let me finish my trip. You know where the food is if you're hungry. If you're thirsty you 'll still have your water bottle when you wake up.'' 
 
 I sat down in the velvet chair, and Jonathan sat in a duplicate across the room.",5,3,4,3,4,3,4,3
3N2YPY1GJA3Y9TD1XISY7IYU4TJVET,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,34S9DKFK78ULTDICLUN3TORJMLDNY7,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:22:52 PDT 2021,Thu Apr 08 11:38:43 PDT 2021,Sun Apr 11 11:38:43 PDT 2021,,,,951,0% (0/0),0% (0/0),0% (0/0),"Write the most elaborate, over-dramatic, and exciting story you can think of that all just turns out to be a set-up for a pun so horrible I 'll want to punch you","December 21st: 
 
 Humanity had spent years preparing for this moment. I watched from within the massive floating airship as flames ravaged the lands. God promised to never again destroy the world with water. Apparently fire was still free game. 
 
 Three years before the Superflare, every one of the world's governments united to create project A.R.K. The engineering is complex, but the project involved creating a series of aerial sanctuaries to save as many humans as possible. 
 
 I walked along the deck of the largest of them, the ``Noah.'' The exterior of the ``arc'' (as the ships were called by the public) was made of some material that insulated heat, keeping the interior safe from the raging heat outside. The wiring of the controls was somehow advanced enough to survive the barrage of x-rays that it was getting.",5,3,5,3,4,3,5,3
3N2YPY1GJA3Y9TD1XISY7IYU4TJVET,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3KWTYT08758X3P57YF2R5ZP1ML7L5L,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:11 PDT 2021,Thu Apr 08 11:32:36 PDT 2021,Sun Apr 11 11:32:36 PDT 2021,,,,1105,0% (0/0),0% (0/0),0% (0/0),"Write the most elaborate, over-dramatic, and exciting story you can think of that all just turns out to be a set-up for a pun so horrible I 'll want to punch you","December 21st: 
 
 Humanity had spent years preparing for this moment. I watched from within the massive floating airship as flames ravaged the lands. God promised to never again destroy the world with water. Apparently fire was still free game. 
 
 Three years before the Superflare, every one of the world's governments united to create project A.R.K. The engineering is complex, but the project involved creating a series of aerial sanctuaries to save as many humans as possible. 
 
 I walked along the deck of the largest of them, the ``Noah.'' The exterior of the ``arc'' (as the ships were called by the public) was made of some material that insulated heat, keeping the interior safe from the raging heat outside. The wiring of the controls was somehow advanced enough to survive the barrage of x-rays that it was getting.",4,3,4,3,3,2,4,3
3N2YPY1GJA3Y9TD1XISY7IYU4TJVET,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3WYP994K1CWDMSCKMD1MRD5XRVQ6YI,A2TZAXWOB3JMNV,391,0,391,2,Submitted,Thu Apr 08 11:30:41 PDT 2021,Thu Apr 08 11:31:26 PDT 2021,Sun Apr 11 11:31:26 PDT 2021,,,,45,100% (479/479),0% (0/0),0% (0/0),"Write the most elaborate, over-dramatic, and exciting story you can think of that all just turns out to be a set-up for a pun so horrible I 'll want to punch you","December 21st: 
 
 Humanity had spent years preparing for this moment. I watched from within the massive floating airship as flames ravaged the lands. God promised to never again destroy the world with water. Apparently fire was still free game. 
 
 Three years before the Superflare, every one of the world's governments united to create project A.R.K. The engineering is complex, but the project involved creating a series of aerial sanctuaries to save as many humans as possible. 
 
 I walked along the deck of the largest of them, the ``Noah.'' The exterior of the ``arc'' (as the ships were called by the public) was made of some material that insulated heat, keeping the interior safe from the raging heat outside. The wiring of the controls was somehow advanced enough to survive the barrage of x-rays that it was getting.",5,3,4,3,5,3,3,2
3B623HUYK8V180M6QK1T4LI1UMS8S3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,33OOO72IVMQ6LNMRMYRQ5W5S8FFCTN,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:13:48 PDT 2021,Thu Apr 08 11:31:51 PDT 2021,Sun Apr 11 11:31:51 PDT 2021,,,,1083,0% (0/0),0% (0/0),0% (0/0),WWII never happened and Hitler became a famous painter.,"The class listlessly moved through the halls of the Smithsonian, perhaps 3 of the 20 students paying attention to the tour guide, much to their history teacher's chagrin. They sped through the exhibit of early 20th century American art and entered The Hall of Post Great War Europe. 
 
 As the tour guide began her spiel, two of the class clowns began silently mocking her. Probably equally as bored, yet annoyed all the same by his students' improper behavior, Mr. Peters shot the two boys a stare that would make any high school kid think twice. 
 
 Without missing a beat, the tour guide continued over the slight interruption. 
 
 ``And here you can see one of our finer pieces on loan from Moscow, an original Adolph Hitler, painted in Munich 1944. It's called _Lunchtime in the City_.",4,3,4,3,5,3,4,3
3B623HUYK8V180M6QK1T4LI1UMS8S3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,37U1UTWH90RRT5JM1X6Q3V8RU3YR8K,A2IFHU3P1MF54K,87.5,23.13,81.5,11,Submitted,Thu Apr 08 11:19:02 PDT 2021,Thu Apr 08 11:29:38 PDT 2021,Sun Apr 11 11:29:38 PDT 2021,,,,636,100% (1/1),0% (0/0),0% (0/0),WWII never happened and Hitler became a famous painter.,"The class listlessly moved through the halls of the Smithsonian, perhaps 3 of the 20 students paying attention to the tour guide, much to their history teacher's chagrin. They sped through the exhibit of early 20th century American art and entered The Hall of Post Great War Europe. 
 
 As the tour guide began her spiel, two of the class clowns began silently mocking her. Probably equally as bored, yet annoyed all the same by his students' improper behavior, Mr. Peters shot the two boys a stare that would make any high school kid think twice. 
 
 Without missing a beat, the tour guide continued over the slight interruption. 
 
 ``And here you can see one of our finer pieces on loan from Moscow, an original Adolph Hitler, painted in Munich 1944. It's called _Lunchtime in the City_.",5,3,5,3,3,2,3,2
3B623HUYK8V180M6QK1T4LI1UMS8S3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:37 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:37 PDT 2021,,,3AAPLD8UCHMX2VX78Q5RGN28L7LTHE,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:18:31 PDT 2021,Thu Apr 08 11:22:30 PDT 2021,Sun Apr 11 11:22:30 PDT 2021,,,,239,0% (0/0),0% (0/0),0% (0/0),WWII never happened and Hitler became a famous painter.,"The class listlessly moved through the halls of the Smithsonian, perhaps 3 of the 20 students paying attention to the tour guide, much to their history teacher's chagrin. They sped through the exhibit of early 20th century American art and entered The Hall of Post Great War Europe. 
 
 As the tour guide began her spiel, two of the class clowns began silently mocking her. Probably equally as bored, yet annoyed all the same by his students' improper behavior, Mr. Peters shot the two boys a stare that would make any high school kid think twice. 
 
 Without missing a beat, the tour guide continued over the slight interruption. 
 
 ``And here you can see one of our finer pieces on loan from Moscow, an original Adolph Hitler, painted in Munich 1944. It's called _Lunchtime in the City_.",4,3,2,1,2,1,5,3
31KPKEKW5EIK9P01KU2JLH2J70UB0I,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,34HJIJKLPA1I3BD1YELNNGHPDNFV4A,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:45 PDT 2021,Thu Apr 08 11:27:33 PDT 2021,Sun Apr 11 11:27:33 PDT 2021,,,,468,0% (0/0),0% (0/0),0% (0/0),"Across the room all I could see was a mysterious figure... Write 24-26 sentences, each sentence beginning with a different letter of the alphabet, A has already been used. (Can skip X & Z)","Across the room, all I could see was a mysterious figure standing ominously. Before I had a chance to react, the figure looked up and it seemed to stare right into my soul. Consciousness began to fade, all senses becoming unresponsive. Death, he had come for me. Eternity seemed to be compressed into one magnificent blend of light and sound as I regained my sense, though I no longer had a body. Freedom from the oppression of an Earthbound body! Great pulsations and endless vibrations shook my soul to it's core, never before could I have imagined dying to be so beautiful. Had I really died or was this just a hallucination? Intricate beams of light began to take an otherworldly shape before me. Just as I started to feel at ease with my current situation, fear took over as this shape emanated a malicious aura.",4,3,2,1,1,1,4,3
31KPKEKW5EIK9P01KU2JLH2J70UB0I,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3DL65MZB8IK4W44UW32V6A5R55TCEY,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:16:01 PDT 2021,Thu Apr 08 11:16:29 PDT 2021,Sun Apr 11 11:16:29 PDT 2021,,,,28,0% (0/0),0% (0/0),0% (0/0),"Across the room all I could see was a mysterious figure... Write 24-26 sentences, each sentence beginning with a different letter of the alphabet, A has already been used. (Can skip X & Z)","Across the room, all I could see was a mysterious figure standing ominously. Before I had a chance to react, the figure looked up and it seemed to stare right into my soul. Consciousness began to fade, all senses becoming unresponsive. Death, he had come for me. Eternity seemed to be compressed into one magnificent blend of light and sound as I regained my sense, though I no longer had a body. Freedom from the oppression of an Earthbound body! Great pulsations and endless vibrations shook my soul to it's core, never before could I have imagined dying to be so beautiful. Had I really died or was this just a hallucination? Intricate beams of light began to take an otherworldly shape before me. Just as I started to feel at ease with my current situation, fear took over as this shape emanated a malicious aura.",4,3,4,3,3,2,3,2
31KPKEKW5EIK9P01KU2JLH2J70UB0I,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3LYA37P8IVSO8Z4YEPH3TLCE7HOKBI,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:13:54 PDT 2021,Thu Apr 08 11:33:30 PDT 2021,Sun Apr 11 11:33:30 PDT 2021,,,,1176,0% (0/0),0% (0/0),0% (0/0),"Across the room all I could see was a mysterious figure... Write 24-26 sentences, each sentence beginning with a different letter of the alphabet, A has already been used. (Can skip X & Z)","Across the room, all I could see was a mysterious figure standing ominously. Before I had a chance to react, the figure looked up and it seemed to stare right into my soul. Consciousness began to fade, all senses becoming unresponsive. Death, he had come for me. Eternity seemed to be compressed into one magnificent blend of light and sound as I regained my sense, though I no longer had a body. Freedom from the oppression of an Earthbound body! Great pulsations and endless vibrations shook my soul to it's core, never before could I have imagined dying to be so beautiful. Had I really died or was this just a hallucination? Intricate beams of light began to take an otherworldly shape before me. Just as I started to feel at ease with my current situation, fear took over as this shape emanated a malicious aura.",3,2,3,2,4,3,3,2
35NNO802BZ1XHT6ERAWYIG29AJPIN9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,31EUONYN208M74NJHY0W1ENUUEKVOP,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:58:38 PDT 2021,Thu Apr 08 12:18:10 PDT 2021,Sun Apr 11 12:18:10 PDT 2021,,,,1172,0% (0/0),0% (0/0),0% (0/0),"A god, whilst contemplating existence, considers their self sacrifice in order to birth a physical universe.","She had done everything. 
 
 She had created garden worlds that teemed with life and beauty. Fostered life from chains of proteins to beings so highly evolved that they could comprehend her existence and perhaps even challenge her power. They were scary times, but the only ones where she felt the least alone 
 She had destroyed worlds across the universe, along with whatever happened to be on them. Some by smashing them like massive eggs with her fists. Others she had peeled like fruit layer by layer until only the core remained. One method she particularly loved was to render a planets core inert by cooling it, and watch as it turned to dead, frozen rock over the centuries.",3,2,4,3,4,3,4,3
35NNO802BZ1XHT6ERAWYIG29AJPIN9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,37TD41K0AME56N9CXYM0VR966W1SCE,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:15:33 PDT 2021,Thu Apr 08 11:18:36 PDT 2021,Sun Apr 11 11:18:36 PDT 2021,,,,183,0% (0/0),0% (0/0),0% (0/0),"A god, whilst contemplating existence, considers their self sacrifice in order to birth a physical universe.","She had done everything. 
 
 She had created garden worlds that teemed with life and beauty. Fostered life from chains of proteins to beings so highly evolved that they could comprehend her existence and perhaps even challenge her power. They were scary times, but the only ones where she felt the least alone 
 She had destroyed worlds across the universe, along with whatever happened to be on them. Some by smashing them like massive eggs with her fists. Others she had peeled like fruit layer by layer until only the core remained. One method she particularly loved was to render a planets core inert by cooling it, and watch as it turned to dead, frozen rock over the centuries.",3,2,4,3,2,1,3,2
35NNO802BZ1XHT6ERAWYIG29AJPIN9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3GFK2QRXXEMDEJH62T9TEA6HKSJ5W6,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 12:13:32 PDT 2021,Thu Apr 08 12:37:07 PDT 2021,Sun Apr 11 12:37:07 PDT 2021,,,,1415,0% (0/0),0% (0/0),0% (0/0),"A god, whilst contemplating existence, considers their self sacrifice in order to birth a physical universe.","She had done everything. 
 
 She had created garden worlds that teemed with life and beauty. Fostered life from chains of proteins to beings so highly evolved that they could comprehend her existence and perhaps even challenge her power. They were scary times, but the only ones where she felt the least alone 
 She had destroyed worlds across the universe, along with whatever happened to be on them. Some by smashing them like massive eggs with her fists. Others she had peeled like fruit layer by layer until only the core remained. One method she particularly loved was to render a planets core inert by cooling it, and watch as it turned to dead, frozen rock over the centuries.",4,3,5,3,3,2,4,3
306996CF70PKGELJGD6JZMLTCS0B1L,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3M81GAB8A5OAJ22TRU10P7ON6NHBQ2,A35EMK52BIDQ5L,72,0,72,2,Submitted,Thu Apr 08 11:18:11 PDT 2021,Thu Apr 08 11:18:29 PDT 2021,Sun Apr 11 11:18:29 PDT 2021,,,,18,0% (0/0),0% (0/0),0% (0/0),"Instead of money, we have superpowers.","In the beginning, strength ruled the world. 
 
 
 Those who had it ate and were warm, for they could tear down the mountains to make their house and could cut down the forests to make their fields. The strong feared no animal and no man. The people were fractured and isolated by region, personal loyalty, and the life-span of the strongest. Small fief-doms often rose and fell on the abilities of a single man or woman. 
 
 
 Then, there was the Enlightenment. Ofsa, the prophet, who knew all things, saw the world as it was and as it could be. For thirty years he sealed himself away in a location he knew to be safe, to think not only of the fate of the world, but how the world would change once it knew its own future.",5,3,4,3,5,3,1,1
306996CF70PKGELJGD6JZMLTCS0B1L,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3QY7M81QHCR16N18185NOJQIORY7KK,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:16:21 PDT 2021,Thu Apr 08 11:27:16 PDT 2021,Sun Apr 11 11:27:16 PDT 2021,,,,655,0% (0/0),0% (0/0),0% (0/0),"Instead of money, we have superpowers.","In the beginning, strength ruled the world. 
 
 
 Those who had it ate and were warm, for they could tear down the mountains to make their house and could cut down the forests to make their fields. The strong feared no animal and no man. The people were fractured and isolated by region, personal loyalty, and the life-span of the strongest. Small fief-doms often rose and fell on the abilities of a single man or woman. 
 
 
 Then, there was the Enlightenment. Ofsa, the prophet, who knew all things, saw the world as it was and as it could be. For thirty years he sealed himself away in a location he knew to be safe, to think not only of the fate of the world, but how the world would change once it knew its own future.",4,3,4,3,3,2,4,3
306996CF70PKGELJGD6JZMLTCS0B1L,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3XUHV3NRVP3VHTMH7UNTD7WU5405H0,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:20:32 PDT 2021,Thu Apr 08 11:39:15 PDT 2021,Sun Apr 11 11:39:15 PDT 2021,,,,1123,0% (0/0),0% (0/0),0% (0/0),"Instead of money, we have superpowers.","In the beginning, strength ruled the world. 
 
 
 Those who had it ate and were warm, for they could tear down the mountains to make their house and could cut down the forests to make their fields. The strong feared no animal and no man. The people were fractured and isolated by region, personal loyalty, and the life-span of the strongest. Small fief-doms often rose and fell on the abilities of a single man or woman. 
 
 
 Then, there was the Enlightenment. Ofsa, the prophet, who knew all things, saw the world as it was and as it could be. For thirty years he sealed himself away in a location he knew to be safe, to think not only of the fate of the world, but how the world would change once it knew its own future.",5,3,5,3,5,3,5,3
3AFT28WXMJ7FZE6QSPWBX52E0TUIOO,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3BGYGHDBB2PZ360C6QIOSWNGWBR22E,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:19:35 PDT 2021,Thu Apr 08 11:51:49 PDT 2021,Sun Apr 11 11:51:49 PDT 2021,,,,1934,100% (1/1),0% (0/0),0% (0/0),"Your doorbell rings; on answering a small man in a dark suit hands you an envelope and says ``Thank you for participating in the Grand Experiment,'' tips his hat, and walks off.","``Have you made breakfast for the kids yet?'' I called out to my wife, Elaine. ``Elaine, are you here?'' No answer. The house is silent. Maybe she is in the shower. I went upstairs and found an empty bathroom. After investigating the house further I realize that no one is here. ``Where is everyone?'' I muttered to myself. I stood in the living room staring at the television. Maybe she took the kids to the park. As I pulled my phone out to call her I heard the doorbell ring. When I opened the door there is a man standing in front of me. He has a dark suite and sunglasses on and held an envelope in his hand. He stared at me for a moment. ``Good morning, Mr. Mitchell. I have a delivery for you for your participation in our experiment.''",5,3,3,2,4,3,4,3
3AFT28WXMJ7FZE6QSPWBX52E0TUIOO,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3N1FSUEFLA5W9UDF7TLTHUBIDGBD4T,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:16:46 PDT 2021,Thu Apr 08 11:28:48 PDT 2021,Sun Apr 11 11:28:48 PDT 2021,,,,722,0% (0/0),0% (0/0),0% (0/0),"Your doorbell rings; on answering a small man in a dark suit hands you an envelope and says ``Thank you for participating in the Grand Experiment,'' tips his hat, and walks off.","``Have you made breakfast for the kids yet?'' I called out to my wife, Elaine. ``Elaine, are you here?'' No answer. The house is silent. Maybe she is in the shower. I went upstairs and found an empty bathroom. After investigating the house further I realize that no one is here. ``Where is everyone?'' I muttered to myself. I stood in the living room staring at the television. Maybe she took the kids to the park. As I pulled my phone out to call her I heard the doorbell ring. When I opened the door there is a man standing in front of me. He has a dark suite and sunglasses on and held an envelope in his hand. He stared at me for a moment. ``Good morning, Mr. Mitchell. I have a delivery for you for your participation in our experiment.''",2,1,3,2,2,1,3,2
3AFT28WXMJ7FZE6QSPWBX52E0TUIOO,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3YWRV122CX4J9XB35R1V86VB1218U4,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:14:29 PDT 2021,Thu Apr 08 11:14:40 PDT 2021,Sun Apr 11 11:14:40 PDT 2021,,,,11,0% (0/0),0% (0/0),0% (0/0),"Your doorbell rings; on answering a small man in a dark suit hands you an envelope and says ``Thank you for participating in the Grand Experiment,'' tips his hat, and walks off.","``Have you made breakfast for the kids yet?'' I called out to my wife, Elaine. ``Elaine, are you here?'' No answer. The house is silent. Maybe she is in the shower. I went upstairs and found an empty bathroom. After investigating the house further I realize that no one is here. ``Where is everyone?'' I muttered to myself. I stood in the living room staring at the television. Maybe she took the kids to the park. As I pulled my phone out to call her I heard the doorbell ring. When I opened the door there is a man standing in front of me. He has a dark suite and sunglasses on and held an envelope in his hand. He stared at me for a moment. ``Good morning, Mr. Mitchell. I have a delivery for you for your participation in our experiment.''",4,3,4,3,3,2,4,3
3I01FDIL7QDKKW1ZDDX3ZVJY7JQD2B,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3GNA64GUZJ98UMLKQKANMLOVWR0Q5L,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:56:16 PDT 2021,Thu Apr 08 12:12:24 PDT 2021,Sun Apr 11 12:12:24 PDT 2021,,,,968,0% (0/0),0% (0/0),0% (0/0),"10 years ago a being that looked human appeared in every television, every phone and every computer saying he would return one day to painfully kill anyone who committed murder, abuse or rape. Tomorrow is that day. How is society preparing?","They said not to worry. As per usual I s'ppose. I mean really they can't say much other than that. They said that folks in prison will continue with their days as if nothing was said at all. See when Yzorgis, the goofy man that showed up 10 years ago, said all those things about ``truly evil people'', there was mixed emotions. People was saying that it is God himself coming down to prepare Earth for salvation. Others was saying the complete opposite, that the Devil was coming to torture all them wicked folks. Gov'ment was saying that they was going to prepare for every possible outcome. Like I said earlier, they said not to worry. Typical really. There was the folks that believed every single word that was gettin shoved in our faces. Every word. ``They are humans, and deserve every right to continue to live their lives.",4,3,4,3,4,3,3,2
3I01FDIL7QDKKW1ZDDX3ZVJY7JQD2B,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3K5TEWLKG0GCBICGJ3NRHHR8I5GIVC,A2ZARG52ZPGMBH,913.4,1099.27,112,6,Submitted,Thu Apr 08 11:17:59 PDT 2021,Thu Apr 08 11:19:02 PDT 2021,Sun Apr 11 11:19:02 PDT 2021,,,,63,0% (0/0),0% (0/0),0% (0/0),"10 years ago a being that looked human appeared in every television, every phone and every computer saying he would return one day to painfully kill anyone who committed murder, abuse or rape. Tomorrow is that day. How is society preparing?","They said not to worry. As per usual I s'ppose. I mean really they can't say much other than that. They said that folks in prison will continue with their days as if nothing was said at all. See when Yzorgis, the goofy man that showed up 10 years ago, said all those things about ``truly evil people'', there was mixed emotions. People was saying that it is God himself coming down to prepare Earth for salvation. Others was saying the complete opposite, that the Devil was coming to torture all them wicked folks. Gov'ment was saying that they was going to prepare for every possible outcome. Like I said earlier, they said not to worry. Typical really. There was the folks that believed every single word that was gettin shoved in our faces. Every word. ``They are humans, and deserve every right to continue to live their lives.",4,3,3,2,4,3,4,3
3I01FDIL7QDKKW1ZDDX3ZVJY7JQD2B,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3X1FV8S5J2WYFR6LTFNOW5ES3SOVGX,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:17:57 PDT 2021,Thu Apr 08 11:18:40 PDT 2021,Sun Apr 11 11:18:40 PDT 2021,,,,43,0% (0/0),0% (0/0),0% (0/0),"10 years ago a being that looked human appeared in every television, every phone and every computer saying he would return one day to painfully kill anyone who committed murder, abuse or rape. Tomorrow is that day. How is society preparing?","They said not to worry. As per usual I s'ppose. I mean really they can't say much other than that. They said that folks in prison will continue with their days as if nothing was said at all. See when Yzorgis, the goofy man that showed up 10 years ago, said all those things about ``truly evil people'', there was mixed emotions. People was saying that it is God himself coming down to prepare Earth for salvation. Others was saying the complete opposite, that the Devil was coming to torture all them wicked folks. Gov'ment was saying that they was going to prepare for every possible outcome. Like I said earlier, they said not to worry. Typical really. There was the folks that believed every single word that was gettin shoved in our faces. Every word. ``They are humans, and deserve every right to continue to live their lives.",5,3,4,3,5,3,5,3
35YHTYFL2K8QF7DXSTC4P0JUGUYVFB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,37Z929RLGEDMS4BNJKHQK19AUI1STX,A1R0689JPSQ3OF,131,0,131,1,Submitted,Thu Apr 08 11:14:22 PDT 2021,Thu Apr 08 11:16:33 PDT 2021,Sun Apr 11 11:16:33 PDT 2021,,,,131,0% (0/0),0% (0/0),0% (0/0),"In a world of superpowered beings, you're the only powerless human. One day you wake up and fine every single person is terrified of you.","I woke up covered in sweat. I have had to change the sheets every night for the past week. The smell of bacon, eggs, and waffles lingers in the air. 
 
 “Good morning, sweetie! Would you like some syrup for your waffles?,” my mother asks way too bubbly for this time of day. 
 
 “Yeah! Is that even question?!,” I hastily reply, more chipper than usual. 
 
 My dad lowers the newspaper and looks over at mom, “Honey… did you hear about the Jones ’? Danny ended up just like Tammy Clements the other day. Completely comatose. The doctors don’t know what's happening, but I suspect it's the Alchemist Alliance poisoning people. Just like the Madhatter gas attack in 97… Wasn’t that in China?” 
 
 “Japan, dear. It was Tokyo. Those poor people are still crazy,” she replied with a distressed tone.",4,3,3,2,3,2,1,1
35YHTYFL2K8QF7DXSTC4P0JUGUYVFB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3KIBXJ1WDAZ8RTT7IUMPZ5CDEGDKOS,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:57:23 PDT 2021,Thu Apr 08 12:13:19 PDT 2021,Sun Apr 11 12:13:19 PDT 2021,,,,956,0% (0/0),0% (0/0),0% (0/0),"In a world of superpowered beings, you're the only powerless human. One day you wake up and fine every single person is terrified of you.","I woke up covered in sweat. I have had to change the sheets every night for the past week. The smell of bacon, eggs, and waffles lingers in the air. 
 
 “Good morning, sweetie! Would you like some syrup for your waffles?,” my mother asks way too bubbly for this time of day. 
 
 “Yeah! Is that even question?!,” I hastily reply, more chipper than usual. 
 
 My dad lowers the newspaper and looks over at mom, “Honey… did you hear about the Jones ’? Danny ended up just like Tammy Clements the other day. Completely comatose. The doctors don’t know what's happening, but I suspect it's the Alchemist Alliance poisoning people. Just like the Madhatter gas attack in 97… Wasn’t that in China?” 
 
 “Japan, dear. It was Tokyo. Those poor people are still crazy,” she replied with a distressed tone.",5,3,4,3,4,3,4,3
35YHTYFL2K8QF7DXSTC4P0JUGUYVFB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3YDGXNSEO4ZKSZHOQLADV2XH2PE84I,A1RTSWQLSN8FKX,58.8,19.75,55,6,Submitted,Thu Apr 08 11:17:18 PDT 2021,Thu Apr 08 11:18:34 PDT 2021,Sun Apr 11 11:18:34 PDT 2021,,,,76,0% (0/0),0% (0/0),0% (0/0),"In a world of superpowered beings, you're the only powerless human. One day you wake up and fine every single person is terrified of you.","I woke up covered in sweat. I have had to change the sheets every night for the past week. The smell of bacon, eggs, and waffles lingers in the air. 
 
 “Good morning, sweetie! Would you like some syrup for your waffles?,” my mother asks way too bubbly for this time of day. 
 
 “Yeah! Is that even question?!,” I hastily reply, more chipper than usual. 
 
 My dad lowers the newspaper and looks over at mom, “Honey… did you hear about the Jones ’? Danny ended up just like Tammy Clements the other day. Completely comatose. The doctors don’t know what's happening, but I suspect it's the Alchemist Alliance poisoning people. Just like the Madhatter gas attack in 97… Wasn’t that in China?” 
 
 “Japan, dear. It was Tokyo. Those poor people are still crazy,” she replied with a distressed tone.",5,3,5,3,4,3,3,2
3M7OI89LW2TYX5EM0JEV52IS2OG6CL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,36H9ULYP67ZJAWAW163NBW3M7QIJF2,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:22:41 PDT 2021,Thu Apr 08 11:38:32 PDT 2021,Sun Apr 11 11:38:32 PDT 2021,,,,951,0% (0/0),0% (0/0),0% (0/0),You find the cure for cancer completely by accident but now you have the task figuring out weither you want to give sell your cure for profit or give it away for free?,"``A-amazing.'' He stuttered. He had finally finished it. The human usable solution. 
 
 
 The ultimate cure for cancer. The 100% perfect, final solution for it. It worked, in every lab test and case study it performed amazingly, wiping out the cancer cells within a few days at most- with zero adverse effects. He had actually found it by accident, really. A simple mixup of chemicals, a combination never tried before, and it worked! It really worked! 
 
 
 He put the stopper on the beaker and set it down on his work space. He yawned. There would be a lot of work on the morrow. Production on a large-scale level was the next step, and after that- 
 
 
 The world. It would finally be cured. 
 
 
 Tears formed in his eyes. It was a dream come TRUE.",5,3,5,3,5,3,4,3
3M7OI89LW2TYX5EM0JEV52IS2OG6CL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,37XITHEIS1ET589ZI9MV5H4AKUJRCQ,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:18:50 PDT 2021,Thu Apr 08 11:23:17 PDT 2021,Sun Apr 11 11:23:17 PDT 2021,,,,267,0% (0/0),0% (0/0),0% (0/0),You find the cure for cancer completely by accident but now you have the task figuring out weither you want to give sell your cure for profit or give it away for free?,"``A-amazing.'' He stuttered. He had finally finished it. The human usable solution. 
 
 
 The ultimate cure for cancer. The 100% perfect, final solution for it. It worked, in every lab test and case study it performed amazingly, wiping out the cancer cells within a few days at most- with zero adverse effects. He had actually found it by accident, really. A simple mixup of chemicals, a combination never tried before, and it worked! It really worked! 
 
 
 He put the stopper on the beaker and set it down on his work space. He yawned. There would be a lot of work on the morrow. Production on a large-scale level was the next step, and after that- 
 
 
 The world. It would finally be cured. 
 
 
 Tears formed in his eyes. It was a dream come TRUE.",5,3,2,1,5,3,5,3
3M7OI89LW2TYX5EM0JEV52IS2OG6CL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3TR2532VIUZNR3HL0D0JHQQ9ERF6JM,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:20:13 PDT 2021,Thu Apr 08 11:36:23 PDT 2021,Sun Apr 11 11:36:23 PDT 2021,,,,970,0% (0/0),0% (0/0),0% (0/0),You find the cure for cancer completely by accident but now you have the task figuring out weither you want to give sell your cure for profit or give it away for free?,"``A-amazing.'' He stuttered. He had finally finished it. The human usable solution. 
 
 
 The ultimate cure for cancer. The 100% perfect, final solution for it. It worked, in every lab test and case study it performed amazingly, wiping out the cancer cells within a few days at most- with zero adverse effects. He had actually found it by accident, really. A simple mixup of chemicals, a combination never tried before, and it worked! It really worked! 
 
 
 He put the stopper on the beaker and set it down on his work space. He yawned. There would be a lot of work on the morrow. Production on a large-scale level was the next step, and after that- 
 
 
 The world. It would finally be cured. 
 
 
 Tears formed in his eyes. It was a dream come TRUE.",4,3,3,2,3,2,4,3
31HLTCK4CP0WT79S3DIM7LJ6H9YVGA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3F6HPJW4JI5LFMYJKA7VG3350IKW2O,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:13 PDT 2021,Thu Apr 08 11:19:43 PDT 2021,Sun Apr 11 11:19:43 PDT 2021,,,,270,0% (0/0),0% (0/0),0% (0/0),A utopian planet communicates with a dystopian planet for the first time. The utopian planet is convinced that life would be better in the dystopian world. Why?,"Damn, I kind of got carried away. It's a little long. 
 _____________________________________________________________________________________ 
 
 ``*HELP -- Come -- *Hello --?'' the speaker in his headphones buzzed softly. 
 
 ``Oh my God! H-hello? Come in!'' Ajax lowered his receiver and turned to his colleagues. ``Guys -- everyone come here! We've made contact!'' 
 
 The whole control room was hunched over their equipment and barely looked up from their work. 
 
 ``Yeah? Just like last time, when you intercepted a radio signal from the station down the road? 'They're speaking an alien language!' you said. It was Spanish, Ajax.'' Dane reminded him. Everyone laughed, except Ajax. 
 
 ``No! I heard a voice it said, 'Help!' Come here and look! I need someone who is more skilled in Voice Sourcing than me!'' More chuckles followed as the rest of the crew went back to their work.",4,3,4,3,3,2,4,3
31HLTCK4CP0WT79S3DIM7LJ6H9YVGA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3L4D84MIL4X3OS12WWRNEHFZN51JH6,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:13:12 PDT 2021,Thu Apr 08 12:24:45 PDT 2021,Sun Apr 11 12:24:45 PDT 2021,,,,693,0% (0/0),0% (0/0),0% (0/0),A utopian planet communicates with a dystopian planet for the first time. The utopian planet is convinced that life would be better in the dystopian world. Why?,"Damn, I kind of got carried away. It's a little long. 
 _____________________________________________________________________________________ 
 
 ``*HELP -- Come -- *Hello --?'' the speaker in his headphones buzzed softly. 
 
 ``Oh my God! H-hello? Come in!'' Ajax lowered his receiver and turned to his colleagues. ``Guys -- everyone come here! We've made contact!'' 
 
 The whole control room was hunched over their equipment and barely looked up from their work. 
 
 ``Yeah? Just like last time, when you intercepted a radio signal from the station down the road? 'They're speaking an alien language!' you said. It was Spanish, Ajax.'' Dane reminded him. Everyone laughed, except Ajax. 
 
 ``No! I heard a voice it said, 'Help!' Come here and look! I need someone who is more skilled in Voice Sourcing than me!'' More chuckles followed as the rest of the crew went back to their work.",3,2,3,2,4,3,3,2
31HLTCK4CP0WT79S3DIM7LJ6H9YVGA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3VHP9MDGRSPW2I4QREM1OSQRH6BCFJ,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:30:33 PDT 2021,Thu Apr 08 11:33:42 PDT 2021,Sun Apr 11 11:33:42 PDT 2021,,,,189,0% (0/0),0% (0/0),0% (0/0),A utopian planet communicates with a dystopian planet for the first time. The utopian planet is convinced that life would be better in the dystopian world. Why?,"Damn, I kind of got carried away. It's a little long. 
 _____________________________________________________________________________________ 
 
 ``*HELP -- Come -- *Hello --?'' the speaker in his headphones buzzed softly. 
 
 ``Oh my God! H-hello? Come in!'' Ajax lowered his receiver and turned to his colleagues. ``Guys -- everyone come here! We've made contact!'' 
 
 The whole control room was hunched over their equipment and barely looked up from their work. 
 
 ``Yeah? Just like last time, when you intercepted a radio signal from the station down the road? 'They're speaking an alien language!' you said. It was Spanish, Ajax.'' Dane reminded him. Everyone laughed, except Ajax. 
 
 ``No! I heard a voice it said, 'Help!' Come here and look! I need someone who is more skilled in Voice Sourcing than me!'' More chuckles followed as the rest of the crew went back to their work.",5,3,5,3,4,3,5,3
3W9XHF7WHO0MI11MO93M4VNER50KTN,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3LJ7UR74RMI5V64SWNZWDZNCRKKN4S,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:19:31 PDT 2021,Thu Apr 08 12:36:16 PDT 2021,Sun Apr 11 12:36:16 PDT 2021,,,,1005,0% (0/0),0% (0/0),0% (0/0),"Civilization has fallen, but brave treasure hunters have heard the legend of Ft. Knox. The automated defenses, however, are still online.","``Why exactly are we doing this?'' Karen asked from the back seat.

Jeff grumbled a reply.

``I couldn't hear you.''

``Because we want to get rich,'' replied Jeff, clearly this time. His probing, beady eyes never left the road and his tight grip on the steering wheel hadn't lessened in intensity for the last 100 miles. He was ready to swerve off the road at the first sight of an ambush, or an RPG. 

The middle-aged woman sitting next to him in the front passenger seat was Merlina. She was fast asleep with a baseball cap covering her long, angular face. The gang never could figure out how Merlina slept in a moving car in the middle of the day with the threat of being blown up hanging over her head.",4,3,4,3,5,3,4,3
3W9XHF7WHO0MI11MO93M4VNER50KTN,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3OCHAWUVGTPVL27ZJL9LII36QKDXK5,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:39 PDT 2021,Thu Apr 08 11:27:22 PDT 2021,Sun Apr 11 11:27:22 PDT 2021,,,,463,0% (0/0),0% (0/0),0% (0/0),"Civilization has fallen, but brave treasure hunters have heard the legend of Ft. Knox. The automated defenses, however, are still online.","``Why exactly are we doing this?'' Karen asked from the back seat.

Jeff grumbled a reply.

``I couldn't hear you.''

``Because we want to get rich,'' replied Jeff, clearly this time. His probing, beady eyes never left the road and his tight grip on the steering wheel hadn't lessened in intensity for the last 100 miles. He was ready to swerve off the road at the first sight of an ambush, or an RPG. 

The middle-aged woman sitting next to him in the front passenger seat was Merlina. She was fast asleep with a baseball cap covering her long, angular face. The gang never could figure out how Merlina slept in a moving car in the middle of the day with the threat of being blown up hanging over her head.",4,3,1,1,3,2,4,3
3W9XHF7WHO0MI11MO93M4VNER50KTN,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3QJOXOW4XOWH5QGL9SW996A3ZJWMEP,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:59 PDT 2021,Thu Apr 08 11:44:22 PDT 2021,Sun Apr 11 11:44:22 PDT 2021,,,,1763,0% (0/0),0% (0/0),0% (0/0),"Civilization has fallen, but brave treasure hunters have heard the legend of Ft. Knox. The automated defenses, however, are still online.","``Why exactly are we doing this?'' Karen asked from the back seat.

Jeff grumbled a reply.

``I couldn't hear you.''

``Because we want to get rich,'' replied Jeff, clearly this time. His probing, beady eyes never left the road and his tight grip on the steering wheel hadn't lessened in intensity for the last 100 miles. He was ready to swerve off the road at the first sight of an ambush, or an RPG. 

The middle-aged woman sitting next to him in the front passenger seat was Merlina. She was fast asleep with a baseball cap covering her long, angular face. The gang never could figure out how Merlina slept in a moving car in the middle of the day with the threat of being blown up hanging over her head.",3,2,4,3,4,3,4,3
3AJA9FLWTG3LT1TXTMDLABT08S3FIZ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,37C0GNLMHK8AOHHTQHE8ESVW97GD6D,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:01 PDT 2021,Thu Apr 08 11:36:51 PDT 2021,Sun Apr 11 11:36:51 PDT 2021,,,,1370,0% (0/0),0% (0/0),0% (0/0),``I need you to understand something before I kill you.'',"I need you to understand something before I kill you. I do not hate you. I know you don't deserve this. 
 
 But you have been drafted, against your will, into a war against an unstoppable Enemy. And I am His foot soldier. My orders are barbaric, to be sure, and I consider whether they are worth following... But i know more of the world beyond death than you could learn in a thousand lifetimes, and the One who sent me knows more than I could learn in a thousand eternities. 
 
 I kill you not to punish you for your fathers' sins. I kill you to punish them. Your absence, your sudden and undeserving removal from this world, will show them the futility of their struggle. It is not revenge, per se... But they will, finally, understand the One they have been fighting.",3,2,4,3,3,2,3,2
3AJA9FLWTG3LT1TXTMDLABT08S3FIZ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3PJ71Z61R973E53F8VXPX0LPABM19N,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:09 PDT 2021,Thu Apr 08 11:18:51 PDT 2021,Sun Apr 11 11:18:51 PDT 2021,,,,222,0% (0/0),0% (0/0),0% (0/0),``I need you to understand something before I kill you.'',"I need you to understand something before I kill you. I do not hate you. I know you don't deserve this. 
 
 But you have been drafted, against your will, into a war against an unstoppable Enemy. And I am His foot soldier. My orders are barbaric, to be sure, and I consider whether they are worth following... But i know more of the world beyond death than you could learn in a thousand lifetimes, and the One who sent me knows more than I could learn in a thousand eternities. 
 
 I kill you not to punish you for your fathers' sins. I kill you to punish them. Your absence, your sudden and undeserving removal from this world, will show them the futility of their struggle. It is not revenge, per se... But they will, finally, understand the One they have been fighting.",4,3,3,2,4,3,5,3
3AJA9FLWTG3LT1TXTMDLABT08S3FIZ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3PXX5PX6L23IWMVC2Y4EZ79I25VABU,AESEZX8S7Z3IC,183,150,183,3,Submitted,Thu Apr 08 11:16:43 PDT 2021,Thu Apr 08 11:17:35 PDT 2021,Sun Apr 11 11:17:35 PDT 2021,,,,52,0% (0/0),0% (0/0),0% (0/0),``I need you to understand something before I kill you.'',"I need you to understand something before I kill you. I do not hate you. I know you don't deserve this. 
 
 But you have been drafted, against your will, into a war against an unstoppable Enemy. And I am His foot soldier. My orders are barbaric, to be sure, and I consider whether they are worth following... But i know more of the world beyond death than you could learn in a thousand lifetimes, and the One who sent me knows more than I could learn in a thousand eternities. 
 
 I kill you not to punish you for your fathers' sins. I kill you to punish them. Your absence, your sudden and undeserving removal from this world, will show them the futility of their struggle. It is not revenge, per se... But they will, finally, understand the One they have been fighting.",5,3,5,3,4,3,5,3
3AXFSPQOZU3HOCD3B4YLMC80L7SFJB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,323Q6SJS8NLNJQF6D602ZJN7UYEFHT,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:21:02 PDT 2021,Thu Apr 08 11:42:19 PDT 2021,Sun Apr 11 11:42:19 PDT 2021,,,,1277,0% (0/0),0% (0/0),0% (0/0),"A sexually-transmitted disease reproduces by making its host promiscuous, driven, and attractive. Chronicle the spread of this illness.","``You can't be serious.'' 
 
 ``It will be the next big hit.'' 
 
 ``You want to put a porno on the flat-screen.'' 
 
 ``It's not a porno, it's art.'' 
 
 ``Explain to me clearly how this movie idea isn't some weird fetish porno.'' 
 
 ``Well alright.... 
 
 It starts off like any other day in Dalesman University, we zoom in specifically on two collage roommates, Rodney and Richard. Now they are at odd ends with each other; Rodney is a slack off who spends all day smoking weed and partying, Richard is an dedicated intern at the local virology lab. Neither have ever manage to hold onto a girlfriend due to their quirky flaws and hatred of each other. Now...'' 
 
 ``Hold on, hold on, it says in the script that the university is next to a women's penitentiary.",5,3,5,3,5,3,4,3
3AXFSPQOZU3HOCD3B4YLMC80L7SFJB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3J2UYBXQQQHGPXGZE5QDZLBDFI8068,ARQR5NIFA1AJ,185.5,292.5,54,7,Submitted,Thu Apr 08 11:16:08 PDT 2021,Thu Apr 08 11:39:32 PDT 2021,Sun Apr 11 11:39:32 PDT 2021,,,,1404,100% (1/1),0% (0/0),0% (0/0),"A sexually-transmitted disease reproduces by making its host promiscuous, driven, and attractive. Chronicle the spread of this illness.","``You can't be serious.'' 
 
 ``It will be the next big hit.'' 
 
 ``You want to put a porno on the flat-screen.'' 
 
 ``It's not a porno, it's art.'' 
 
 ``Explain to me clearly how this movie idea isn't some weird fetish porno.'' 
 
 ``Well alright.... 
 
 It starts off like any other day in Dalesman University, we zoom in specifically on two collage roommates, Rodney and Richard. Now they are at odd ends with each other; Rodney is a slack off who spends all day smoking weed and partying, Richard is an dedicated intern at the local virology lab. Neither have ever manage to hold onto a girlfriend due to their quirky flaws and hatred of each other. Now...'' 
 
 ``Hold on, hold on, it says in the script that the university is next to a women's penitentiary.",5,3,5,3,4,3,3,2
3AXFSPQOZU3HOCD3B4YLMC80L7SFJB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3SUWZRL0M3IFGNVTMCPSKADH9JP6E7,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:14:20 PDT 2021,Thu Apr 08 12:32:27 PDT 2021,Sun Apr 11 12:32:27 PDT 2021,,,,1087,0% (0/0),0% (0/0),0% (0/0),"A sexually-transmitted disease reproduces by making its host promiscuous, driven, and attractive. Chronicle the spread of this illness.","``You can't be serious.'' 
 
 ``It will be the next big hit.'' 
 
 ``You want to put a porno on the flat-screen.'' 
 
 ``It's not a porno, it's art.'' 
 
 ``Explain to me clearly how this movie idea isn't some weird fetish porno.'' 
 
 ``Well alright.... 
 
 It starts off like any other day in Dalesman University, we zoom in specifically on two collage roommates, Rodney and Richard. Now they are at odd ends with each other; Rodney is a slack off who spends all day smoking weed and partying, Richard is an dedicated intern at the local virology lab. Neither have ever manage to hold onto a girlfriend due to their quirky flaws and hatred of each other. Now...'' 
 
 ``Hold on, hold on, it says in the script that the university is next to a women's penitentiary.",4,3,4,3,3,2,4,3
3BS6ERDLA7C82XK00F96P80ANOS6DL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,317HQ483ICXZ3D37HC1070XVW2EINV,A2K10OAR4CHUQL,122.4,108.12,57,6,Submitted,Thu Apr 08 11:17:47 PDT 2021,Thu Apr 08 11:18:38 PDT 2021,Sun Apr 11 11:18:38 PDT 2021,,,,51,0% (0/0),0% (0/0),0% (0/0),"You live in a world where each lie creates a scar on the liar's body. The bigger the lie, the deeper and larger the mark. One day, you meet someone that only has one scar; it is the biggest one you have ever seen.","You want to know how I got these scars? 
 
 
 
 Well, for one thing they aren’t ‘ scars ’, if you look closely you ’ ll see it's one continuous scar that travels around my face, neck, down my body, all around wrapping itself around my arms, legs, fingers and toes. 
 The only part of my body that isn’t scarred tissue is the inside of my body and even a bit of my mouth is still scarred. 
 So the correct question you want to ask is how did I get this scar? 
 
 
 
 
 Singular. 
 
 
 
 
 Well, you know that old saying? About how a girl likes a guy with scars? It shows they ’ re a bad boy, that they kick a lot of ass or in my case lie.",4,3,4,3,5,3,3,2
3BS6ERDLA7C82XK00F96P80ANOS6DL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3LO69W1SU8IVJMURFBLI9WGQCULGLY,A2IFHU3P1MF54K,87.5,23.13,81.5,11,Submitted,Thu Apr 08 11:14:22 PDT 2021,Thu Apr 08 11:24:33 PDT 2021,Sun Apr 11 11:24:33 PDT 2021,,,,611,100% (1/1),0% (0/0),0% (0/0),"You live in a world where each lie creates a scar on the liar's body. The bigger the lie, the deeper and larger the mark. One day, you meet someone that only has one scar; it is the biggest one you have ever seen.","You want to know how I got these scars? 
 
 
 
 Well, for one thing they aren’t ‘ scars ’, if you look closely you ’ ll see it's one continuous scar that travels around my face, neck, down my body, all around wrapping itself around my arms, legs, fingers and toes. 
 The only part of my body that isn’t scarred tissue is the inside of my body and even a bit of my mouth is still scarred. 
 So the correct question you want to ask is how did I get this scar? 
 
 
 
 
 Singular. 
 
 
 
 
 Well, you know that old saying? About how a girl likes a guy with scars? It shows they ’ re a bad boy, that they kick a lot of ass or in my case lie.",5,3,3,2,2,1,5,3
3BS6ERDLA7C82XK00F96P80ANOS6DL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3WOKGM4L76L6E3M3E1C7GLX40I20OX,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:16:40 PDT 2021,Thu Apr 08 11:28:18 PDT 2021,Sun Apr 11 11:28:18 PDT 2021,,,,698,0% (0/0),0% (0/0),0% (0/0),"You live in a world where each lie creates a scar on the liar's body. The bigger the lie, the deeper and larger the mark. One day, you meet someone that only has one scar; it is the biggest one you have ever seen.","You want to know how I got these scars? 
 
 
 
 Well, for one thing they aren’t ‘ scars ’, if you look closely you ’ ll see it's one continuous scar that travels around my face, neck, down my body, all around wrapping itself around my arms, legs, fingers and toes. 
 The only part of my body that isn’t scarred tissue is the inside of my body and even a bit of my mouth is still scarred. 
 So the correct question you want to ask is how did I get this scar? 
 
 
 
 
 Singular. 
 
 
 
 
 Well, you know that old saying? About how a girl likes a guy with scars? It shows they ’ re a bad boy, that they kick a lot of ass or in my case lie.",3,2,2,1,3,2,3,2
3XAOZ9UYS3W7KKN8ZV39UBGSYS1Q1C,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,32KTQ2V7RIK0AUP41HGNHS9S8MK9M6,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:30:21 PDT 2021,Thu Apr 08 11:51:08 PDT 2021,Sun Apr 11 11:51:08 PDT 2021,,,,1247,0% (0/0),0% (0/0),0% (0/0),While riding on a train a magical dog starts speaking to you about the universe,"I put my book down and all the passengers disappeared. On the floor in front of me, sat a pug. ``272,282 light years away is the closest planet with living organisms. Black holes lead you to another dimension. God is-'' I got up and sat somewhere else. Although what was happening at the time was abnormal, I decided I was just tired from work. We were very busy at the restaurant after all. The pug rolled sideways over to me and said ``Human, you appear uninterested. Am I mistaken that humanity has not even travelled a light year away from their home planet?''. I tried to push the dog away with my foot but it bit my leg. ``What the hell you retarded dog! Go back to your owner or some shit.'' The dog levitated up to to my head and came close to my face.",3,2,4,3,4,3,4,3
3XAOZ9UYS3W7KKN8ZV39UBGSYS1Q1C,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3FQ5JJ512QTQ98TVHFMCKGC8O62KN7,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:03 PDT 2021,Thu Apr 08 11:28:42 PDT 2021,Sun Apr 11 11:28:42 PDT 2021,,,,879,0% (0/0),0% (0/0),0% (0/0),While riding on a train a magical dog starts speaking to you about the universe,"I put my book down and all the passengers disappeared. On the floor in front of me, sat a pug. ``272,282 light years away is the closest planet with living organisms. Black holes lead you to another dimension. God is-'' I got up and sat somewhere else. Although what was happening at the time was abnormal, I decided I was just tired from work. We were very busy at the restaurant after all. The pug rolled sideways over to me and said ``Human, you appear uninterested. Am I mistaken that humanity has not even travelled a light year away from their home planet?''. I tried to push the dog away with my foot but it bit my leg. ``What the hell you retarded dog! Go back to your owner or some shit.'' The dog levitated up to to my head and came close to my face.",3,2,5,3,3,2,2,1
3XAOZ9UYS3W7KKN8ZV39UBGSYS1Q1C,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3YW4XOSQKVQ1YXRI66SGTW83NWVU16,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:55 PDT 2021,Thu Apr 08 11:25:11 PDT 2021,Sun Apr 11 11:25:11 PDT 2021,,,,616,0% (0/0),0% (0/0),0% (0/0),While riding on a train a magical dog starts speaking to you about the universe,"I put my book down and all the passengers disappeared. On the floor in front of me, sat a pug. ``272,282 light years away is the closest planet with living organisms. Black holes lead you to another dimension. God is-'' I got up and sat somewhere else. Although what was happening at the time was abnormal, I decided I was just tired from work. We were very busy at the restaurant after all. The pug rolled sideways over to me and said ``Human, you appear uninterested. Am I mistaken that humanity has not even travelled a light year away from their home planet?''. I tried to push the dog away with my foot but it bit my leg. ``What the hell you retarded dog! Go back to your owner or some shit.'' The dog levitated up to to my head and came close to my face.",5,3,4,3,3,2,4,3
32L724R86PPXKEIR7P9QM574AYQIP5,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3MHW492WW5IY71274ILJ9AYPZE0VM5,A2K10OAR4CHUQL,122.4,108.12,57,6,Submitted,Thu Apr 08 11:18:06 PDT 2021,Thu Apr 08 11:22:30 PDT 2021,Sun Apr 11 11:22:30 PDT 2021,,,,264,0% (0/0),0% (0/0),0% (0/0),Zombie apocalypse comes around. Zombies are half intelligent and form packs based on post-zombification ideas. Tell a lone zombies journey.,"Shuffle shuffle groan. This is the sound of hello. 
 
 Egg glanced up and groaned hello in return. The other rotten one looked at Egg. Egg noted she was cute, half a head of tangled blonde hair and large hazel eyes that popped in her shrinking sockets. She was only missing one arm and had surprisingly long straight legs. One bloody hand still grasped her pom poms. Red and gold - their school colors. 
 
 Egg and the pretty Rotten continued to stair at each other. A few minutes passed. She was clearly disappointed. 
 
 In the distance they heard a Breather screaming and several other moans. Breakfast. The pretty Rotten took the opportunity to muffle a dismissive grunt and shuffle away down the hall. She thought he was someone else. 
 
 Egg wheezed out a disappointed sigh.",5,3,4,3,5,3,2,1
32L724R86PPXKEIR7P9QM574AYQIP5,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3SPJ0334268PANRR6WVB0HA2D16YJC,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:53 PDT 2021,Thu Apr 08 11:42:27 PDT 2021,Sun Apr 11 11:42:27 PDT 2021,,,,1654,0% (0/0),0% (0/0),0% (0/0),Zombie apocalypse comes around. Zombies are half intelligent and form packs based on post-zombification ideas. Tell a lone zombies journey.,"Shuffle shuffle groan. This is the sound of hello. 
 
 Egg glanced up and groaned hello in return. The other rotten one looked at Egg. Egg noted she was cute, half a head of tangled blonde hair and large hazel eyes that popped in her shrinking sockets. She was only missing one arm and had surprisingly long straight legs. One bloody hand still grasped her pom poms. Red and gold - their school colors. 
 
 Egg and the pretty Rotten continued to stair at each other. A few minutes passed. She was clearly disappointed. 
 
 In the distance they heard a Breather screaming and several other moans. Breakfast. The pretty Rotten took the opportunity to muffle a dismissive grunt and shuffle away down the hall. She thought he was someone else. 
 
 Egg wheezed out a disappointed sigh.",3,2,4,3,4,3,4,3
32L724R86PPXKEIR7P9QM574AYQIP5,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3WJEQKOXAD7HJODK01BPTVW9GT51A3,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:18:45 PDT 2021,Thu Apr 08 11:19:04 PDT 2021,Sun Apr 11 11:19:04 PDT 2021,,,,19,0% (0/0),0% (0/0),0% (0/0),Zombie apocalypse comes around. Zombies are half intelligent and form packs based on post-zombification ideas. Tell a lone zombies journey.,"Shuffle shuffle groan. This is the sound of hello. 
 
 Egg glanced up and groaned hello in return. The other rotten one looked at Egg. Egg noted she was cute, half a head of tangled blonde hair and large hazel eyes that popped in her shrinking sockets. She was only missing one arm and had surprisingly long straight legs. One bloody hand still grasped her pom poms. Red and gold - their school colors. 
 
 Egg and the pretty Rotten continued to stair at each other. A few minutes passed. She was clearly disappointed. 
 
 In the distance they heard a Breather screaming and several other moans. Breakfast. The pretty Rotten took the opportunity to muffle a dismissive grunt and shuffle away down the hall. She thought he was someone else. 
 
 Egg wheezed out a disappointed sigh.",2,1,4,3,3,2,3,2
3WA2XVDZFQMDU3Y0WAKQVQIVN0T6EE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3JBT3HLQFD7L1O4UXV2EBK5GSUOZPC,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 12:19:23 PDT 2021,Thu Apr 08 12:25:32 PDT 2021,Sun Apr 11 12:25:32 PDT 2021,,,,369,0% (0/0),0% (0/0),0% (0/0),"You talk to potatoes. Sometimes, they talk back.","A quiet, short, and simple ``Hello'' 
 is what I first heard 
 the day I spoke to a potato. 
 
 I found it quite queer, 
 I found it absurd, 
 that with some fries, I could have a cold beer. 
 
 They don't say a lot, 
 mostly nothing of note, 
 'cept they don't like being cooked in a pot. 
 
 Baked ones aren't nice, 
 to the french fries they gloat, 
 ``I'm a TRUE starch, best served with rice!'' 
 
 ``America loves us.'' The fries would reply, 
 the salad and soup having their back, 
 as the mashed ones start to cry. 
 
 Comforting is the hash brown, 
 leader of the Potato Pack, 
 to the raw potatoes brought from town.",3,2,4,3,3,2,4,3
3WA2XVDZFQMDU3Y0WAKQVQIVN0T6EE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3KAKFY4PGZ7SZ9AXZTHLYMZPRLM3IZ,A2KHMKJUVDMK1N,51,0,51,2,Submitted,Thu Apr 08 11:12:59 PDT 2021,Thu Apr 08 11:19:43 PDT 2021,Sun Apr 11 11:19:43 PDT 2021,,,,404,0% (0/0),0% (0/0),0% (0/0),"You talk to potatoes. Sometimes, they talk back.","A quiet, short, and simple ``Hello'' 
 is what I first heard 
 the day I spoke to a potato. 
 
 I found it quite queer, 
 I found it absurd, 
 that with some fries, I could have a cold beer. 
 
 They don't say a lot, 
 mostly nothing of note, 
 'cept they don't like being cooked in a pot. 
 
 Baked ones aren't nice, 
 to the french fries they gloat, 
 ``I'm a TRUE starch, best served with rice!'' 
 
 ``America loves us.'' The fries would reply, 
 the salad and soup having their back, 
 as the mashed ones start to cry. 
 
 Comforting is the hash brown, 
 leader of the Potato Pack, 
 to the raw potatoes brought from town.",4,3,4,3,3,2,5,3
3WA2XVDZFQMDU3Y0WAKQVQIVN0T6EE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3WT783CTPGM6P1SAMC0552Z628JCB1,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:30:19 PDT 2021,Thu Apr 08 11:40:31 PDT 2021,Sun Apr 11 11:40:31 PDT 2021,,,,612,0% (0/0),0% (0/0),0% (0/0),"You talk to potatoes. Sometimes, they talk back.","A quiet, short, and simple ``Hello'' 
 is what I first heard 
 the day I spoke to a potato. 
 
 I found it quite queer, 
 I found it absurd, 
 that with some fries, I could have a cold beer. 
 
 They don't say a lot, 
 mostly nothing of note, 
 'cept they don't like being cooked in a pot. 
 
 Baked ones aren't nice, 
 to the french fries they gloat, 
 ``I'm a TRUE starch, best served with rice!'' 
 
 ``America loves us.'' The fries would reply, 
 the salad and soup having their back, 
 as the mashed ones start to cry. 
 
 Comforting is the hash brown, 
 leader of the Potato Pack, 
 to the raw potatoes brought from town.",5,3,5,3,5,3,4,3
38Z7YZ2SC77IKQJ672OFMAXEFUCIQW,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3BDCF01OG2ZV5DFR9H7OGWNUHQCYLF,A3O61YXIEX64Z0,235.75,218.18,179.5,9,Submitted,Thu Apr 08 11:18:22 PDT 2021,Thu Apr 08 11:31:21 PDT 2021,Sun Apr 11 11:31:21 PDT 2021,,,,779,100% (5/5),0% (0/0),0% (0/0),"- Medusa, having spent hundreds of years turning trespassers into stone comes upon something she never expected, a blind man.","The bent wooden staff clicked against the cragged stones, tapping a rhythm that echoed through the caves. The old man walked in pace with his tapping, stopping every so often to listen to the world he could not see. 
 
 His grey robes were travel-worn, but well kept. His hair and beard were long, but neat. Nothing about his appearance would be seen as out of the ordinary... save for his eyes. They were milky white, once vibrant blue but now obscured; like a full moon behind heavy clouds. 
 
 He kept his pace, meandering through the cavernous chamber, until he heard something that would have caused a lesser man to flee. He stopped, dead still, waiting. 
 
 There it was again! It sounded like... a hiss. 
 
 ``Serpent Queen!'' the old man bellowed, his voice deep and commanding.",5,3,4,3,3,2,4,3
38Z7YZ2SC77IKQJ672OFMAXEFUCIQW,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3SUWZRL0M3IFGNVTMCPSKADH9JIE68,AESEZX8S7Z3IC,183,150,183,3,Submitted,Thu Apr 08 11:17:35 PDT 2021,Thu Apr 08 11:18:08 PDT 2021,Sun Apr 11 11:18:08 PDT 2021,,,,33,0% (0/0),0% (0/0),0% (0/0),"- Medusa, having spent hundreds of years turning trespassers into stone comes upon something she never expected, a blind man.","The bent wooden staff clicked against the cragged stones, tapping a rhythm that echoed through the caves. The old man walked in pace with his tapping, stopping every so often to listen to the world he could not see. 
 
 His grey robes were travel-worn, but well kept. His hair and beard were long, but neat. Nothing about his appearance would be seen as out of the ordinary... save for his eyes. They were milky white, once vibrant blue but now obscured; like a full moon behind heavy clouds. 
 
 He kept his pace, meandering through the cavernous chamber, until he heard something that would have caused a lesser man to flee. He stopped, dead still, waiting. 
 
 There it was again! It sounded like... a hiss. 
 
 ``Serpent Queen!'' the old man bellowed, his voice deep and commanding.",5,3,5,3,5,3,5,3
38Z7YZ2SC77IKQJ672OFMAXEFUCIQW,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3VE8AYVF8R2UQFEDA26WM6U8RFNF8D,A21ZYTE6WOKUA,116.17,28.59,108.5,7,Submitted,Thu Apr 08 11:16:20 PDT 2021,Thu Apr 08 11:18:04 PDT 2021,Sun Apr 11 11:18:04 PDT 2021,,,,104,0% (0/0),0% (0/0),0% (0/0),"- Medusa, having spent hundreds of years turning trespassers into stone comes upon something she never expected, a blind man.","The bent wooden staff clicked against the cragged stones, tapping a rhythm that echoed through the caves. The old man walked in pace with his tapping, stopping every so often to listen to the world he could not see. 
 
 His grey robes were travel-worn, but well kept. His hair and beard were long, but neat. Nothing about his appearance would be seen as out of the ordinary... save for his eyes. They were milky white, once vibrant blue but now obscured; like a full moon behind heavy clouds. 
 
 He kept his pace, meandering through the cavernous chamber, until he heard something that would have caused a lesser man to flee. He stopped, dead still, waiting. 
 
 There it was again! It sounded like... a hiss. 
 
 ``Serpent Queen!'' the old man bellowed, his voice deep and commanding.",5,3,5,3,4,3,1,1
371DNNCG5872N0ZLFK6JEQENW568TS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,34HJIJKLPA1I3BD1YELNNGHPDNF4VJ,ARQR5NIFA1AJ,185.5,292.5,54,7,Submitted,Thu Apr 08 11:15:57 PDT 2021,Thu Apr 08 11:35:45 PDT 2021,Sun Apr 11 11:35:45 PDT 2021,,,,1188,100% (1/1),0% (0/0),0% (0/0),A race of slaves who really are genetically inferior,"This day is going to be perfect. I'm sitting on a bench in the workers quarters of Hotel Rolling Hills enjoying my water. Usually we'd be cleaning the rooms on the 60th to 62nd floor around this time but today another group has to take our shift. The overseer gave us the day off and wants to talk to every one of us in his office. 
 
 ``Hey a5!'' 
 
 Ah, fb-fb-82 just came back. ``Yes?'' 
 
 ``I'm to tell you you're next.'' 
 
 ``Yes.'' I get up and make my way over to the elevator. 
 
 The overseer's office is above all of the guest rooms almost at the top of the building. Above it there's only the manager's floor and the roof. 
 The manager's a weird man.",4,3,3,2,3,2,1,1
371DNNCG5872N0ZLFK6JEQENW568TS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3EFVCAY5L8EAVH09TSXH14M0KM38J8,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:15 PDT 2021,Thu Apr 08 11:32:39 PDT 2021,Sun Apr 11 11:32:39 PDT 2021,,,,1104,0% (0/0),0% (0/0),0% (0/0),A race of slaves who really are genetically inferior,"This day is going to be perfect. I'm sitting on a bench in the workers quarters of Hotel Rolling Hills enjoying my water. Usually we'd be cleaning the rooms on the 60th to 62nd floor around this time but today another group has to take our shift. The overseer gave us the day off and wants to talk to every one of us in his office. 
 
 ``Hey a5!'' 
 
 Ah, fb-fb-82 just came back. ``Yes?'' 
 
 ``I'm to tell you you're next.'' 
 
 ``Yes.'' I get up and make my way over to the elevator. 
 
 The overseer's office is above all of the guest rooms almost at the top of the building. Above it there's only the manager's floor and the roof. 
 The manager's a weird man.",4,3,3,2,3,2,3,2
371DNNCG5872N0ZLFK6JEQENW568TS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3QL2OFSM9BN8QAH7P25EWXZ0JXTNCX,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:16 PDT 2021,Thu Apr 08 11:33:26 PDT 2021,Sun Apr 11 11:33:26 PDT 2021,,,,1150,0% (0/0),0% (0/0),0% (0/0),A race of slaves who really are genetically inferior,"This day is going to be perfect. I'm sitting on a bench in the workers quarters of Hotel Rolling Hills enjoying my water. Usually we'd be cleaning the rooms on the 60th to 62nd floor around this time but today another group has to take our shift. The overseer gave us the day off and wants to talk to every one of us in his office. 
 
 ``Hey a5!'' 
 
 Ah, fb-fb-82 just came back. ``Yes?'' 
 
 ``I'm to tell you you're next.'' 
 
 ``Yes.'' I get up and make my way over to the elevator. 
 
 The overseer's office is above all of the guest rooms almost at the top of the building. Above it there's only the manager's floor and the roof. 
 The manager's a weird man.",5,3,3,2,4,3,3,2
3O2Y2UIUDUZCZWJLTPYXNR8D0WSFKA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,35LDD5557F9KRQ8V5E7C71N8JGSMK9,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:15:09 PDT 2021,Thu Apr 08 11:17:40 PDT 2021,Sun Apr 11 11:17:40 PDT 2021,,,,151,0% (0/0),0% (0/0),0% (0/0),"For as long as you can remember, you've had that scar. You stopped noticing it. Then, one morning, you're pretty sure it's in a different spot. You shake it off, but every morning it moves a little closer to your heart.","(Hastily written, sorry guys) Yesterday it was not that close, she was sure of it. With a shudder, she touched it again. It was cold, like ice with salt on it cold. Sighing once she put her shirt back on, mother calling to her from the kitchen downstairs. Shaking her head she finished getting ready, her cat nearly killing her on the stairs. Had it always been that close? She couldn't remember and honestly she wasn't so sure at this point. Those dreams she had been having, nightmares, schisms, for years they haunted her. Now the darn thing moved every day for the last six months. She tried best to ignore it, school was hard enough as it was. 
 
 The scar fell out of her mind by lunch, she was a smiling mess by the time she went to bed.",3,2,4,3,4,3,3,2
3O2Y2UIUDUZCZWJLTPYXNR8D0WSFKA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,38SKSKU7R629FD0M5ZLLU8T6R7DLIV,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:29 PDT 2021,Thu Apr 08 11:36:42 PDT 2021,Sun Apr 11 11:36:42 PDT 2021,,,,1333,0% (0/0),0% (0/0),0% (0/0),"For as long as you can remember, you've had that scar. You stopped noticing it. Then, one morning, you're pretty sure it's in a different spot. You shake it off, but every morning it moves a little closer to your heart.","(Hastily written, sorry guys) Yesterday it was not that close, she was sure of it. With a shudder, she touched it again. It was cold, like ice with salt on it cold. Sighing once she put her shirt back on, mother calling to her from the kitchen downstairs. Shaking her head she finished getting ready, her cat nearly killing her on the stairs. Had it always been that close? She couldn't remember and honestly she wasn't so sure at this point. Those dreams she had been having, nightmares, schisms, for years they haunted her. Now the darn thing moved every day for the last six months. She tried best to ignore it, school was hard enough as it was. 
 
 The scar fell out of her mind by lunch, she was a smiling mess by the time she went to bed.",3,2,5,3,4,3,5,3
3O2Y2UIUDUZCZWJLTPYXNR8D0WSFKA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3VE8AYVF8R2UQFEDA26WM6U8RFOF8E,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:20:49 PDT 2021,Thu Apr 08 11:41:48 PDT 2021,Sun Apr 11 11:41:48 PDT 2021,,,,1259,0% (0/0),0% (0/0),0% (0/0),"For as long as you can remember, you've had that scar. You stopped noticing it. Then, one morning, you're pretty sure it's in a different spot. You shake it off, but every morning it moves a little closer to your heart.","(Hastily written, sorry guys) Yesterday it was not that close, she was sure of it. With a shudder, she touched it again. It was cold, like ice with salt on it cold. Sighing once she put her shirt back on, mother calling to her from the kitchen downstairs. Shaking her head she finished getting ready, her cat nearly killing her on the stairs. Had it always been that close? She couldn't remember and honestly she wasn't so sure at this point. Those dreams she had been having, nightmares, schisms, for years they haunted her. Now the darn thing moved every day for the last six months. She tried best to ignore it, school was hard enough as it was. 
 
 The scar fell out of her mind by lunch, she was a smiling mess by the time she went to bed.",5,3,5,3,5,3,5,3
3RKHNXPHH011IEGBOETW9R9GAJ7KUE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,352YTHGRO0IDLAIHTP4J8FQG5834HS,A1FS8SBR4SDWYG,130,0,130,1,Submitted,Thu Apr 08 11:13:29 PDT 2021,Thu Apr 08 11:15:39 PDT 2021,Sun Apr 11 11:15:39 PDT 2021,,,,130,100% (46/46),0% (0/0),0% (0/0),Your favorite videogame character comes to life and tells you how much they hate you.,"Outside the window, the sky had gotten dark. George felt a pang of regret as he realised he had been playing his new Legend of Zelda game since the morning. He had barely even ate anything. That regret soon vanished as an enemy ambushed him from around the corner. He used a selection of buttons and combo's to defeat the enemy and then swiftly went on his way. After reaching an old village and talking with the elder, he was about to continue onto his main quest when he saw another villager on his way out. The villager look distressed so George made his character stop to talk. 
 
 George found out that the villager had lost his Cuckoo's and needed help finding them. George chuckled at the familiar side quest. He had always loved side quests but this one was his favourite by far.",5,3,5,3,3,2,1,1
3RKHNXPHH011IEGBOETW9R9GAJ7KUE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,37KGEN7NJ8VRNK2OAM4CKM32IVHPPH,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:19:19 PDT 2021,Thu Apr 08 12:34:51 PDT 2021,Sun Apr 11 12:34:51 PDT 2021,,,,932,0% (0/0),0% (0/0),0% (0/0),Your favorite videogame character comes to life and tells you how much they hate you.,"Outside the window, the sky had gotten dark. George felt a pang of regret as he realised he had been playing his new Legend of Zelda game since the morning. He had barely even ate anything. That regret soon vanished as an enemy ambushed him from around the corner. He used a selection of buttons and combo's to defeat the enemy and then swiftly went on his way. After reaching an old village and talking with the elder, he was about to continue onto his main quest when he saw another villager on his way out. The villager look distressed so George made his character stop to talk. 
 
 George found out that the villager had lost his Cuckoo's and needed help finding them. George chuckled at the familiar side quest. He had always loved side quests but this one was his favourite by far.",3,2,4,3,4,3,4,3
3RKHNXPHH011IEGBOETW9R9GAJ7KUE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3IKZ72A5B9LFTM1HG4VF43K3GALNF8,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:14:18 PDT 2021,Thu Apr 08 11:14:28 PDT 2021,Sun Apr 11 11:14:28 PDT 2021,,,,10,0% (0/0),0% (0/0),0% (0/0),Your favorite videogame character comes to life and tells you how much they hate you.,"Outside the window, the sky had gotten dark. George felt a pang of regret as he realised he had been playing his new Legend of Zelda game since the morning. He had barely even ate anything. That regret soon vanished as an enemy ambushed him from around the corner. He used a selection of buttons and combo's to defeat the enemy and then swiftly went on his way. After reaching an old village and talking with the elder, he was about to continue onto his main quest when he saw another villager on his way out. The villager look distressed so George made his character stop to talk. 
 
 George found out that the villager had lost his Cuckoo's and needed help finding them. George chuckled at the familiar side quest. He had always loved side quests but this one was his favourite by far.",3,2,4,3,4,3,3,2
3MQY1YVHT7PR5Z3FZH6X45VY4YEB22,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3JC6VJ2SAGOG76E31OD1WL9QS9H5AW,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:20:22 PDT 2021,Thu Apr 08 12:37:56 PDT 2021,Sun Apr 11 12:37:56 PDT 2021,,,,1054,0% (0/0),0% (0/0),0% (0/0),``What I'm about to show you is so top-secret that we had to invent a new security clearance level for it.'',"``Mr Smith, the United Nations *unanimously agreed* to protect the world from what you are about to see. It has since been elevated to SF-Top Secret. We had to promote you just to tell you the rank existed.'' 
 
 
 You groggily shake your head, your arms binding against the think zip-ties holding you down, your eyes blinded by the cover over your head. You yell into the darkness ``Who are you? Why do you want me? I'm just a regular civil-service employee!'' 
 
 The hood was whipped off of you, revealing a vast sprawling networks of tunnels, all connecting to *where your chair was seated*. 
 
 ``In 1952, a piece of research was created by the Germans, and given to the United States unanimously. It was the idea of faster-than-light travel. They gave us the math, we did the work.",3,2,4,3,4,3,4,3
3MQY1YVHT7PR5Z3FZH6X45VY4YEB22,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3X87C8JFVBG90OJV2GNVFWYNAB2SQJ,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:14 PDT 2021,Thu Apr 08 11:31:55 PDT 2021,Sun Apr 11 11:31:55 PDT 2021,,,,1061,0% (0/0),0% (0/0),0% (0/0),``What I'm about to show you is so top-secret that we had to invent a new security clearance level for it.'',"``Mr Smith, the United Nations *unanimously agreed* to protect the world from what you are about to see. It has since been elevated to SF-Top Secret. We had to promote you just to tell you the rank existed.'' 
 
 
 You groggily shake your head, your arms binding against the think zip-ties holding you down, your eyes blinded by the cover over your head. You yell into the darkness ``Who are you? Why do you want me? I'm just a regular civil-service employee!'' 
 
 The hood was whipped off of you, revealing a vast sprawling networks of tunnels, all connecting to *where your chair was seated*. 
 
 ``In 1952, a piece of research was created by the Germans, and given to the United States unanimously. It was the idea of faster-than-light travel. They gave us the math, we did the work.",5,3,5,3,4,3,4,3
3MQY1YVHT7PR5Z3FZH6X45VY4YEB22,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:38 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:38 PDT 2021,,,3YMTUJH0DXL3QJ9CTJL8MYT4G204T4,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:10 PDT 2021,Thu Apr 08 11:26:06 PDT 2021,Sun Apr 11 11:26:06 PDT 2021,,,,416,0% (0/0),0% (0/0),0% (0/0),``What I'm about to show you is so top-secret that we had to invent a new security clearance level for it.'',"``Mr Smith, the United Nations *unanimously agreed* to protect the world from what you are about to see. It has since been elevated to SF-Top Secret. We had to promote you just to tell you the rank existed.'' 
 
 
 You groggily shake your head, your arms binding against the think zip-ties holding you down, your eyes blinded by the cover over your head. You yell into the darkness ``Who are you? Why do you want me? I'm just a regular civil-service employee!'' 
 
 The hood was whipped off of you, revealing a vast sprawling networks of tunnels, all connecting to *where your chair was seated*. 
 
 ``In 1952, a piece of research was created by the Germans, and given to the United States unanimously. It was the idea of faster-than-light travel. They gave us the math, we did the work.",2,1,5,3,3,2,5,3
3TL87MO8DQUNJ213EPAY2RLSPWXFLD,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3FIJLY1B6Z9FW7DUWJ878SPYGPNFPX,A2NE19J3DWL8H,30,0,30,1,Submitted,Thu Apr 08 11:16:41 PDT 2021,Thu Apr 08 11:17:11 PDT 2021,Sun Apr 11 11:17:11 PDT 2021,,,,30,0% (0/0),0% (0/0),0% (0/0),"You live in a world where people's shadows show who they truly are at their core. Some shadows look like monsters, some look like animals. You are the only person in the world with no shadow.","I wear this garment everyday to cast a shadow. Albeit, unidentifiable, it does not draw the same attention as not wearing it. Impolite as it is to look at the shape of someone's core self as a passing stranger or upon first meeting, it's the first thing to draw attention. Manners concerning this matter consist of the talent of discreet study. Peripheral vision rarely notes my artificially undefined shadow in passing. And brief encounters only produce a hint of confusion or mild unease in others - more exaggerated in the few that pride themselves in TRUE Core Identification. But this article that casts my shadow is not solely for the sake of personal security. Wearing this garment protects me from the prying, the superstitious, the weak minded yet powerful movement of Shadowism.",4,3,5,3,5,3,4,3
3TL87MO8DQUNJ213EPAY2RLSPWXFLD,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3IGI0VL64CP9ZZEAF7E5RXTH8BCONV,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:56 PDT 2021,Thu Apr 08 11:44:06 PDT 2021,Sun Apr 11 11:44:06 PDT 2021,,,,1750,0% (0/0),0% (0/0),0% (0/0),"You live in a world where people's shadows show who they truly are at their core. Some shadows look like monsters, some look like animals. You are the only person in the world with no shadow.","I wear this garment everyday to cast a shadow. Albeit, unidentifiable, it does not draw the same attention as not wearing it. Impolite as it is to look at the shape of someone's core self as a passing stranger or upon first meeting, it's the first thing to draw attention. Manners concerning this matter consist of the talent of discreet study. Peripheral vision rarely notes my artificially undefined shadow in passing. And brief encounters only produce a hint of confusion or mild unease in others - more exaggerated in the few that pride themselves in TRUE Core Identification. But this article that casts my shadow is not solely for the sake of personal security. Wearing this garment protects me from the prying, the superstitious, the weak minded yet powerful movement of Shadowism.",4,3,5,3,3,2,4,3
3TL87MO8DQUNJ213EPAY2RLSPWXFLD,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3R0T90IZ1XH2GI0L2YSJ6DQ3IL7GCI,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:11 PDT 2021,Thu Apr 08 11:25:29 PDT 2021,Sun Apr 11 11:25:29 PDT 2021,,,,678,0% (0/0),0% (0/0),0% (0/0),"You live in a world where people's shadows show who they truly are at their core. Some shadows look like monsters, some look like animals. You are the only person in the world with no shadow.","I wear this garment everyday to cast a shadow. Albeit, unidentifiable, it does not draw the same attention as not wearing it. Impolite as it is to look at the shape of someone's core self as a passing stranger or upon first meeting, it's the first thing to draw attention. Manners concerning this matter consist of the talent of discreet study. Peripheral vision rarely notes my artificially undefined shadow in passing. And brief encounters only produce a hint of confusion or mild unease in others - more exaggerated in the few that pride themselves in TRUE Core Identification. But this article that casts my shadow is not solely for the sake of personal security. Wearing this garment protects me from the prying, the superstitious, the weak minded yet powerful movement of Shadowism.",2,1,4,3,3,2,4,3
32PT7WK7EQK95EXIHDB8I5OQDXQD3M,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3AAPLD8UCHMX2VX78Q5RGN28L7MHT3,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:20:32 PDT 2021,Thu Apr 08 11:39:03 PDT 2021,Sun Apr 11 11:39:03 PDT 2021,,,,1111,0% (0/0),0% (0/0),0% (0/0),Leonardo DiCaprio in a fit of rage begins to torpedo his own career by deliberately acting poorly and taking on bad films. He finally wins an oscar for starring in Paul Blart: Mall Cop 3.,"Leonardo DiCaprio stomps up the stairs onto the stage. He quietly takes the mic. Celebrities, artists, other thespians and dilettantes (Leo may have been considered one himself before tonight) alike that fill the stadium stare on. 
 
 He clears his throat and his eyes dart back and forth. Heavy breathing can be heard over the loudspeakers and he displays that underbite that made him such a convincing sociopath on Wolf of Wall Street. 
 
 Yanking the Oscar out of the hands of the announcer, he stares everyone down. “This,” he says through his teeth, “is simply amazing and I am so grateful to have received this award!” 
 
 “First off, I would like to thank --” the television program cuts to commercials and he is played off stage after running out of time for his speech which consisted mostly of staring and heavy breathing.",5,3,5,3,5,3,5,3
32PT7WK7EQK95EXIHDB8I5OQDXQD3M,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3TXMY6UCAJTTT7UZ5UXV0RU5O8IQCP,A2IFHU3P1MF54K,87.5,23.13,81.5,11,Submitted,Thu Apr 08 11:21:48 PDT 2021,Thu Apr 08 11:31:53 PDT 2021,Sun Apr 11 11:31:53 PDT 2021,,,,605,100% (1/1),0% (0/0),0% (0/0),Leonardo DiCaprio in a fit of rage begins to torpedo his own career by deliberately acting poorly and taking on bad films. He finally wins an oscar for starring in Paul Blart: Mall Cop 3.,"Leonardo DiCaprio stomps up the stairs onto the stage. He quietly takes the mic. Celebrities, artists, other thespians and dilettantes (Leo may have been considered one himself before tonight) alike that fill the stadium stare on. 
 
 He clears his throat and his eyes dart back and forth. Heavy breathing can be heard over the loudspeakers and he displays that underbite that made him such a convincing sociopath on Wolf of Wall Street. 
 
 Yanking the Oscar out of the hands of the announcer, he stares everyone down. “This,” he says through his teeth, “is simply amazing and I am so grateful to have received this award!” 
 
 “First off, I would like to thank --” the television program cuts to commercials and he is played off stage after running out of time for his speech which consisted mostly of staring and heavy breathing.",5,3,5,3,4,3,5,3
32PT7WK7EQK95EXIHDB8I5OQDXQD3M,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3WR9XG3T68GGSLC5GGI7H21MR5847R,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:29 PDT 2021,Thu Apr 08 11:24:41 PDT 2021,Sun Apr 11 11:24:41 PDT 2021,,,,552,0% (0/0),0% (0/0),0% (0/0),Leonardo DiCaprio in a fit of rage begins to torpedo his own career by deliberately acting poorly and taking on bad films. He finally wins an oscar for starring in Paul Blart: Mall Cop 3.,"Leonardo DiCaprio stomps up the stairs onto the stage. He quietly takes the mic. Celebrities, artists, other thespians and dilettantes (Leo may have been considered one himself before tonight) alike that fill the stadium stare on. 
 
 He clears his throat and his eyes dart back and forth. Heavy breathing can be heard over the loudspeakers and he displays that underbite that made him such a convincing sociopath on Wolf of Wall Street. 
 
 Yanking the Oscar out of the hands of the announcer, he stares everyone down. “This,” he says through his teeth, “is simply amazing and I am so grateful to have received this award!” 
 
 “First off, I would like to thank --” the television program cuts to commercials and he is played off stage after running out of time for his speech which consisted mostly of staring and heavy breathing.",4,3,3,2,3,2,3,2
3MZ3TAMYUPSIWRY6KHDFR07JBGEIRX,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,37ZHEEHM61RVAPT1G2DO7X9GD5B738,A202JQCP45ZWYU,43,0,43,1,Submitted,Thu Apr 08 11:13:24 PDT 2021,Thu Apr 08 11:14:07 PDT 2021,Sun Apr 11 11:14:07 PDT 2021,,,,43,0% (0/0),0% (0/0),0% (0/0),"A Man dies and expects to go either Heaven or Hell, only to be told by an Angel that he already was in Hell and now his punishment is over","I felt death creep over me, I welcomed it and closed my eyes, eager to escape. 
 
 Just as expected I found myself on top of a cloud with a *stunning* woman with wings smiling in front of me. She had long blond hair, blue eyes, and was wearing a robe. The whole cloud was illuminated with a radiant golden light, and beyond the literal angel I could make out a pair of enormous gates made out of some sort of translucent material, diamond or pearl most likely. 
 
 I looked up to the angel who had smile that sped up my heartbeat. ``I... is this heaven?'' was all I could manage. 
 
 She just smiled, ``what do you think?'' 
 
 Of course it was heaven, who wouldn't know it. The cloud, the light, the gates, it was all exactly how I expected it to be.",5,3,5,3,4,3,5,3
3MZ3TAMYUPSIWRY6KHDFR07JBGEIRX,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3KOPY89HMD7OUKU3HB2LANEP40C3JC,A20XPARTTWNNK2,75,5.35,74,4,Submitted,Thu Apr 08 11:15:00 PDT 2021,Thu Apr 08 11:16:18 PDT 2021,Sun Apr 11 11:16:18 PDT 2021,,,,78,100% (81/81),0% (0/0),0% (0/0),"A Man dies and expects to go either Heaven or Hell, only to be told by an Angel that he already was in Hell and now his punishment is over","I felt death creep over me, I welcomed it and closed my eyes, eager to escape. 
 
 Just as expected I found myself on top of a cloud with a *stunning* woman with wings smiling in front of me. She had long blond hair, blue eyes, and was wearing a robe. The whole cloud was illuminated with a radiant golden light, and beyond the literal angel I could make out a pair of enormous gates made out of some sort of translucent material, diamond or pearl most likely. 
 
 I looked up to the angel who had smile that sped up my heartbeat. ``I... is this heaven?'' was all I could manage. 
 
 She just smiled, ``what do you think?'' 
 
 Of course it was heaven, who wouldn't know it. The cloud, the light, the gates, it was all exactly how I expected it to be.",5,3,4,3,5,3,4,3
3MZ3TAMYUPSIWRY6KHDFR07JBGEIRX,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3TU5ZICBRI6RH44MOIHQY5YMYHV8QZ,A2C84POENS2UNY,70.33,47.25,51,13,Submitted,Thu Apr 08 11:14:24 PDT 2021,Thu Apr 08 11:18:38 PDT 2021,Sun Apr 11 11:18:38 PDT 2021,,,,254,0% (0/0),0% (0/0),0% (0/0),"A Man dies and expects to go either Heaven or Hell, only to be told by an Angel that he already was in Hell and now his punishment is over","I felt death creep over me, I welcomed it and closed my eyes, eager to escape. 
 
 Just as expected I found myself on top of a cloud with a *stunning* woman with wings smiling in front of me. She had long blond hair, blue eyes, and was wearing a robe. The whole cloud was illuminated with a radiant golden light, and beyond the literal angel I could make out a pair of enormous gates made out of some sort of translucent material, diamond or pearl most likely. 
 
 I looked up to the angel who had smile that sped up my heartbeat. ``I... is this heaven?'' was all I could manage. 
 
 She just smiled, ``what do you think?'' 
 
 Of course it was heaven, who wouldn't know it. The cloud, the light, the gates, it was all exactly how I expected it to be.",5,3,3,2,3,2,5,3
3E6L1VR4Y0R50HYWRL4WD83VZ186FW,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3DOCMVPBTSJRHEEYESESC8TCI17NNF,A2C84POENS2UNY,70.33,47.25,51,13,Submitted,Thu Apr 08 11:14:30 PDT 2021,Thu Apr 08 11:27:41 PDT 2021,Sun Apr 11 11:27:41 PDT 2021,,,,791,0% (0/0),0% (0/0),0% (0/0),"Based on this /r/asksciencefiction thread, write a story about the TARDIS landing The Doctor in the throne room of the Emperor of Mankind, circa 40,000 AD","The Doctor emerges from the TARDIS. Even though he is ageless, he looks haggard. Spent. As if he has, finally, seen too much. The question of ``was it worth it'' is far too apparent on his face. 
 
 The Doctor approaches the throne of the Emperor of Mankind. The Emperor was clad in a red robe, seated in his tower of stone upon his throne of skulls. The Doctor was not who he said he was; he had acted a part for the span of human history. It was not easy, fooling the entirety of both human and non human races. After acting like all of his travels were seemingly random, his journey was finally coming to its inevitable conclusion. His entire existence, the destruction of his race, his countless missions throughout history with his various companions, all to manipulate the very fabric and stands of history.",5,3,4,3,2,1,5,3
3E6L1VR4Y0R50HYWRL4WD83VZ186FW,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3G5W44VEUCNKZGC9UB9HUW3BNUHGKW,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:17:34 PDT 2021,Thu Apr 08 11:17:51 PDT 2021,Sun Apr 11 11:17:51 PDT 2021,,,,17,0% (0/0),0% (0/0),0% (0/0),"Based on this /r/asksciencefiction thread, write a story about the TARDIS landing The Doctor in the throne room of the Emperor of Mankind, circa 40,000 AD","The Doctor emerges from the TARDIS. Even though he is ageless, he looks haggard. Spent. As if he has, finally, seen too much. The question of ``was it worth it'' is far too apparent on his face. 
 
 The Doctor approaches the throne of the Emperor of Mankind. The Emperor was clad in a red robe, seated in his tower of stone upon his throne of skulls. The Doctor was not who he said he was; he had acted a part for the span of human history. It was not easy, fooling the entirety of both human and non human races. After acting like all of his travels were seemingly random, his journey was finally coming to its inevitable conclusion. His entire existence, the destruction of his race, his countless missions throughout history with his various companions, all to manipulate the very fabric and stands of history.",3,2,2,1,3,2,2,1
3E6L1VR4Y0R50HYWRL4WD83VZ186FW,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3IRIK4HM3FP0JPBFQLJXUMDEO756C7,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:15:10 PDT 2021,Thu Apr 08 11:58:37 PDT 2021,Sun Apr 11 11:58:37 PDT 2021,,,,2607,0% (0/0),0% (0/0),0% (0/0),"Based on this /r/asksciencefiction thread, write a story about the TARDIS landing The Doctor in the throne room of the Emperor of Mankind, circa 40,000 AD","The Doctor emerges from the TARDIS. Even though he is ageless, he looks haggard. Spent. As if he has, finally, seen too much. The question of ``was it worth it'' is far too apparent on his face. 
 
 The Doctor approaches the throne of the Emperor of Mankind. The Emperor was clad in a red robe, seated in his tower of stone upon his throne of skulls. The Doctor was not who he said he was; he had acted a part for the span of human history. It was not easy, fooling the entirety of both human and non human races. After acting like all of his travels were seemingly random, his journey was finally coming to its inevitable conclusion. His entire existence, the destruction of his race, his countless missions throughout history with his various companions, all to manipulate the very fabric and stands of history.",3,2,4,3,4,3,3,2
3U18MJKL2YR64QKEZ00C7D4EXE5NCC,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3C2NJ6JBKFMVSSP5S9G8KKQE76GN2O,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:05 PDT 2021,Thu Apr 08 11:29:38 PDT 2021,Sun Apr 11 11:29:38 PDT 2021,,,,933,0% (0/0),0% (0/0),0% (0/0),Write about a group of post-apocalyptic survivors who are have just found out the apocalypse has happened,"I don't know how long we had been down here playing... it seemed like days. Our 3.5 D & D game had hit an apex sometimes last night and the DM's story just didn't let up. Joey was like that. He was an AMAZING story teller, it's just he had no idea about where to end it for the night... and we, the heathens that we were, had no idea when to call it quits. It was almost a battle of wills; myself, Jake, Chris and Austin against Joey. 
 We liked to play in character so I was decked out in this cool set of chain mail, shirt and viking helmet for my fighter, Jake had on a Robin hood thing for his elf ranger, Chris was just wearing a Pantera shirt and jeans because he was a douche like that.",5,3,3,2,3,2,2,1
3U18MJKL2YR64QKEZ00C7D4EXE5NCC,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3RXCAC0YIWU04FA8LMCE4RUKSUMG8C,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:08 PDT 2021,Thu Apr 08 11:24:24 PDT 2021,Sun Apr 11 11:24:24 PDT 2021,,,,616,0% (0/0),0% (0/0),0% (0/0),Write about a group of post-apocalyptic survivors who are have just found out the apocalypse has happened,"I don't know how long we had been down here playing... it seemed like days. Our 3.5 D & D game had hit an apex sometimes last night and the DM's story just didn't let up. Joey was like that. He was an AMAZING story teller, it's just he had no idea about where to end it for the night... and we, the heathens that we were, had no idea when to call it quits. It was almost a battle of wills; myself, Jake, Chris and Austin against Joey. 
 We liked to play in character so I was decked out in this cool set of chain mail, shirt and viking helmet for my fighter, Jake had on a Robin hood thing for his elf ranger, Chris was just wearing a Pantera shirt and jeans because he was a douche like that.",5,3,3,2,3,2,1,1
3U18MJKL2YR64QKEZ00C7D4EXE5NCC,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3XLBSAQ9Z9HWVI0U198XBYEVS0A7Z5,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:13:58 PDT 2021,Thu Apr 08 11:35:14 PDT 2021,Sun Apr 11 11:35:14 PDT 2021,,,,1276,0% (0/0),0% (0/0),0% (0/0),Write about a group of post-apocalyptic survivors who are have just found out the apocalypse has happened,"I don't know how long we had been down here playing... it seemed like days. Our 3.5 D & D game had hit an apex sometimes last night and the DM's story just didn't let up. Joey was like that. He was an AMAZING story teller, it's just he had no idea about where to end it for the night... and we, the heathens that we were, had no idea when to call it quits. It was almost a battle of wills; myself, Jake, Chris and Austin against Joey. 
 We liked to play in character so I was decked out in this cool set of chain mail, shirt and viking helmet for my fighter, Jake had on a Robin hood thing for his elf ranger, Chris was just wearing a Pantera shirt and jeans because he was a douche like that.",3,2,4,3,4,3,3,2
324N5FAHT1G1VT5BT4315DBZOQGKV3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,35GCEFQ6IATEUZZ7ZX57YH2FNYPZ3T,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:19:02 PDT 2021,Thu Apr 08 11:46:52 PDT 2021,Sun Apr 11 11:46:52 PDT 2021,,,,1670,100% (1/1),0% (0/0),0% (0/0),"You were born with a large birthmark in the shape of a dragon. However, this is just a coincidence; there is absolutely nothing magical about it, and you're getting really tired of explaining this.","``I'm tellin you fam, Riz rolled up into T Dawg's crib and shot the motherfucking joint up. I told that nigga not to fuck wit Riz, this nigga deep with the Crips but naw, T Dawg just had to push his shit.'' Based G said, shaking his head in disdain at the poor choices T Dawg made. 
 
 ``Damn nigga, ambition got the best of him. Remember the days when we all posted up on the block slingin that good shit'' Jayrone reminisced as he took a long puff from the blunt, letting the deep warm smoke fill him to edge of his limbs before blowing it out his nose, immersing the black Cadillac SUV in a haze of foggy dankness. 
 
 ``Nah fuck that noise nigga, ain't none of these niggas got respect. That's why T Dawg started that stint.",5,3,5,3,4,3,1,1
324N5FAHT1G1VT5BT4315DBZOQGKV3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3FQ5JJ512QTQ98TVHFMCKGC8O6ANKI,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:20:21 PDT 2021,Thu Apr 08 12:37:13 PDT 2021,Sun Apr 11 12:37:13 PDT 2021,,,,1012,0% (0/0),0% (0/0),0% (0/0),"You were born with a large birthmark in the shape of a dragon. However, this is just a coincidence; there is absolutely nothing magical about it, and you're getting really tired of explaining this.","``I'm tellin you fam, Riz rolled up into T Dawg's crib and shot the motherfucking joint up. I told that nigga not to fuck wit Riz, this nigga deep with the Crips but naw, T Dawg just had to push his shit.'' Based G said, shaking his head in disdain at the poor choices T Dawg made. 
 
 ``Damn nigga, ambition got the best of him. Remember the days when we all posted up on the block slingin that good shit'' Jayrone reminisced as he took a long puff from the blunt, letting the deep warm smoke fill him to edge of his limbs before blowing it out his nose, immersing the black Cadillac SUV in a haze of foggy dankness. 
 
 ``Nah fuck that noise nigga, ain't none of these niggas got respect. That's why T Dawg started that stint.",4,3,5,3,4,3,4,3
324N5FAHT1G1VT5BT4315DBZOQGKV3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3HPZF4IVNRY229LLW4EPDDX7NHXYCY,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:49 PDT 2021,Thu Apr 08 11:23:26 PDT 2021,Sun Apr 11 11:23:26 PDT 2021,,,,517,0% (0/0),0% (0/0),0% (0/0),"You were born with a large birthmark in the shape of a dragon. However, this is just a coincidence; there is absolutely nothing magical about it, and you're getting really tired of explaining this.","``I'm tellin you fam, Riz rolled up into T Dawg's crib and shot the motherfucking joint up. I told that nigga not to fuck wit Riz, this nigga deep with the Crips but naw, T Dawg just had to push his shit.'' Based G said, shaking his head in disdain at the poor choices T Dawg made. 
 
 ``Damn nigga, ambition got the best of him. Remember the days when we all posted up on the block slingin that good shit'' Jayrone reminisced as he took a long puff from the blunt, letting the deep warm smoke fill him to edge of his limbs before blowing it out his nose, immersing the black Cadillac SUV in a haze of foggy dankness. 
 
 ``Nah fuck that noise nigga, ain't none of these niggas got respect. That's why T Dawg started that stint.",3,2,4,3,3,2,3,2
3CVDZS289L57PKJOE1BD240HP1NFMF,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3G0WWMR1U0PCKBRQUK69G2OHNCUNQ2,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:35 PDT 2021,Thu Apr 08 11:48:15 PDT 2021,Sun Apr 11 11:48:15 PDT 2021,,,,2020,0% (0/0),0% (0/0),0% (0/0),Tell me a story about goddamn DRAGONS.,"``Well, they're hard to housetrain,'' the dealer admitted reluctantly, ``it's murder on carpet -- but not so rough on laminates. What kind of flooring you got?'' But he shook his head to himself and asserted quickly, ``Aw, what am I asking questions like that for -- you're clearly serious about adopting a hatchling -- you're committed folks. But I am obligated by law to run through this checklist.'' 
 
 He took a pamphlet from a tray on his desk and opened it flat. He rotated it so we could see the photos of smiling, good-looking people posing with their well-groomed dragons. He pushed the paper towards us and clicked a ball point pen. The point hovered over the bulleted text. 
 
 ``It's just a standard bit of paperwork. Let's see, now, let's run through these...''",4,3,5,3,4,3,4,3
3CVDZS289L57PKJOE1BD240HP1NFMF,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3JAOYWH7VN9G4C7J15F8HFU38HU9L4,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:30:20 PDT 2021,Thu Apr 08 11:33:31 PDT 2021,Sun Apr 11 11:33:31 PDT 2021,,,,191,0% (0/0),0% (0/0),0% (0/0),Tell me a story about goddamn DRAGONS.,"``Well, they're hard to housetrain,'' the dealer admitted reluctantly, ``it's murder on carpet -- but not so rough on laminates. What kind of flooring you got?'' But he shook his head to himself and asserted quickly, ``Aw, what am I asking questions like that for -- you're clearly serious about adopting a hatchling -- you're committed folks. But I am obligated by law to run through this checklist.'' 
 
 He took a pamphlet from a tray on his desk and opened it flat. He rotated it so we could see the photos of smiling, good-looking people posing with their well-groomed dragons. He pushed the paper towards us and clicked a ball point pen. The point hovered over the bulleted text. 
 
 ``It's just a standard bit of paperwork. Let's see, now, let's run through these...''",5,3,5,3,5,3,4,3
3CVDZS289L57PKJOE1BD240HP1NFMF,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3VELCLL3GPOCFFUSBHXH7W70D9I1FG,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:18:53 PDT 2021,Thu Apr 08 11:33:35 PDT 2021,Sun Apr 11 11:33:35 PDT 2021,,,,882,0% (0/0),0% (0/0),0% (0/0),Tell me a story about goddamn DRAGONS.,"``Well, they're hard to housetrain,'' the dealer admitted reluctantly, ``it's murder on carpet -- but not so rough on laminates. What kind of flooring you got?'' But he shook his head to himself and asserted quickly, ``Aw, what am I asking questions like that for -- you're clearly serious about adopting a hatchling -- you're committed folks. But I am obligated by law to run through this checklist.'' 
 
 He took a pamphlet from a tray on his desk and opened it flat. He rotated it so we could see the photos of smiling, good-looking people posing with their well-groomed dragons. He pushed the paper towards us and clicked a ball point pen. The point hovered over the bulleted text. 
 
 ``It's just a standard bit of paperwork. Let's see, now, let's run through these...''",2,1,2,1,2,1,2,1
3APP19WN85JBEHUR25AEVT370G86GV,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,33TIN5LC09F04BEIKK4YBNWZHW39Y1,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:20:42 PDT 2021,Thu Apr 08 12:39:33 PDT 2021,Sun Apr 11 12:39:33 PDT 2021,,,,1131,0% (0/0),0% (0/0),0% (0/0),"You die and are greeted in the afterlife by the all knowing God (choose one), ready to judge you. However, for some reason he has no recollection of you ever existing.","Tim drives down an empty land road. He reaches over to the radio to switch station, but has took look down to find the right dial. When he looks up he sees the headlights of an oncoming car. The squeaking sound of the breaks mixes with the booming sound of Kayne West. He screams but there is only a strange rushing sound as the oncoming lights of the other car completely blind him. A rushing sound, like the sound of a furious river. Then, only light. The last thought he had in this life was of his distaste of modern rap music. 
 
 -Welcome. 
 
 A warm and loud voice greets Tim. He does not know where he is or how long he's been there. Everything is clean and bright and that ache he's had in his the last couple of months knees seems to be gone.",3,2,4,3,4,3,4,3
3APP19WN85JBEHUR25AEVT370G86GV,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3ERET4BTVRE5K6P1G5372FHOJHP9K1,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:30:20 PDT 2021,Thu Apr 08 12:22:30 PDT 2021,Sun Apr 11 12:22:30 PDT 2021,,,,3130,0% (0/0),0% (0/0),0% (0/0),"You die and are greeted in the afterlife by the all knowing God (choose one), ready to judge you. However, for some reason he has no recollection of you ever existing.","Tim drives down an empty land road. He reaches over to the radio to switch station, but has took look down to find the right dial. When he looks up he sees the headlights of an oncoming car. The squeaking sound of the breaks mixes with the booming sound of Kayne West. He screams but there is only a strange rushing sound as the oncoming lights of the other car completely blind him. A rushing sound, like the sound of a furious river. Then, only light. The last thought he had in this life was of his distaste of modern rap music. 
 
 -Welcome. 
 
 A warm and loud voice greets Tim. He does not know where he is or how long he's been there. Everything is clean and bright and that ache he's had in his the last couple of months knees seems to be gone.",5,3,3,2,3,2,4,3
3APP19WN85JBEHUR25AEVT370G86GV,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3QRYMNZ7F3MPCRJIBO04L7Z47JTTNM,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:14:46 PDT 2021,Thu Apr 08 11:15:31 PDT 2021,Sun Apr 11 11:15:31 PDT 2021,,,,45,0% (0/0),0% (0/0),0% (0/0),"You die and are greeted in the afterlife by the all knowing God (choose one), ready to judge you. However, for some reason he has no recollection of you ever existing.","Tim drives down an empty land road. He reaches over to the radio to switch station, but has took look down to find the right dial. When he looks up he sees the headlights of an oncoming car. The squeaking sound of the breaks mixes with the booming sound of Kayne West. He screams but there is only a strange rushing sound as the oncoming lights of the other car completely blind him. A rushing sound, like the sound of a furious river. Then, only light. The last thought he had in this life was of his distaste of modern rap music. 
 
 -Welcome. 
 
 A warm and loud voice greets Tim. He does not know where he is or how long he's been there. Everything is clean and bright and that ache he's had in his the last couple of months knees seems to be gone.",3,2,4,3,4,3,4,3
36FQTHX307WGQHZY3HK2NF0QACEB3D,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,36W0OB37H1JTO766EIU92B3P635ZHY,A2IFHU3P1MF54K,87.5,23.13,81.5,11,Submitted,Thu Apr 08 11:13:51 PDT 2021,Thu Apr 08 11:21:46 PDT 2021,Sun Apr 11 11:21:46 PDT 2021,,,,475,100% (1/1),0% (0/0),0% (0/0),"A bum finds a lottery ticket that wins him the %400,000,000 jackpot. Tell the story of his rise to his fall back to the streets.","Do you know why “The Count of Monte Cristo” is such a popular story to this day? I ’ ll tell you why. It's the ultimate fantasy. A man comes by an immense amount of treasure through no real merit of his own and then becomes richer than God. Then using his new found riches, he goes on a revenge spree against all those who wronged him all the while overpaying for all the best things the world has to offer. 
 
 
 What no one likes to talk about is that the book's author, Alexandre Dumas, who at one point was one of the richest men in France, died penniless as he tried to live his life like his character, Edmond Dantes.",5,3,5,3,5,3,4,3
36FQTHX307WGQHZY3HK2NF0QACEB3D,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3QXNC7EIPN037GIXCCTPJV2F5JJ09M,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:31:39 PDT 2021,Thu Apr 08 12:11:05 PDT 2021,Sun Apr 11 12:11:05 PDT 2021,,,,2366,0% (0/0),0% (0/0),0% (0/0),"A bum finds a lottery ticket that wins him the %400,000,000 jackpot. Tell the story of his rise to his fall back to the streets.","Do you know why “The Count of Monte Cristo” is such a popular story to this day? I ’ ll tell you why. It's the ultimate fantasy. A man comes by an immense amount of treasure through no real merit of his own and then becomes richer than God. Then using his new found riches, he goes on a revenge spree against all those who wronged him all the while overpaying for all the best things the world has to offer. 
 
 
 What no one likes to talk about is that the book's author, Alexandre Dumas, who at one point was one of the richest men in France, died penniless as he tried to live his life like his character, Edmond Dantes.",4,3,4,3,3,2,4,3
36FQTHX307WGQHZY3HK2NF0QACEB3D,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3UJ1CZ6IZMUK720XIOZSHL3WEFN5SR,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 12:13:07 PDT 2021,Thu Apr 08 12:35:46 PDT 2021,Sun Apr 11 12:35:46 PDT 2021,,,,1359,0% (0/0),0% (0/0),0% (0/0),"A bum finds a lottery ticket that wins him the %400,000,000 jackpot. Tell the story of his rise to his fall back to the streets.","Do you know why “The Count of Monte Cristo” is such a popular story to this day? I ’ ll tell you why. It's the ultimate fantasy. A man comes by an immense amount of treasure through no real merit of his own and then becomes richer than God. Then using his new found riches, he goes on a revenge spree against all those who wronged him all the while overpaying for all the best things the world has to offer. 
 
 
 What no one likes to talk about is that the book's author, Alexandre Dumas, who at one point was one of the richest men in France, died penniless as he tried to live his life like his character, Edmond Dantes.",5,3,4,3,2,1,3,2
3MVY4USGCASUX6YJZ6DKHACFXIXISL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,354P56DE9P8ZU6EG6HEPF5HS5LB7S1,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:16:32 PDT 2021,Thu Apr 08 11:17:10 PDT 2021,Sun Apr 11 11:17:10 PDT 2021,,,,38,0% (0/0),0% (0/0),0% (0/0),"20 years after your abortion, a man walks up to you and says he's your son.","When I was younger, I spent my first million dollar paycheck on liquor, a broad, and an abortion. 
 
 Twenty years later, I was sitting in a stripper bar talking to my aborted son. 
 
 Between us were drinks and a picture of his mother that I still hadn't touched. 
 
 ``She didn't abort me,'' he said, looking and sounding excited. ``She told me that she never told you, so I don't blame you for never coming to visit me... *Dad*.'' 
 
 He said that last word as if he had been waiting to say it to me for his whole life. It was like a sense of relief had washed through him when he had said it. 
 
 ``How much do you want?'' I asked. 
 
 His brow furrowed in confusion. ``Want?''",3,2,4,3,4,3,3,2
3MVY4USGCASUX6YJZ6DKHACFXIXISL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3RGU30DZTFDPG62DNT706MNV4RSMJA,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:15:08 PDT 2021,Thu Apr 08 11:45:41 PDT 2021,Sun Apr 11 11:45:41 PDT 2021,,,,1833,0% (0/0),0% (0/0),0% (0/0),"20 years after your abortion, a man walks up to you and says he's your son.","When I was younger, I spent my first million dollar paycheck on liquor, a broad, and an abortion. 
 
 Twenty years later, I was sitting in a stripper bar talking to my aborted son. 
 
 Between us were drinks and a picture of his mother that I still hadn't touched. 
 
 ``She didn't abort me,'' he said, looking and sounding excited. ``She told me that she never told you, so I don't blame you for never coming to visit me... *Dad*.'' 
 
 He said that last word as if he had been waiting to say it to me for his whole life. It was like a sense of relief had washed through him when he had said it. 
 
 ``How much do you want?'' I asked. 
 
 His brow furrowed in confusion. ``Want?''",3,2,4,3,4,3,4,3
3MVY4USGCASUX6YJZ6DKHACFXIXISL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3TVSS0C0E65FZLSW3PRRHQCV0VYWTH,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:18:54 PDT 2021,Thu Apr 08 11:23:41 PDT 2021,Sun Apr 11 11:23:41 PDT 2021,,,,287,0% (0/0),0% (0/0),0% (0/0),"20 years after your abortion, a man walks up to you and says he's your son.","When I was younger, I spent my first million dollar paycheck on liquor, a broad, and an abortion. 
 
 Twenty years later, I was sitting in a stripper bar talking to my aborted son. 
 
 Between us were drinks and a picture of his mother that I still hadn't touched. 
 
 ``She didn't abort me,'' he said, looking and sounding excited. ``She told me that she never told you, so I don't blame you for never coming to visit me... *Dad*.'' 
 
 He said that last word as if he had been waiting to say it to me for his whole life. It was like a sense of relief had washed through him when he had said it. 
 
 ``How much do you want?'' I asked. 
 
 His brow furrowed in confusion. ``Want?''",3,2,2,1,2,1,4,3
3JMQI2OLG3AG9IQSZWVNRJMWIEHNDC,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,317HQ483ICXZ3D37HC1070XVW2DINU,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:13:56 PDT 2021,Thu Apr 08 11:24:28 PDT 2021,Sun Apr 11 11:24:28 PDT 2021,,,,632,0% (0/0),0% (0/0),0% (0/0),"Myths tell us where things come from (ex. echoes are from Echo, a person cursed to repeat what others said). Write a mythological origin story for a common modern object.","Many years ago, there was a man who had gone out into the forest, hunting. The forest was thick and it was extremely foggy. This made it hard to see, so when he bumped into a large lizard-like beast which could breathe fire, the man dropped his bow and fell backwards onto the soft forest floor in surprise. 
 
 ``Human!'' The beast cried, speaking directly into the man's mind. ``Spread my influence throughout every kingdom! Make my presence known to the world! If you fail to do this, you shall be marked for death!'' The lizard's voice boomed in his thoughts. ``Begone!'' The word was extremely loud and the man quickly got up and ran away, breathing heavily. 
 
 The next morning, he told his wife about the incident. She believed him completely and suggested he tell the king.",3,2,4,3,2,1,5,3
3JMQI2OLG3AG9IQSZWVNRJMWIEHNDC,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,33FBRBDW6T4NN3U3J0GVE095U21C85,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:04:59 PDT 2021,Thu Apr 08 12:18:53 PDT 2021,Sun Apr 11 12:18:53 PDT 2021,,,,834,0% (0/0),0% (0/0),0% (0/0),"Myths tell us where things come from (ex. echoes are from Echo, a person cursed to repeat what others said). Write a mythological origin story for a common modern object.","Many years ago, there was a man who had gone out into the forest, hunting. The forest was thick and it was extremely foggy. This made it hard to see, so when he bumped into a large lizard-like beast which could breathe fire, the man dropped his bow and fell backwards onto the soft forest floor in surprise. 
 
 ``Human!'' The beast cried, speaking directly into the man's mind. ``Spread my influence throughout every kingdom! Make my presence known to the world! If you fail to do this, you shall be marked for death!'' The lizard's voice boomed in his thoughts. ``Begone!'' The word was extremely loud and the man quickly got up and ran away, breathing heavily. 
 
 The next morning, he told his wife about the incident. She believed him completely and suggested he tell the king.",4,3,3,2,4,3,4,3
3JMQI2OLG3AG9IQSZWVNRJMWIEHNDC,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3I7DHKZYGS5B3XVBC4ZTAMKHPPMF5B,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:16:15 PDT 2021,Thu Apr 08 11:16:40 PDT 2021,Sun Apr 11 11:16:40 PDT 2021,,,,25,0% (0/0),0% (0/0),0% (0/0),"Myths tell us where things come from (ex. echoes are from Echo, a person cursed to repeat what others said). Write a mythological origin story for a common modern object.","Many years ago, there was a man who had gone out into the forest, hunting. The forest was thick and it was extremely foggy. This made it hard to see, so when he bumped into a large lizard-like beast which could breathe fire, the man dropped his bow and fell backwards onto the soft forest floor in surprise. 
 
 ``Human!'' The beast cried, speaking directly into the man's mind. ``Spread my influence throughout every kingdom! Make my presence known to the world! If you fail to do this, you shall be marked for death!'' The lizard's voice boomed in his thoughts. ``Begone!'' The word was extremely loud and the man quickly got up and ran away, breathing heavily. 
 
 The next morning, he told his wife about the incident. She believed him completely and suggested he tell the king.",5,3,4,3,5,3,5,3
3RHLQY6EEX9UNAGMHRGRSAGWRXMD47,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,34BBWHLWHFGPQ7CL9DSN3JAMPEHWIZ,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:15:30 PDT 2021,Thu Apr 08 11:15:49 PDT 2021,Sun Apr 11 11:15:49 PDT 2021,,,,19,0% (0/0),0% (0/0),0% (0/0),"When a person dies, they sing their favorite song until they're physically unable to.","Please be gentle! 
 
 With morbid fascination, John watched as his mother passed away. She wasn't particularly likeable. In fact, she had always been a pain in the ass, more often than not. This was the woman who had forbade him from participating in band because it was too expensive, choir or drama because it was too feminine, and turned the radio off at every single turn. If his mother had had it her way, John knew that he would have never heard a single note of song in his life. 
 
 As she breathed out her last, one of the doctors came in to offer their condolences, before the singing started. There was always singing, it was said. Never had there been someone who didn't start singing the one song that meant the most, the one that would carry on in this world after their death.",3,2,4,3,2,1,3,2
3RHLQY6EEX9UNAGMHRGRSAGWRXMD47,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3C6FJU71TVYYO32LIVZP7JJDUH5UY5,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:19:45 PDT 2021,Thu Apr 08 11:34:36 PDT 2021,Sun Apr 11 11:34:36 PDT 2021,,,,891,0% (0/0),0% (0/0),0% (0/0),"When a person dies, they sing their favorite song until they're physically unable to.","Please be gentle! 
 
 With morbid fascination, John watched as his mother passed away. She wasn't particularly likeable. In fact, she had always been a pain in the ass, more often than not. This was the woman who had forbade him from participating in band because it was too expensive, choir or drama because it was too feminine, and turned the radio off at every single turn. If his mother had had it her way, John knew that he would have never heard a single note of song in his life. 
 
 As she breathed out her last, one of the doctors came in to offer their condolences, before the singing started. There was always singing, it was said. Never had there been someone who didn't start singing the one song that meant the most, the one that would carry on in this world after their death.",3,2,3,2,3,2,3,2
3RHLQY6EEX9UNAGMHRGRSAGWRXMD47,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3D8YOU6S9JPW5JSFCC4XOSZKV7DU66,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:24:19 PDT 2021,Thu Apr 08 12:07:40 PDT 2021,Sun Apr 11 12:07:40 PDT 2021,,,,2601,0% (0/0),0% (0/0),0% (0/0),"When a person dies, they sing their favorite song until they're physically unable to.","Please be gentle! 
 
 With morbid fascination, John watched as his mother passed away. She wasn't particularly likeable. In fact, she had always been a pain in the ass, more often than not. This was the woman who had forbade him from participating in band because it was too expensive, choir or drama because it was too feminine, and turned the radio off at every single turn. If his mother had had it her way, John knew that he would have never heard a single note of song in his life. 
 
 As she breathed out her last, one of the doctors came in to offer their condolences, before the singing started. There was always singing, it was said. Never had there been someone who didn't start singing the one song that meant the most, the one that would carry on in this world after their death.",4,3,4,3,5,3,4,3
3IQ9O0AYXA4VC6BYO6IARF81Z1BITA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,32SCWG5HIM9JDEKJVQ53EMCLNQJP63,A3RR85PK3AV9TU,1305,1230,1305,3,Submitted,Thu Apr 08 11:15:29 PDT 2021,Thu Apr 08 11:58:28 PDT 2021,Sun Apr 11 11:58:28 PDT 2021,,,,2579,100% (50/50),0% (0/0),0% (0/0),"The person sitting closest to you (or if you're alone, the last person you saw) suddenly touches your shoulder and reveals a major, life-changing secret.","Fucking hell.. The last time we talked I was explaining to him how to count to three. Little fucker kept skipping the one and going straight to two. 
 
 He came up to me today and turned me around (strong little shit) and spoke to me. 
 
 ``Yo, your really pissing me off.'' 
 
 I was shocked. 
 
 ``Oi, dickhead. I said your pissing me off.'' He repeated. 
 
 Whatthefuck? This kid is two years old and he is talking, I thought. 
 
 ``Yeah, I hear you.'' I replied. 
 
 ``Good. Now. As we seem to be having a conundrum regarding the impracticality of the numerical teachings you so often dish out, I would like to mention that I am not putting up with your shit anymore. It is degrading, derogatory and just plain offensive.",4,3,2,1,1,1,5,3
3IQ9O0AYXA4VC6BYO6IARF81Z1BITA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,35GMH2SV3JM55T1XM8BM1AZ8UJCOE7,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:17 PDT 2021,Thu Apr 08 11:23:30 PDT 2021,Sun Apr 11 11:23:30 PDT 2021,,,,313,100% (1/1),0% (0/0),0% (0/0),"The person sitting closest to you (or if you're alone, the last person you saw) suddenly touches your shoulder and reveals a major, life-changing secret.","Fucking hell.. The last time we talked I was explaining to him how to count to three. Little fucker kept skipping the one and going straight to two. 
 
 He came up to me today and turned me around (strong little shit) and spoke to me. 
 
 ``Yo, your really pissing me off.'' 
 
 I was shocked. 
 
 ``Oi, dickhead. I said your pissing me off.'' He repeated. 
 
 Whatthefuck? This kid is two years old and he is talking, I thought. 
 
 ``Yeah, I hear you.'' I replied. 
 
 ``Good. Now. As we seem to be having a conundrum regarding the impracticality of the numerical teachings you so often dish out, I would like to mention that I am not putting up with your shit anymore. It is degrading, derogatory and just plain offensive.",5,3,3,2,4,3,1,1
3IQ9O0AYXA4VC6BYO6IARF81Z1BITA,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3VHP9MDGRSPW2I4QREM1OSQRH69CFH,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:19:53 PDT 2021,Thu Apr 08 11:23:50 PDT 2021,Sun Apr 11 11:23:50 PDT 2021,,,,237,0% (0/0),0% (0/0),0% (0/0),"The person sitting closest to you (or if you're alone, the last person you saw) suddenly touches your shoulder and reveals a major, life-changing secret.","Fucking hell.. The last time we talked I was explaining to him how to count to three. Little fucker kept skipping the one and going straight to two. 
 
 He came up to me today and turned me around (strong little shit) and spoke to me. 
 
 ``Yo, your really pissing me off.'' 
 
 I was shocked. 
 
 ``Oi, dickhead. I said your pissing me off.'' He repeated. 
 
 Whatthefuck? This kid is two years old and he is talking, I thought. 
 
 ``Yeah, I hear you.'' I replied. 
 
 ``Good. Now. As we seem to be having a conundrum regarding the impracticality of the numerical teachings you so often dish out, I would like to mention that I am not putting up with your shit anymore. It is degrading, derogatory and just plain offensive.",5,3,5,3,5,3,4,3
3JUDR1D0EAWE9554IZ3NZUQXQYFQ2T,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3JCG6DTRV8VXN84IACYQKWJMSNHQQS,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:31 PDT 2021,Thu Apr 08 11:36:12 PDT 2021,Sun Apr 11 11:36:12 PDT 2021,,,,1301,0% (0/0),0% (0/0),0% (0/0),"You stand at the edge of the roof, the streets twenty stories below your feet. You don't jump. Why?","You wake up every morning feeling empty. All you want to do is sleep. Your food has no flavor, your favorite movies bring you no joy, your favorite songs bring you to tears. You don't necessarily want to live or die, just cease existing. How great it would feel to fall asleep tonight and not wake up. That way you won’t hurt the people you care about. You know it's irrational, but your mind is your worst enemy. Maybe you tell your friend that you think you might be depressed, and they tell you that you should travel the world if you feel you have nothing to lose. What's the point? You don't feel anything as it is. How would it be different to sit on a beach in Thailand, not feeling anything?",4,3,5,3,3,2,3,2
3JUDR1D0EAWE9554IZ3NZUQXQYFQ2T,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3L70J4KAZLRBBJTWGUVKUXXI5Q7AD1,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:16:47 PDT 2021,Thu Apr 08 11:17:18 PDT 2021,Sun Apr 11 11:17:18 PDT 2021,,,,31,0% (0/0),0% (0/0),0% (0/0),"You stand at the edge of the roof, the streets twenty stories below your feet. You don't jump. Why?","You wake up every morning feeling empty. All you want to do is sleep. Your food has no flavor, your favorite movies bring you no joy, your favorite songs bring you to tears. You don't necessarily want to live or die, just cease existing. How great it would feel to fall asleep tonight and not wake up. That way you won’t hurt the people you care about. You know it's irrational, but your mind is your worst enemy. Maybe you tell your friend that you think you might be depressed, and they tell you that you should travel the world if you feel you have nothing to lose. What's the point? You don't feel anything as it is. How would it be different to sit on a beach in Thailand, not feeling anything?",2,1,3,2,3,2,4,3
3JUDR1D0EAWE9554IZ3NZUQXQYFQ2T,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3LS2AMNW5KVU2WR2VZ6MVROMDM0OQJ,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:18:27 PDT 2021,Thu Apr 08 11:33:10 PDT 2021,Sun Apr 11 11:33:10 PDT 2021,,,,883,0% (0/0),0% (0/0),0% (0/0),"You stand at the edge of the roof, the streets twenty stories below your feet. You don't jump. Why?","You wake up every morning feeling empty. All you want to do is sleep. Your food has no flavor, your favorite movies bring you no joy, your favorite songs bring you to tears. You don't necessarily want to live or die, just cease existing. How great it would feel to fall asleep tonight and not wake up. That way you won’t hurt the people you care about. You know it's irrational, but your mind is your worst enemy. Maybe you tell your friend that you think you might be depressed, and they tell you that you should travel the world if you feel you have nothing to lose. What's the point? You don't feel anything as it is. How would it be different to sit on a beach in Thailand, not feeling anything?",4,3,3,2,3,2,3,2
344M16OZLMKL1O4SVR67X14HIQINE5,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,358010RM5JY91D1BIPNSKREN6IJVXO,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:15:03 PDT 2021,Thu Apr 08 11:34:09 PDT 2021,Sun Apr 11 11:34:09 PDT 2021,,,,1146,0% (0/0),0% (0/0),0% (0/0),The international reaction to the prince marrying Cinderella,"First time writing on this sub, but i will give it a try. 
 
 ``Harold! Harold! HAROLD?!'' 
 
 I heard the Queen scream all the way from the dining hall, it was clear she wanted to speak to His Royal Highness as soon as possible. I hurried towards her voice. 
 
 ``Your Majesty, can I assist you with anything?'' I asked the Queen, who turned around when she heard my voice. 
 
 ``Oh, Lord Chamberlain Geralt, glad to see you. I have urgent news i want to discuss with my husband, do you happen know where he is?'' 
 
 I frowned, normally, around this time, the Queen was too busy painting on the roof of the castle to even welcome the visiting Dukes. ``Your husband is out hunting foxes with Sir William of Edenburg your majesty. I expect him to return by sunset.''",3,2,4,3,4,3,4,3
344M16OZLMKL1O4SVR67X14HIQINE5,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3E47SOBEYV1GC96GSMSMRP3JXY3CIA,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:30:43 PDT 2021,Thu Apr 08 12:23:15 PDT 2021,Sun Apr 11 12:23:15 PDT 2021,,,,3152,0% (0/0),0% (0/0),0% (0/0),The international reaction to the prince marrying Cinderella,"First time writing on this sub, but i will give it a try. 
 
 ``Harold! Harold! HAROLD?!'' 
 
 I heard the Queen scream all the way from the dining hall, it was clear she wanted to speak to His Royal Highness as soon as possible. I hurried towards her voice. 
 
 ``Your Majesty, can I assist you with anything?'' I asked the Queen, who turned around when she heard my voice. 
 
 ``Oh, Lord Chamberlain Geralt, glad to see you. I have urgent news i want to discuss with my husband, do you happen know where he is?'' 
 
 I frowned, normally, around this time, the Queen was too busy painting on the roof of the castle to even welcome the visiting Dukes. ``Your husband is out hunting foxes with Sir William of Edenburg your majesty. I expect him to return by sunset.''",3,2,5,3,4,3,2,1
344M16OZLMKL1O4SVR67X14HIQINE5,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3KAKFY4PGZ7SZ9AXZTHLYMZPRLNI3F,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:16:58 PDT 2021,Thu Apr 08 11:29:09 PDT 2021,Sun Apr 11 11:29:09 PDT 2021,,,,731,0% (0/0),0% (0/0),0% (0/0),The international reaction to the prince marrying Cinderella,"First time writing on this sub, but i will give it a try. 
 
 ``Harold! Harold! HAROLD?!'' 
 
 I heard the Queen scream all the way from the dining hall, it was clear she wanted to speak to His Royal Highness as soon as possible. I hurried towards her voice. 
 
 ``Your Majesty, can I assist you with anything?'' I asked the Queen, who turned around when she heard my voice. 
 
 ``Oh, Lord Chamberlain Geralt, glad to see you. I have urgent news i want to discuss with my husband, do you happen know where he is?'' 
 
 I frowned, normally, around this time, the Queen was too busy painting on the roof of the castle to even welcome the visiting Dukes. ``Your husband is out hunting foxes with Sir William of Edenburg your majesty. I expect him to return by sunset.''",2,1,3,2,3,2,2,1
33J5JKFMLA33UN1NMZHSI4VPWCFQ34,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3CCZ6YKWRCO22N4Y9IZ10QY6MRR599,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:16:15 PDT 2021,Thu Apr 08 11:26:59 PDT 2021,Sun Apr 11 11:26:59 PDT 2021,,,,644,0% (0/0),0% (0/0),0% (0/0),"In the future, stores like Walmart have grown to become as large as cities. Soon an apocalypse happens, the employees gather into tribes to defend their section and to raid others sections.","No one can quite remember when the Last War started. Our best guess was a few years after the Great Doom, when the outside world was destroyed and our store became the only remaining sanctuary left. In response to a milk shortage, Dairy raised their prices astronomically, prompting Pharmacy to do the same. That was the final straw. Butter and milk is one thing, but when no one can afford antibiotics, it's just a matter of time until everything exploded. 
 
 Sporting Goods and Automotive aligned together and struck the first blow. They had grown very militaristic since the Doom, as they had the only access to dangerous weapons and equipment at the time. They invaded Pharmacy and annexed them. There isn't much a pill bottle or thermometer can do against the Tire Knights once they were armed with rifles and hunting knives.",5,3,4,3,4,3,5,3
33J5JKFMLA33UN1NMZHSI4VPWCFQ34,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3GU1KF0O4N6PJQ1ERHMBP2YD1RUPBO,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:27 PDT 2021,Thu Apr 08 11:24:26 PDT 2021,Sun Apr 11 11:24:26 PDT 2021,,,,539,0% (0/0),0% (0/0),0% (0/0),"In the future, stores like Walmart have grown to become as large as cities. Soon an apocalypse happens, the employees gather into tribes to defend their section and to raid others sections.","No one can quite remember when the Last War started. Our best guess was a few years after the Great Doom, when the outside world was destroyed and our store became the only remaining sanctuary left. In response to a milk shortage, Dairy raised their prices astronomically, prompting Pharmacy to do the same. That was the final straw. Butter and milk is one thing, but when no one can afford antibiotics, it's just a matter of time until everything exploded. 
 
 Sporting Goods and Automotive aligned together and struck the first blow. They had grown very militaristic since the Doom, as they had the only access to dangerous weapons and equipment at the time. They invaded Pharmacy and annexed them. There isn't much a pill bottle or thermometer can do against the Tire Knights once they were armed with rifles and hunting knives.",4,3,3,2,4,3,3,2
33J5JKFMLA33UN1NMZHSI4VPWCFQ34,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3WYP994K1CWDMSCKMD1MRD5XRVT6YL,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:56:47 PDT 2021,Thu Apr 08 12:22:35 PDT 2021,Sun Apr 11 12:22:35 PDT 2021,,,,1548,0% (0/0),0% (0/0),0% (0/0),"In the future, stores like Walmart have grown to become as large as cities. Soon an apocalypse happens, the employees gather into tribes to defend their section and to raid others sections.","No one can quite remember when the Last War started. Our best guess was a few years after the Great Doom, when the outside world was destroyed and our store became the only remaining sanctuary left. In response to a milk shortage, Dairy raised their prices astronomically, prompting Pharmacy to do the same. That was the final straw. Butter and milk is one thing, but when no one can afford antibiotics, it's just a matter of time until everything exploded. 
 
 Sporting Goods and Automotive aligned together and struck the first blow. They had grown very militaristic since the Doom, as they had the only access to dangerous weapons and equipment at the time. They invaded Pharmacy and annexed them. There isn't much a pill bottle or thermometer can do against the Tire Knights once they were armed with rifles and hunting knives.",3,2,4,3,4,3,4,3
32CXT5U15K8HNDEAFPWTJM0PFJD8UJ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,30X31N5D68VHD8CEDKQ9PWJI6TGSAC,A3CAF7LTD3ORSG,116,0,116,1,Submitted,Thu Apr 08 11:15:53 PDT 2021,Thu Apr 08 11:17:49 PDT 2021,Sun Apr 11 11:17:49 PDT 2021,,,,116,0% (0/0),0% (0/0),0% (0/0),Write an astonishingly incorrect section of a high school Health textbook.,"Cigarettes: Should You Smoke Them? 
 
 Top 10 Reasons Why You Should Smoke Cigarettes 
 
 They relax nerves in times of stress / 
 They look cool in movies / 
 Good conversation starter / 
 It's something to do / 
 They provide mental focus / 
 They replace meals, and lungs don't get fat / 
 It beats chewing your fingernails / 
 Good way to get out of the office / 
 It's fun to flick them, put them out on things / 
 Prison currency / 
 
 Top 10 Reasons Why You Should Not Smoke Cigarettes 
 
 They 'll give you cancer / 
 They smell awful and so will you / 
 People will hate you / 
 Your fingers and teeth turn yellow / 
 Expensive habit / 
 Can't smoke in bars anymore / 
 You're always littering /",3,2,4,3,2,1,3,2
32CXT5U15K8HNDEAFPWTJM0PFJD8UJ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,33PPUNGG3DA6D1K9AN63GF5VTC5RZP,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:19:51 PDT 2021,Thu Apr 08 12:01:39 PDT 2021,Sun Apr 11 12:01:39 PDT 2021,,,,2508,0% (0/0),0% (0/0),0% (0/0),Write an astonishingly incorrect section of a high school Health textbook.,"Cigarettes: Should You Smoke Them? 
 
 Top 10 Reasons Why You Should Smoke Cigarettes 
 
 They relax nerves in times of stress / 
 They look cool in movies / 
 Good conversation starter / 
 It's something to do / 
 They provide mental focus / 
 They replace meals, and lungs don't get fat / 
 It beats chewing your fingernails / 
 Good way to get out of the office / 
 It's fun to flick them, put them out on things / 
 Prison currency / 
 
 Top 10 Reasons Why You Should Not Smoke Cigarettes 
 
 They 'll give you cancer / 
 They smell awful and so will you / 
 People will hate you / 
 Your fingers and teeth turn yellow / 
 Expensive habit / 
 Can't smoke in bars anymore / 
 You're always littering /",4,3,4,3,5,3,3,2
32CXT5U15K8HNDEAFPWTJM0PFJD8UJ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3YW4XOSQKVQ1YXRI66SGTW83NWW1UE,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:37 PDT 2021,Thu Apr 08 11:27:57 PDT 2021,Sun Apr 11 11:27:57 PDT 2021,,,,740,0% (0/0),0% (0/0),0% (0/0),Write an astonishingly incorrect section of a high school Health textbook.,"Cigarettes: Should You Smoke Them? 
 
 Top 10 Reasons Why You Should Smoke Cigarettes 
 
 They relax nerves in times of stress / 
 They look cool in movies / 
 Good conversation starter / 
 It's something to do / 
 They provide mental focus / 
 They replace meals, and lungs don't get fat / 
 It beats chewing your fingernails / 
 Good way to get out of the office / 
 It's fun to flick them, put them out on things / 
 Prison currency / 
 
 Top 10 Reasons Why You Should Not Smoke Cigarettes 
 
 They 'll give you cancer / 
 They smell awful and so will you / 
 People will hate you / 
 Your fingers and teeth turn yellow / 
 Expensive habit / 
 Can't smoke in bars anymore / 
 You're always littering /",1,1,1,1,1,1,1,1
3M0556244WPD724OQ2QDFJPHURXNFN,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3F6KKYWMNG6IV2NLPY0PG3HI4X6DNO,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:17:10 PDT 2021,Thu Apr 08 11:17:29 PDT 2021,Sun Apr 11 11:17:29 PDT 2021,,,,19,0% (0/0),0% (0/0),0% (0/0),"After a devastating brain injury, you can now only communicate through freestyle rapping.","Yo yo yo, I bring that fucked up brain flow 
 
 That synergy energy rhyme reason and passion 
 
 A call to action and FLASH I'm on the go and I 'll show ya 
 
 (WHAT's UP) 
 
 Things I don't remember, things I can't recall and after all 
 
 Who needs a normal synapse reaction to make you move and groove 
 
 And lay down a funked up track and make it loose and silky smooth 
 
 Cuz I'm the modern frankenstein, cus 
 
 (WHAT's UP) 
 
 Cuz I'm all rattled in the dome, cus 
 
 (Alright, seriously hold up, I'm not saying WHAT's UP anymore until you get to the point and tell me what you need, man. Jesus, I hope this shit ain't permanent.) 
 
 W-W-WHAT. 
 
 *Sigh. *",2,1,4,3,3,2,4,3
3M0556244WPD724OQ2QDFJPHURXNFN,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3JPSL1DZ5X4KXVK95O9NQ29CJU8ANI,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:13:40 PDT 2021,Thu Apr 08 11:14:13 PDT 2021,Sun Apr 11 11:14:13 PDT 2021,,,,33,0% (0/0),0% (0/0),0% (0/0),"After a devastating brain injury, you can now only communicate through freestyle rapping.","Yo yo yo, I bring that fucked up brain flow 
 
 That synergy energy rhyme reason and passion 
 
 A call to action and FLASH I'm on the go and I 'll show ya 
 
 (WHAT's UP) 
 
 Things I don't remember, things I can't recall and after all 
 
 Who needs a normal synapse reaction to make you move and groove 
 
 And lay down a funked up track and make it loose and silky smooth 
 
 Cuz I'm the modern frankenstein, cus 
 
 (WHAT's UP) 
 
 Cuz I'm all rattled in the dome, cus 
 
 (Alright, seriously hold up, I'm not saying WHAT's UP anymore until you get to the point and tell me what you need, man. Jesus, I hope this shit ain't permanent.) 
 
 W-W-WHAT. 
 
 *Sigh. *",5,3,4,3,3,2,5,3
3M0556244WPD724OQ2QDFJPHURXNFN,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3WT783CTPGM6P1SAMC0552Z628NBC4,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:13:44 PDT 2021,Thu Apr 08 12:28:02 PDT 2021,Sun Apr 11 12:28:02 PDT 2021,,,,858,0% (0/0),0% (0/0),0% (0/0),"After a devastating brain injury, you can now only communicate through freestyle rapping.","Yo yo yo, I bring that fucked up brain flow 
 
 That synergy energy rhyme reason and passion 
 
 A call to action and FLASH I'm on the go and I 'll show ya 
 
 (WHAT's UP) 
 
 Things I don't remember, things I can't recall and after all 
 
 Who needs a normal synapse reaction to make you move and groove 
 
 And lay down a funked up track and make it loose and silky smooth 
 
 Cuz I'm the modern frankenstein, cus 
 
 (WHAT's UP) 
 
 Cuz I'm all rattled in the dome, cus 
 
 (Alright, seriously hold up, I'm not saying WHAT's UP anymore until you get to the point and tell me what you need, man. Jesus, I hope this shit ain't permanent.) 
 
 W-W-WHAT. 
 
 *Sigh. *",3,2,3,2,4,3,3,2
3MA5N0ATUGGEAI5GJE8XRFUDVZIKWD,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,33FOTY3KERQ5C3AIKF7GZQMXGWQ1C5,A21ZYTE6WOKUA,116.17,28.59,108.5,7,Submitted,Thu Apr 08 11:18:47 PDT 2021,Thu Apr 08 11:29:41 PDT 2021,Sun Apr 11 11:29:41 PDT 2021,,,,654,0% (0/0),0% (0/0),0% (0/0),Give me the Origin Story of your favorite Superhero/villain set in a different historical time period.,"Osborne's Circus had come to town, and Peter Parker was excited! Wonders of science and magic were waiting just beyond the gates! Life had been rough since the stock market crashed. Peter had lost his parents in the Great War that had consumed the world, and the Aunt and Uncle he lived with had lost nearly all of what little they had in the crash. Peter had been scrimping and saving every penny he could for month to get into this event. The circus was the one bright spot that would hit the town for months. 
 
 
 Just beyond those gates lay the one armed Lizard man, the man of living lightning, Goblins, and black goo said to have come from beyond the stars! It was everything a young man with dream of science could ask for! Genetic anomalies and extraterrestrial beings! It was a paradise for him!",5,3,5,3,5,3,4,3
3MA5N0ATUGGEAI5GJE8XRFUDVZIKWD,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3B837J3LDT19CPYVFVCVKM8S6X6SRM,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:21:49 PDT 2021,Thu Apr 08 11:37:30 PDT 2021,Sun Apr 11 11:37:30 PDT 2021,,,,941,0% (0/0),0% (0/0),0% (0/0),Give me the Origin Story of your favorite Superhero/villain set in a different historical time period.,"Osborne's Circus had come to town, and Peter Parker was excited! Wonders of science and magic were waiting just beyond the gates! Life had been rough since the stock market crashed. Peter had lost his parents in the Great War that had consumed the world, and the Aunt and Uncle he lived with had lost nearly all of what little they had in the crash. Peter had been scrimping and saving every penny he could for month to get into this event. The circus was the one bright spot that would hit the town for months. 
 
 
 Just beyond those gates lay the one armed Lizard man, the man of living lightning, Goblins, and black goo said to have come from beyond the stars! It was everything a young man with dream of science could ask for! Genetic anomalies and extraterrestrial beings! It was a paradise for him!",5,3,4,3,5,3,4,3
3MA5N0ATUGGEAI5GJE8XRFUDVZIKWD,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3VFJCI1K4446MKP4KVIEV8PPIM9RGY,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:27:58 PDT 2021,Thu Apr 08 12:09:16 PDT 2021,Sun Apr 11 12:09:16 PDT 2021,,,,2478,0% (0/0),0% (0/0),0% (0/0),Give me the Origin Story of your favorite Superhero/villain set in a different historical time period.,"Osborne's Circus had come to town, and Peter Parker was excited! Wonders of science and magic were waiting just beyond the gates! Life had been rough since the stock market crashed. Peter had lost his parents in the Great War that had consumed the world, and the Aunt and Uncle he lived with had lost nearly all of what little they had in the crash. Peter had been scrimping and saving every penny he could for month to get into this event. The circus was the one bright spot that would hit the town for months. 
 
 
 Just beyond those gates lay the one armed Lizard man, the man of living lightning, Goblins, and black goo said to have come from beyond the stars! It was everything a young man with dream of science could ask for! Genetic anomalies and extraterrestrial beings! It was a paradise for him!",5,3,4,3,4,3,4,3
3DW3BNF1HLNH0S3AKF6YF828TQM8V8,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,382M9COHEMK0IYLUIUNV0GRXC5ZUEP,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:11 PDT 2021,Thu Apr 08 11:19:19 PDT 2021,Sun Apr 11 11:19:19 PDT 2021,,,,248,0% (0/0),0% (0/0),0% (0/0),A soldier on the front dies in the middle of writing a letter home. It is finished and sent by the man who killed him.,"``We all thought it was just a joke.'' He typed. ``Just a meme. But I've looked through it all. Never once has there been a post after one of them. I investigated many of the accounts. I couldn't find out who most of them were. I'm sure some great private investigator could have managed, but it's easier just to look at another one. Whenever I did find out who was posting with a given account name, it was someone who had just disappeared. 
 
 ``But this time, I've laid a trap for him. He won't take me alive. Candlejack, let's see you'' 
 
 Someone grabbed the man's left hand, holding his thumb on the dead man's switch. ``If you're going to try to trap me, you shouldn't announce it like that. You know I can hear you type my name.",4,3,4,3,3,2,1,1
3DW3BNF1HLNH0S3AKF6YF828TQM8V8,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3OJSZ2ATDX1YO4G5UL1HMU70R1375Z,ANUA9X7BFPTR8,110,0,110,2,Submitted,Thu Apr 08 11:15:54 PDT 2021,Thu Apr 08 11:17:00 PDT 2021,Sun Apr 11 11:17:00 PDT 2021,,,,66,0% (0/0),0% (0/0),0% (0/0),A soldier on the front dies in the middle of writing a letter home. It is finished and sent by the man who killed him.,"``We all thought it was just a joke.'' He typed. ``Just a meme. But I've looked through it all. Never once has there been a post after one of them. I investigated many of the accounts. I couldn't find out who most of them were. I'm sure some great private investigator could have managed, but it's easier just to look at another one. Whenever I did find out who was posting with a given account name, it was someone who had just disappeared. 
 
 ``But this time, I've laid a trap for him. He won't take me alive. Candlejack, let's see you'' 
 
 Someone grabbed the man's left hand, holding his thumb on the dead man's switch. ``If you're going to try to trap me, you shouldn't announce it like that. You know I can hear you type my name.",3,2,3,2,3,2,2,1
3DW3BNF1HLNH0S3AKF6YF828TQM8V8,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3TXWC2NHN4V38P29LEC9T18Y0B6S95,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:19:22 PDT 2021,Thu Apr 08 12:38:48 PDT 2021,Sun Apr 11 12:38:48 PDT 2021,,,,1166,0% (0/0),0% (0/0),0% (0/0),A soldier on the front dies in the middle of writing a letter home. It is finished and sent by the man who killed him.,"``We all thought it was just a joke.'' He typed. ``Just a meme. But I've looked through it all. Never once has there been a post after one of them. I investigated many of the accounts. I couldn't find out who most of them were. I'm sure some great private investigator could have managed, but it's easier just to look at another one. Whenever I did find out who was posting with a given account name, it was someone who had just disappeared. 
 
 ``But this time, I've laid a trap for him. He won't take me alive. Candlejack, let's see you'' 
 
 Someone grabbed the man's left hand, holding his thumb on the dead man's switch. ``If you're going to try to trap me, you shouldn't announce it like that. You know I can hear you type my name.",4,3,3,2,3,2,3,2
3D1TUISJXM5ACJQNOB8KWBU3IFIIU1,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3DL65MZB8IK4W44UW32V6A5R55SCEX,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:13:57 PDT 2021,Thu Apr 08 12:30:34 PDT 2021,Sun Apr 11 12:30:34 PDT 2021,,,,997,0% (0/0),0% (0/0),0% (0/0),"After extreme conditioning you consider your self a master of lucid dreaming. In a dream, Cobb from inception appears out of thin air stating ``you have gone too far.''","It happened. After extreme conditioning, I was finally in a dream, that felt as real as the waking life. I sat in a meadow, brushing grass with my hands. I could feel the soft tickle of each individual blade on my palm. It was amazing. 
 
 While I was looking around the fields stretching to infinity all around me, a black smoke stack caught my eye, rising somewhere 20 feet away in front of me. From within it Leonardo Dicaprio appeared. 
 
 ``Hey Leo!'' I shouted, but he didn't seem to notice. 
 
 ``Leo! Hey Leo!'' I kept at it. 
 
 Leo looked at me with a frown on his face and said ``My name is Dominick Cobb.'' 
 
 ``Oh, the guy from Inception. Right? It's 'cause it's a dream. Yeah?'' 
 
 ``It is a dream. And I came here to infiltrate your mind.''",4,3,4,3,4,3,4,3
3D1TUISJXM5ACJQNOB8KWBU3IFIIU1,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3VBEN272MP4INZPHZKIJLIUL4OZSGU,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:57:27 PDT 2021,Thu Apr 08 12:25:20 PDT 2021,Sun Apr 11 12:25:20 PDT 2021,,,,1673,0% (0/0),0% (0/0),0% (0/0),"After extreme conditioning you consider your self a master of lucid dreaming. In a dream, Cobb from inception appears out of thin air stating ``you have gone too far.''","It happened. After extreme conditioning, I was finally in a dream, that felt as real as the waking life. I sat in a meadow, brushing grass with my hands. I could feel the soft tickle of each individual blade on my palm. It was amazing. 
 
 While I was looking around the fields stretching to infinity all around me, a black smoke stack caught my eye, rising somewhere 20 feet away in front of me. From within it Leonardo Dicaprio appeared. 
 
 ``Hey Leo!'' I shouted, but he didn't seem to notice. 
 
 ``Leo! Hey Leo!'' I kept at it. 
 
 Leo looked at me with a frown on his face and said ``My name is Dominick Cobb.'' 
 
 ``Oh, the guy from Inception. Right? It's 'cause it's a dream. Yeah?'' 
 
 ``It is a dream. And I came here to infiltrate your mind.''",3,2,5,3,4,3,3,2
3D1TUISJXM5ACJQNOB8KWBU3IFIIU1,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:39 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:39 PDT 2021,,,3X0H8UUIT6TEKLFHEPM17LG9YCJSWN,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:14:26 PDT 2021,Thu Apr 08 11:16:02 PDT 2021,Sun Apr 11 11:16:02 PDT 2021,,,,96,0% (0/0),0% (0/0),0% (0/0),"After extreme conditioning you consider your self a master of lucid dreaming. In a dream, Cobb from inception appears out of thin air stating ``you have gone too far.''","It happened. After extreme conditioning, I was finally in a dream, that felt as real as the waking life. I sat in a meadow, brushing grass with my hands. I could feel the soft tickle of each individual blade on my palm. It was amazing. 
 
 While I was looking around the fields stretching to infinity all around me, a black smoke stack caught my eye, rising somewhere 20 feet away in front of me. From within it Leonardo Dicaprio appeared. 
 
 ``Hey Leo!'' I shouted, but he didn't seem to notice. 
 
 ``Leo! Hey Leo!'' I kept at it. 
 
 Leo looked at me with a frown on his face and said ``My name is Dominick Cobb.'' 
 
 ``Oh, the guy from Inception. Right? It's 'cause it's a dream. Yeah?'' 
 
 ``It is a dream. And I came here to infiltrate your mind.''",3,2,3,2,2,1,3,2
3M0556244WPD724OQ2QDFJPHURXFNF,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,32Q90QCQ1XQMF2GIOGJTUTIZAE3KEK,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:47 PDT 2021,Thu Apr 08 11:26:27 PDT 2021,Sun Apr 11 11:26:27 PDT 2021,,,,340,0% (0/0),0% (0/0),0% (0/0),"At night, everyone turns into an animal. You turn into something that shouldn't exist...","It has been this way for as long as anyone can remember. We of this village are human by day, but at sunset, every adult turn into their spirit animal for the night. Many families turn into similar forms, and it is rather common that lovers find that they will turn into the same creature. At what age nature calls you an adult varies, but it is often a little sooner for women than for men. My sister first became a literal night owl at 13, while I am 19 and have yet to transform. Our parents are both birds of prey, an eagle and a falcon, so I assume when my time comes I will be a bird of prey too.",5,3,5,3,4,3,5,3
3M0556244WPD724OQ2QDFJPHURXFNF,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,337RC3OW0A7E1JKM46K49XJ0Z99LVS,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:39 PDT 2021,Thu Apr 08 11:18:53 PDT 2021,Sun Apr 11 11:18:53 PDT 2021,,,,254,0% (0/0),0% (0/0),0% (0/0),"At night, everyone turns into an animal. You turn into something that shouldn't exist...","It has been this way for as long as anyone can remember. We of this village are human by day, but at sunset, every adult turn into their spirit animal for the night. Many families turn into similar forms, and it is rather common that lovers find that they will turn into the same creature. At what age nature calls you an adult varies, but it is often a little sooner for women than for men. My sister first became a literal night owl at 13, while I am 19 and have yet to transform. Our parents are both birds of prey, an eagle and a falcon, so I assume when my time comes I will be a bird of prey too.",5,3,4,3,3,2,4,3
3M0556244WPD724OQ2QDFJPHURXFNF,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3K772S5NPDGVDCFAIVGWH127IXYEH9,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:17:49 PDT 2021,Thu Apr 08 11:32:24 PDT 2021,Sun Apr 11 11:32:24 PDT 2021,,,,875,0% (0/0),0% (0/0),0% (0/0),"At night, everyone turns into an animal. You turn into something that shouldn't exist...","It has been this way for as long as anyone can remember. We of this village are human by day, but at sunset, every adult turn into their spirit animal for the night. Many families turn into similar forms, and it is rather common that lovers find that they will turn into the same creature. At what age nature calls you an adult varies, but it is often a little sooner for women than for men. My sister first became a literal night owl at 13, while I am 19 and have yet to transform. Our parents are both birds of prey, an eagle and a falcon, so I assume when my time comes I will be a bird of prey too.",4,3,4,3,5,3,4,3
3OLZC0DJ9NKAPYFNT1IPSXWMWMRIVQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,336YQZE830JH97NSYR365C4QMQYM5P,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:18:32 PDT 2021,Thu Apr 08 11:18:49 PDT 2021,Sun Apr 11 11:18:49 PDT 2021,,,,17,0% (0/0),0% (0/0),0% (0/0),A demon is getting REALLY tired of teenage girls summoning him.,"Azazel had been cooking when the mighty force lifted him away from his hellfire and to the surface. He sighed on the journey - it was somewhat like going up the hole from that *Alice in Wonderland* story, and he watched as giant clocks and pieces of cake floated past him. Had he a wrist watch, he would have tapped it in irritation as he got closer to the surface. 
 
 With little warning the hole ended, and he was shoved up through the earth and into the pentacle-traced circle. The girls who now surrounded him were silent, their hands joined together as they watched him. 
 
 ``Gettin' really tired of this, girls,'' he said, looking around. ``I know we had our fun that night with the Ouija board, but enough is enough. You've got to stop interrupting me in the middle of my dinners.'' 
 
 ``Dinner?''",5,3,4,3,5,3,4,3
3OLZC0DJ9NKAPYFNT1IPSXWMWMRIVQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,37M28K1J0VIOE5TOQQHVXVSVAA4JAO,A1DH31FIHH5Y29,1194,0,1194,1,Submitted,Thu Apr 08 11:18:24 PDT 2021,Thu Apr 08 11:38:18 PDT 2021,Sun Apr 11 11:38:18 PDT 2021,,,,1194,0% (0/0),0% (0/0),0% (0/0),A demon is getting REALLY tired of teenage girls summoning him.,"Azazel had been cooking when the mighty force lifted him away from his hellfire and to the surface. He sighed on the journey - it was somewhat like going up the hole from that *Alice in Wonderland* story, and he watched as giant clocks and pieces of cake floated past him. Had he a wrist watch, he would have tapped it in irritation as he got closer to the surface. 
 
 With little warning the hole ended, and he was shoved up through the earth and into the pentacle-traced circle. The girls who now surrounded him were silent, their hands joined together as they watched him. 
 
 ``Gettin' really tired of this, girls,'' he said, looking around. ``I know we had our fun that night with the Ouija board, but enough is enough. You've got to stop interrupting me in the middle of my dinners.'' 
 
 ``Dinner?''",5,3,4,3,4,3,4,3
3OLZC0DJ9NKAPYFNT1IPSXWMWMRIVQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3X73LLYYQ6JZ7ISNBUJF7OWGWPYHN0,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:13:56 PDT 2021,Thu Apr 08 11:34:03 PDT 2021,Sun Apr 11 11:34:03 PDT 2021,,,,1207,0% (0/0),0% (0/0),0% (0/0),A demon is getting REALLY tired of teenage girls summoning him.,"Azazel had been cooking when the mighty force lifted him away from his hellfire and to the surface. He sighed on the journey - it was somewhat like going up the hole from that *Alice in Wonderland* story, and he watched as giant clocks and pieces of cake floated past him. Had he a wrist watch, he would have tapped it in irritation as he got closer to the surface. 
 
 With little warning the hole ended, and he was shoved up through the earth and into the pentacle-traced circle. The girls who now surrounded him were silent, their hands joined together as they watched him. 
 
 ``Gettin' really tired of this, girls,'' he said, looking around. ``I know we had our fun that night with the Ouija board, but enough is enough. You've got to stop interrupting me in the middle of my dinners.'' 
 
 ``Dinner?''",4,3,4,3,3,2,4,3
3RSBJ6YZFGVVPN40RHQQU8PMK12FOU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3D8YOU6S9JPW5JSFCC4XOSZKV7BU64,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:15:01 PDT 2021,Thu Apr 08 11:32:58 PDT 2021,Sun Apr 11 11:32:58 PDT 2021,,,,1077,0% (0/0),0% (0/0),0% (0/0),"You attempt to start a conversation with a girl at a bar. The girl next to her looks at you, startled, and asks, ``you can see her too?''","“ You can see her too?” the girl next to her asked, both of them looking shocked. This was now getting interesting. 
 
 “What do you mean, I can see her too?” 
 
 All I wanted was a drink, stood at the bar, waiting for the useless, overworked bartender to stop flirting with the girls the opposite end of the bar, and take my order. All I wanted was a glass of water damnit, I started the conversation out of boredom. 
 
 “All my life, I ’ ve been trying to tell people I'm not crazy, I ’ ve been able to see her since I was six!” 
 
 Did this mean that she was crazy? After all. She could see me too.",4,3,5,3,4,3,4,3
3RSBJ6YZFGVVPN40RHQQU8PMK12FOU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3E7TUJ2EGHRX60JROOHKY2MYZ8OD9O,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:09 PDT 2021,Thu Apr 08 11:42:17 PDT 2021,Sun Apr 11 11:42:17 PDT 2021,,,,1688,0% (0/0),0% (0/0),0% (0/0),"You attempt to start a conversation with a girl at a bar. The girl next to her looks at you, startled, and asks, ``you can see her too?''","“ You can see her too?” the girl next to her asked, both of them looking shocked. This was now getting interesting. 
 
 “What do you mean, I can see her too?” 
 
 All I wanted was a drink, stood at the bar, waiting for the useless, overworked bartender to stop flirting with the girls the opposite end of the bar, and take my order. All I wanted was a glass of water damnit, I started the conversation out of boredom. 
 
 “All my life, I ’ ve been trying to tell people I'm not crazy, I ’ ve been able to see her since I was six!” 
 
 Did this mean that she was crazy? After all. She could see me too.",3,2,4,3,4,3,3,2
3RSBJ6YZFGVVPN40RHQQU8PMK12FOU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3X87C8JFVBG90OJV2GNVFWYNAB2QSH,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:32 PDT 2021,Thu Apr 08 11:36:35 PDT 2021,Sun Apr 11 11:36:35 PDT 2021,,,,1323,0% (0/0),0% (0/0),0% (0/0),"You attempt to start a conversation with a girl at a bar. The girl next to her looks at you, startled, and asks, ``you can see her too?''","“ You can see her too?” the girl next to her asked, both of them looking shocked. This was now getting interesting. 
 
 “What do you mean, I can see her too?” 
 
 All I wanted was a drink, stood at the bar, waiting for the useless, overworked bartender to stop flirting with the girls the opposite end of the bar, and take my order. All I wanted was a glass of water damnit, I started the conversation out of boredom. 
 
 “All my life, I ’ ve been trying to tell people I'm not crazy, I ’ ve been able to see her since I was six!” 
 
 Did this mean that she was crazy? After all. She could see me too.",4,3,5,3,4,3,4,3
3SSN80MU9GTTZIA6TJ4JTY8K41OKX6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,33UKMF931EPN74O28KMGU65WW1GTTO,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:27 PDT 2021,Thu Apr 08 11:28:20 PDT 2021,Sun Apr 11 11:28:20 PDT 2021,,,,593,100% (1/1),0% (0/0),0% (0/0),You're a robber in a house coming down the stairs with valuable items from the master bedroom. You encounter another robber in the home on your way out; Write a story about what happens.,"Oh man, this was such a great haul. I got everything, the jewelry, fat stacks of cash, a TV, and the coup-de-grace, keys to the Lambo in the garage. A quick paint job and licence plate change and this guy's never going to see his precious car again. I was damn near golden too, had just thrown some of this loot into the car, and next thing I hear is a sound I know well - a Glock 22's hammer being cocked, and probably pointed at my head. 
 
 ``Turn around real slow now, and this doesn't have to end bad.'' 
 
 I know that voice somewhere. ``Stay cool, man, it's all good.'' 
 
 He must know me, too. ``Benny?'' That's me. How's he know my name? 
 
 ``Yeah?'' I wasn't sure he even heard me, I was so quiet.",5,3,4,3,5,3,5,3
3SSN80MU9GTTZIA6TJ4JTY8K41OKX6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,34YB12FSQ3TFP4CCFNMX99VFCZCMG7,A20XPARTTWNNK2,75,5.35,74,4,Submitted,Thu Apr 08 11:18:55 PDT 2021,Thu Apr 08 11:20:03 PDT 2021,Sun Apr 11 11:20:03 PDT 2021,,,,68,100% (81/81),0% (0/0),0% (0/0),You're a robber in a house coming down the stairs with valuable items from the master bedroom. You encounter another robber in the home on your way out; Write a story about what happens.,"Oh man, this was such a great haul. I got everything, the jewelry, fat stacks of cash, a TV, and the coup-de-grace, keys to the Lambo in the garage. A quick paint job and licence plate change and this guy's never going to see his precious car again. I was damn near golden too, had just thrown some of this loot into the car, and next thing I hear is a sound I know well - a Glock 22's hammer being cocked, and probably pointed at my head. 
 
 ``Turn around real slow now, and this doesn't have to end bad.'' 
 
 I know that voice somewhere. ``Stay cool, man, it's all good.'' 
 
 He must know me, too. ``Benny?'' That's me. How's he know my name? 
 
 ``Yeah?'' I wasn't sure he even heard me, I was so quiet.",5,3,4,3,4,3,5,3
3SSN80MU9GTTZIA6TJ4JTY8K41OKX6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3VW04L3ZLYB15266I4OA8CB8MTXXXZ,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:57:53 PDT 2021,Thu Apr 08 12:16:51 PDT 2021,Sun Apr 11 12:16:51 PDT 2021,,,,1138,0% (0/0),0% (0/0),0% (0/0),You're a robber in a house coming down the stairs with valuable items from the master bedroom. You encounter another robber in the home on your way out; Write a story about what happens.,"Oh man, this was such a great haul. I got everything, the jewelry, fat stacks of cash, a TV, and the coup-de-grace, keys to the Lambo in the garage. A quick paint job and licence plate change and this guy's never going to see his precious car again. I was damn near golden too, had just thrown some of this loot into the car, and next thing I hear is a sound I know well - a Glock 22's hammer being cocked, and probably pointed at my head. 
 
 ``Turn around real slow now, and this doesn't have to end bad.'' 
 
 I know that voice somewhere. ``Stay cool, man, it's all good.'' 
 
 He must know me, too. ``Benny?'' That's me. How's he know my name? 
 
 ``Yeah?'' I wasn't sure he even heard me, I was so quiet.",5,3,4,3,4,3,4,3
3V7ICJJA0EL18DI23VPLXKSWOCAB4Y,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,36DSNE9QZA3DG9NP09MDYQC0ZRFJOU,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:13:55 PDT 2021,Thu Apr 08 12:28:43 PDT 2021,Sun Apr 11 12:28:43 PDT 2021,,,,888,0% (0/0),0% (0/0),0% (0/0),"Humans have perfected the person/computer interface, allowing you to download skills and knowledge instead of going through traditional schooling. Lacking the necessary funds, you decide to bootleg the skill you've been wanting.","It's a normal Thursday night so naturally that special time comes around. You know what I'm talking about. Doing that thing. Taking care of that fickle shit. So when I get all settled in to finish up some unfinished business I have the most brilliant idea. What if I could draw my own porn? I've thought about this before but didn't really feel like putting in the effort, but with my neural interface I can give it a go. 
 
 Neural interfaces are cheaper than they used to be, but a new one is still way out of my price range. Luckily I won mine in a police auction. A robber got shot in the head but his implants were mostly undamaged so they were auctioned off along with his guns and getaway car. Fun stuff.",4,3,4,3,5,3,3,2
3V7ICJJA0EL18DI23VPLXKSWOCAB4Y,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3H0W84IWBP7826TDE0SQV54D56XER7,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:20:14 PDT 2021,Thu Apr 08 11:38:41 PDT 2021,Sun Apr 11 11:38:41 PDT 2021,,,,1107,0% (0/0),0% (0/0),0% (0/0),"Humans have perfected the person/computer interface, allowing you to download skills and knowledge instead of going through traditional schooling. Lacking the necessary funds, you decide to bootleg the skill you've been wanting.","It's a normal Thursday night so naturally that special time comes around. You know what I'm talking about. Doing that thing. Taking care of that fickle shit. So when I get all settled in to finish up some unfinished business I have the most brilliant idea. What if I could draw my own porn? I've thought about this before but didn't really feel like putting in the effort, but with my neural interface I can give it a go. 
 
 Neural interfaces are cheaper than they used to be, but a new one is still way out of my price range. Luckily I won mine in a police auction. A robber got shot in the head but his implants were mostly undamaged so they were auctioned off along with his guns and getaway car. Fun stuff.",5,3,5,3,5,3,5,3
3V7ICJJA0EL18DI23VPLXKSWOCAB4Y,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3J88R45B2L3WWT4FWDETEZP5KUIXP5,ARI1EMAHUA9PO,64,25.33,54,8,Submitted,Thu Apr 08 11:16:42 PDT 2021,Thu Apr 08 11:17:27 PDT 2021,Sun Apr 11 11:17:27 PDT 2021,,,,45,0% (0/0),0% (0/0),0% (0/0),"Humans have perfected the person/computer interface, allowing you to download skills and knowledge instead of going through traditional schooling. Lacking the necessary funds, you decide to bootleg the skill you've been wanting.","It's a normal Thursday night so naturally that special time comes around. You know what I'm talking about. Doing that thing. Taking care of that fickle shit. So when I get all settled in to finish up some unfinished business I have the most brilliant idea. What if I could draw my own porn? I've thought about this before but didn't really feel like putting in the effort, but with my neural interface I can give it a go. 
 
 Neural interfaces are cheaper than they used to be, but a new one is still way out of my price range. Luckily I won mine in a police auction. A robber got shot in the head but his implants were mostly undamaged so they were auctioned off along with his guns and getaway car. Fun stuff.",4,3,4,3,3,2,4,3
3J94SKDELMUCJTKMVWZ1X2MARTHD5C,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,33CUSNVVNSHLB04Q2O0QCEDM4BA88P,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:17:10 PDT 2021,Thu Apr 08 11:29:31 PDT 2021,Sun Apr 11 11:29:31 PDT 2021,,,,741,0% (0/0),0% (0/0),0% (0/0),"Aliens come to Earth in hoping to wipe us out and take over the planet, but are honorable and gives us a fighting chance. They announce they will return in 100 years so as to give Earth a chance to prepare and defend itself. Neither side expected what the other would bring to war","Our planet was exhausted. Not in a figurative sense, but literally exhausted of resources. We had created a near perfect society, almost a utopia, where the idea of one's needs not being met were archaic. We were able to do this because we had such introspective focus after the First Collapse. The wars on the Aegin peninsula and Domsette region, which were followed by horrible natural disasters of hurricanes and volcanic activity, made people panic and act irrationally, letting the Plague spread. 
 
 No food, people dying on every road, it was a global catastrophe. Intelligent life almost faded from our planet, but luckily an early version of the Council was formed. They called themselves Overcomers then, as a symbol of our race's will to overcome desperate times. Their goal was simple: to eradicate everything that posed a threat to our survival.",4,3,3,2,4,3,3,2
3J94SKDELMUCJTKMVWZ1X2MARTHD5C,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,358010RM5JY91D1BIPNSKREN6IKXVR,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:19:52 PDT 2021,Thu Apr 08 11:23:43 PDT 2021,Sun Apr 11 11:23:43 PDT 2021,,,,231,0% (0/0),0% (0/0),0% (0/0),"Aliens come to Earth in hoping to wipe us out and take over the planet, but are honorable and gives us a fighting chance. They announce they will return in 100 years so as to give Earth a chance to prepare and defend itself. Neither side expected what the other would bring to war","Our planet was exhausted. Not in a figurative sense, but literally exhausted of resources. We had created a near perfect society, almost a utopia, where the idea of one's needs not being met were archaic. We were able to do this because we had such introspective focus after the First Collapse. The wars on the Aegin peninsula and Domsette region, which were followed by horrible natural disasters of hurricanes and volcanic activity, made people panic and act irrationally, letting the Plague spread. 
 
 No food, people dying on every road, it was a global catastrophe. Intelligent life almost faded from our planet, but luckily an early version of the Council was formed. They called themselves Overcomers then, as a symbol of our race's will to overcome desperate times. Their goal was simple: to eradicate everything that posed a threat to our survival.",5,3,4,3,4,3,5,3
3J94SKDELMUCJTKMVWZ1X2MARTHD5C,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3G2UL9A02IJU78GJZ4BME0L0NWK76L,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:57:29 PDT 2021,Thu Apr 08 12:15:20 PDT 2021,Sun Apr 11 12:15:20 PDT 2021,,,,1071,0% (0/0),0% (0/0),0% (0/0),"Aliens come to Earth in hoping to wipe us out and take over the planet, but are honorable and gives us a fighting chance. They announce they will return in 100 years so as to give Earth a chance to prepare and defend itself. Neither side expected what the other would bring to war","Our planet was exhausted. Not in a figurative sense, but literally exhausted of resources. We had created a near perfect society, almost a utopia, where the idea of one's needs not being met were archaic. We were able to do this because we had such introspective focus after the First Collapse. The wars on the Aegin peninsula and Domsette region, which were followed by horrible natural disasters of hurricanes and volcanic activity, made people panic and act irrationally, letting the Plague spread. 
 
 No food, people dying on every road, it was a global catastrophe. Intelligent life almost faded from our planet, but luckily an early version of the Council was formed. They called themselves Overcomers then, as a symbol of our race's will to overcome desperate times. Their goal was simple: to eradicate everything that posed a threat to our survival.",5,3,4,3,4,3,4,3
3X2LT8FDI0NUFH3FAPBU1ALM0ZO8WI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,34S6N1K2Z0O9JIP2ZH30UWSRRUYLH2,A2C84POENS2UNY,70.33,47.25,51,13,Submitted,Thu Apr 08 11:14:29 PDT 2021,Thu Apr 08 11:26:29 PDT 2021,Sun Apr 11 11:26:29 PDT 2021,,,,720,0% (0/0),0% (0/0),0% (0/0),After 8 years of happy marriage my husband confessed to me he's straight.,"``Honey... we need to talk.'' 
 
 I glanced at him. He is crossing his hands and looks straight into my eyes. 
 
 I sigh. This is never a good sign. Those words always mean we are experiencing a bad time in our live... or are about to face one. 
 
 ``Sure thing, dear. Let me just put little Andrew back to sleep.'' He nod. I took the little angel and lay him inside his little crib. I kissed his forehead lightly and quietly leave the room. 
 
 Outside, Eric has sat himself down on the kitchen chair. He waved at the chair in front of him, prompting me to sit down. I sat down quietly, waiting for the impending bad news he is about to give. 
 
 ``I have a confession to make... hon..''",5,3,3,2,3,2,5,3
3X2LT8FDI0NUFH3FAPBU1ALM0ZO8WI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3CP1TO84PY6R23JZO9KMQ3QSGLK25H,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:29:35 PDT 2021,Thu Apr 08 12:21:03 PDT 2021,Sun Apr 11 12:21:03 PDT 2021,,,,3088,0% (0/0),0% (0/0),0% (0/0),After 8 years of happy marriage my husband confessed to me he's straight.,"``Honey... we need to talk.'' 
 
 I glanced at him. He is crossing his hands and looks straight into my eyes. 
 
 I sigh. This is never a good sign. Those words always mean we are experiencing a bad time in our live... or are about to face one. 
 
 ``Sure thing, dear. Let me just put little Andrew back to sleep.'' He nod. I took the little angel and lay him inside his little crib. I kissed his forehead lightly and quietly leave the room. 
 
 Outside, Eric has sat himself down on the kitchen chair. He waved at the chair in front of him, prompting me to sit down. I sat down quietly, waiting for the impending bad news he is about to give. 
 
 ``I have a confession to make... hon..''",4,3,3,2,2,1,4,3
3X2LT8FDI0NUFH3FAPBU1ALM0ZO8WI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3QRYMNZ7F3MPCRJIBO04L7Z47JVNTI,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:22:52 PDT 2021,Thu Apr 08 12:06:38 PDT 2021,Sun Apr 11 12:06:38 PDT 2021,,,,2626,0% (0/0),0% (0/0),0% (0/0),After 8 years of happy marriage my husband confessed to me he's straight.,"``Honey... we need to talk.'' 
 
 I glanced at him. He is crossing his hands and looks straight into my eyes. 
 
 I sigh. This is never a good sign. Those words always mean we are experiencing a bad time in our live... or are about to face one. 
 
 ``Sure thing, dear. Let me just put little Andrew back to sleep.'' He nod. I took the little angel and lay him inside his little crib. I kissed his forehead lightly and quietly leave the room. 
 
 Outside, Eric has sat himself down on the kitchen chair. He waved at the chair in front of him, prompting me to sit down. I sat down quietly, waiting for the impending bad news he is about to give. 
 
 ``I have a confession to make... hon..''",4,3,5,3,4,3,3,2
3BS6ERDLA7C82XK00F96P80ANOSD6S,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3RANCT1ZVKM2BV9A83L5Z8LC98NBU7,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:15:34 PDT 2021,Thu Apr 08 11:16:00 PDT 2021,Sun Apr 11 11:16:00 PDT 2021,,,,26,0% (0/0),0% (0/0),0% (0/0),``My biggest mistake? It was to kill myself after I gave up trying.'',"I was nervous. Most of us were. The line seemed to stretch out into infinity, but somehow we could all see the pearly gates looming above us even from this distance. 
 
 Of course I knew the stories. Of St. Peter pouring over the contents of a man's life like a judge looking over a case. Dissecting every little fault or mistake to determine the worth of the man in question. In the stories, all it took was one sin. A single mistake and instead of walking through those bright welcoming gate, you'd find yourself plummeting into eternal torment. 
 
 I looked at the faces around me. Wondering if they too were racking their brains for every detail of their life. Cursing themselves for all the wrongs they'd done when they could have risen above it. Most of them wore solemn expressions.",4,3,3,2,4,3,3,2
3BS6ERDLA7C82XK00F96P80ANOSD6S,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3RU7GD8VPTYO0CIG2386FR8D5FGPSP,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:02 PDT 2021,Thu Apr 08 11:28:13 PDT 2021,Sun Apr 11 11:28:13 PDT 2021,,,,851,0% (0/0),0% (0/0),0% (0/0),``My biggest mistake? It was to kill myself after I gave up trying.'',"I was nervous. Most of us were. The line seemed to stretch out into infinity, but somehow we could all see the pearly gates looming above us even from this distance. 
 
 Of course I knew the stories. Of St. Peter pouring over the contents of a man's life like a judge looking over a case. Dissecting every little fault or mistake to determine the worth of the man in question. In the stories, all it took was one sin. A single mistake and instead of walking through those bright welcoming gate, you'd find yourself plummeting into eternal torment. 
 
 I looked at the faces around me. Wondering if they too were racking their brains for every detail of their life. Cursing themselves for all the wrongs they'd done when they could have risen above it. Most of them wore solemn expressions.",5,3,3,2,4,3,2,1
3BS6ERDLA7C82XK00F96P80ANOSD6S,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3Z2R0DQ0JMJRYMCSZADPUXW5TEFE2Q,A2C84POENS2UNY,70.33,47.25,51,13,Submitted,Thu Apr 08 11:14:25 PDT 2021,Thu Apr 08 11:21:29 PDT 2021,Sun Apr 11 11:21:29 PDT 2021,,,,424,0% (0/0),0% (0/0),0% (0/0),``My biggest mistake? It was to kill myself after I gave up trying.'',"I was nervous. Most of us were. The line seemed to stretch out into infinity, but somehow we could all see the pearly gates looming above us even from this distance. 
 
 Of course I knew the stories. Of St. Peter pouring over the contents of a man's life like a judge looking over a case. Dissecting every little fault or mistake to determine the worth of the man in question. In the stories, all it took was one sin. A single mistake and instead of walking through those bright welcoming gate, you'd find yourself plummeting into eternal torment. 
 
 I looked at the faces around me. Wondering if they too were racking their brains for every detail of their life. Cursing themselves for all the wrongs they'd done when they could have risen above it. Most of them wore solemn expressions.",5,3,3,2,3,2,5,3
3TTPFEFXDXPPEDP2MBSWGTF8FGL6HU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,35K3O9HUAGIBZGO4N5SWEGQU2IREFH,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 12:03:50 PDT 2021,Thu Apr 08 12:33:00 PDT 2021,Sun Apr 11 12:33:00 PDT 2021,,,,1750,0% (0/0),0% (0/0),0% (0/0),Ebenezer Scrooge has to learn the TRUE meaning of Halloween.,"Part One: A Very Ebenezer Halloween

“Excuse me Mr. Scrooge I was hoping I could get Halloween off?” John Everyman asked shyly to his shrewd boss one Mr. Ebenezer Scrooge.

“No, ”Mr. Scrooge said dusting off an ipad. Ebenezer didn’t become manager of the Apple Store by letting people take off commercial holidays.

“Why sir!” John pleaded,“ its Halloween my girlfriend Savana is dressing up like a sexy bee, if I was allowed off, one man to another I will totally pound that.”

Ebenezer sat unmoved, “Halloween humbug! No, you will stay overnight and do inventory or by god I swear boy you will be with all the other drama majors, sucking cock for crack money down on hard knock’s avenue.”

“Please sir anything but that,” John says hands together on his knees.",2,1,3,2,3,2,4,3
3TTPFEFXDXPPEDP2MBSWGTF8FGL6HU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3ATTHHXXWFT4F7HBJIO952OTYGOXIU,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:19:35 PDT 2021,Thu Apr 08 11:19:46 PDT 2021,Sun Apr 11 11:19:46 PDT 2021,,,,11,0% (0/0),0% (0/0),0% (0/0),Ebenezer Scrooge has to learn the TRUE meaning of Halloween.,"Part One: A Very Ebenezer Halloween

“Excuse me Mr. Scrooge I was hoping I could get Halloween off?” John Everyman asked shyly to his shrewd boss one Mr. Ebenezer Scrooge.

“No, ”Mr. Scrooge said dusting off an ipad. Ebenezer didn’t become manager of the Apple Store by letting people take off commercial holidays.

“Why sir!” John pleaded,“ its Halloween my girlfriend Savana is dressing up like a sexy bee, if I was allowed off, one man to another I will totally pound that.”

Ebenezer sat unmoved, “Halloween humbug! No, you will stay overnight and do inventory or by god I swear boy you will be with all the other drama majors, sucking cock for crack money down on hard knock’s avenue.”

“Please sir anything but that,” John says hands together on his knees.",5,3,4,3,5,3,5,3
3TTPFEFXDXPPEDP2MBSWGTF8FGL6HU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3EJPLAJKERLDRIMPIZ355KEZXPRZ6Z,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:19:08 PDT 2021,Thu Apr 08 11:50:36 PDT 2021,Sun Apr 11 11:50:36 PDT 2021,,,,1888,100% (1/1),0% (0/0),0% (0/0),Ebenezer Scrooge has to learn the TRUE meaning of Halloween.,"Part One: A Very Ebenezer Halloween

“Excuse me Mr. Scrooge I was hoping I could get Halloween off?” John Everyman asked shyly to his shrewd boss one Mr. Ebenezer Scrooge.

“No, ”Mr. Scrooge said dusting off an ipad. Ebenezer didn’t become manager of the Apple Store by letting people take off commercial holidays.

“Why sir!” John pleaded,“ its Halloween my girlfriend Savana is dressing up like a sexy bee, if I was allowed off, one man to another I will totally pound that.”

Ebenezer sat unmoved, “Halloween humbug! No, you will stay overnight and do inventory or by god I swear boy you will be with all the other drama majors, sucking cock for crack money down on hard knock’s avenue.”

“Please sir anything but that,” John says hands together on his knees.",4,3,4,3,3,2,4,3
3NZ1E5QA736J4WM2H08V2CYAO85B53,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,32AT8R96GQE1SHQCJP70PXVCDW8SUO,A2C84POENS2UNY,70.33,47.25,51,13,Submitted,Thu Apr 08 11:14:22 PDT 2021,Thu Apr 08 11:17:02 PDT 2021,Sun Apr 11 11:17:02 PDT 2021,,,,160,0% (0/0),0% (0/0),0% (0/0),"Your grandparents always playfully bickered in their native language. To surprised them, you took lessons, but now you understand what they're really saying...","I guess this had been a long time coming. For four years, I had taken on a minor in Russian. Now, in an effort to surprise and connect with them, I was visiting my grandparents. They lived up north, and the last time my family had visited them, I must have seventeen. They'd always had this air about them, seeming so mysterious and jaded, but I figured if I reached out like this, maybe I could learn something about our past. 
 
 Pulling into their driveway, I saw them sitting on the porch, enjoying the afternoon Sun. I parked the rental car and as I got out the car, my grandfather called out, ``I see you did not get lost.'' I smiled, ``Almost missed that last turn, but I'm here! How are you?''",5,3,5,3,4,3,3,2
3NZ1E5QA736J4WM2H08V2CYAO85B53,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3OXV7EAXLJVC6PFWXS8W1J9KIUR638,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:26 PDT 2021,Thu Apr 08 11:29:40 PDT 2021,Sun Apr 11 11:29:40 PDT 2021,,,,914,0% (0/0),0% (0/0),0% (0/0),"Your grandparents always playfully bickered in their native language. To surprised them, you took lessons, but now you understand what they're really saying...","I guess this had been a long time coming. For four years, I had taken on a minor in Russian. Now, in an effort to surprise and connect with them, I was visiting my grandparents. They lived up north, and the last time my family had visited them, I must have seventeen. They'd always had this air about them, seeming so mysterious and jaded, but I figured if I reached out like this, maybe I could learn something about our past. 
 
 Pulling into their driveway, I saw them sitting on the porch, enjoying the afternoon Sun. I parked the rental car and as I got out the car, my grandfather called out, ``I see you did not get lost.'' I smiled, ``Almost missed that last turn, but I'm here! How are you?''",5,3,5,3,4,3,4,3
3NZ1E5QA736J4WM2H08V2CYAO85B53,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3Z4AIRP3CBITF1LDBB33D377HECX11,A35EMK52BIDQ5L,72,0,72,2,Submitted,Thu Apr 08 11:15:59 PDT 2021,Thu Apr 08 11:17:17 PDT 2021,Sun Apr 11 11:17:17 PDT 2021,,,,78,0% (0/0),0% (0/0),0% (0/0),"Your grandparents always playfully bickered in their native language. To surprised them, you took lessons, but now you understand what they're really saying...","I guess this had been a long time coming. For four years, I had taken on a minor in Russian. Now, in an effort to surprise and connect with them, I was visiting my grandparents. They lived up north, and the last time my family had visited them, I must have seventeen. They'd always had this air about them, seeming so mysterious and jaded, but I figured if I reached out like this, maybe I could learn something about our past. 
 
 Pulling into their driveway, I saw them sitting on the porch, enjoying the afternoon Sun. I parked the rental car and as I got out the car, my grandfather called out, ``I see you did not get lost.'' I smiled, ``Almost missed that last turn, but I'm here! How are you?''",5,3,4,3,5,3,4,3
3IJ95K7NE1HJL20J1MWVX4PTV6XNGM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,30IQTZXKAPBT8C0VFSZ3ZYOXCM70X2,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:52 PDT 2021,Thu Apr 08 11:42:05 PDT 2021,Sun Apr 11 11:42:05 PDT 2021,,,,1633,0% (0/0),0% (0/0),0% (0/0),Everyday for the past week the same man goes in the middle of Time's Square and kills himself.,"``Well shit, this is a new one.'' 
 
 ``That's why I called you, I thought you might enjoy it'' Rich said. 
 
 ``What do we know so far?'' 
 
 ``Just what I told you on the phone. Every day, this guy shows up, walks to that same spot at 12:05, and shoots himself in the head'' 
 
 ``Has anybody tried to stop him''? I asked. 
 
 ``Not yet. It took a few times for anybody to catch on, and after that, it became a temporal matter.'' 
 
 ``I see''. 
 
 I adjusted my chem stick and took a deep drag. A flood of neural stimulants rushed in to my brain, and I started to look around. 465 people in the square, 301 men, 160 women, 3 unknown. 17 likely armed, 15 in an official capacity. Of the remaining three, 2 men, 1 woman.",3,2,4,3,4,3,3,2
3IJ95K7NE1HJL20J1MWVX4PTV6XNGM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3JBT3HLQFD7L1O4UXV2EBK5GSUGPZU,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:09 PDT 2021,Thu Apr 08 11:31:44 PDT 2021,Sun Apr 11 11:31:44 PDT 2021,,,,1055,0% (0/0),0% (0/0),0% (0/0),Everyday for the past week the same man goes in the middle of Time's Square and kills himself.,"``Well shit, this is a new one.'' 
 
 ``That's why I called you, I thought you might enjoy it'' Rich said. 
 
 ``What do we know so far?'' 
 
 ``Just what I told you on the phone. Every day, this guy shows up, walks to that same spot at 12:05, and shoots himself in the head'' 
 
 ``Has anybody tried to stop him''? I asked. 
 
 ``Not yet. It took a few times for anybody to catch on, and after that, it became a temporal matter.'' 
 
 ``I see''. 
 
 I adjusted my chem stick and took a deep drag. A flood of neural stimulants rushed in to my brain, and I started to look around. 465 people in the square, 301 men, 160 women, 3 unknown. 17 likely armed, 15 in an official capacity. Of the remaining three, 2 men, 1 woman.",4,3,3,2,5,3,3,2
3IJ95K7NE1HJL20J1MWVX4PTV6XNGM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3TVRFO09GPK658PH4LLMXIGLFKHLXV,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:31:29 PDT 2021,Thu Apr 08 11:34:23 PDT 2021,Sun Apr 11 11:34:23 PDT 2021,,,,174,0% (0/0),0% (0/0),0% (0/0),Everyday for the past week the same man goes in the middle of Time's Square and kills himself.,"``Well shit, this is a new one.'' 
 
 ``That's why I called you, I thought you might enjoy it'' Rich said. 
 
 ``What do we know so far?'' 
 
 ``Just what I told you on the phone. Every day, this guy shows up, walks to that same spot at 12:05, and shoots himself in the head'' 
 
 ``Has anybody tried to stop him''? I asked. 
 
 ``Not yet. It took a few times for anybody to catch on, and after that, it became a temporal matter.'' 
 
 ``I see''. 
 
 I adjusted my chem stick and took a deep drag. A flood of neural stimulants rushed in to my brain, and I started to look around. 465 people in the square, 301 men, 160 women, 3 unknown. 17 likely armed, 15 in an official capacity. Of the remaining three, 2 men, 1 woman.",4,3,5,3,5,3,5,3
38RHULDVA2KN4NFSJBNLEZF03VTIW0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,34S9DKFK78ULTDICLUN3TORJMLIYNN,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:13:16 PDT 2021,Thu Apr 08 12:26:25 PDT 2021,Sun Apr 11 12:26:25 PDT 2021,,,,789,0% (0/0),0% (0/0),0% (0/0),"As the only wizard without a familiar/pet, you strive to join the Wizard Council and prove everyone wrong.","Dear Highest Chancellor Velmenroth, 
 
 I would like to take this opportunity to apologize for my recent display before the Board of Magi. While I now realize necromancy is frowned upon, this was not made expressly aware to me when I joined the Arcanum. I say this not to offer an excuse for the result of my actions, but merely to suggest leniency on behalf of the vague language regarding pets and familiars. 
 
 When I initially read the incantation, I was unaware that the spell was for 3 foot corpse golems made from human heads. While it is TRUE, I performed the act near an out of town mass grave site, I was attempting to resurrect an opossum I found next to the road.",3,2,4,3,4,3,3,2
38RHULDVA2KN4NFSJBNLEZF03VTIW0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,39GHHAVOMKW9CGD7HP74KS6VI0E4J4,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:56:16 PDT 2021,Thu Apr 08 12:23:05 PDT 2021,Sun Apr 11 12:23:05 PDT 2021,,,,1609,0% (0/0),0% (0/0),0% (0/0),"As the only wizard without a familiar/pet, you strive to join the Wizard Council and prove everyone wrong.","Dear Highest Chancellor Velmenroth, 
 
 I would like to take this opportunity to apologize for my recent display before the Board of Magi. While I now realize necromancy is frowned upon, this was not made expressly aware to me when I joined the Arcanum. I say this not to offer an excuse for the result of my actions, but merely to suggest leniency on behalf of the vague language regarding pets and familiars. 
 
 When I initially read the incantation, I was unaware that the spell was for 3 foot corpse golems made from human heads. While it is TRUE, I performed the act near an out of town mass grave site, I was attempting to resurrect an opossum I found next to the road.",4,3,3,2,3,2,4,3
38RHULDVA2KN4NFSJBNLEZF03VTIW0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3N2BF7Y2VVZTP07NZT4FU97GRZOMH5,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:15:05 PDT 2021,Thu Apr 08 11:39:14 PDT 2021,Sun Apr 11 11:39:14 PDT 2021,,,,1449,0% (0/0),0% (0/0),0% (0/0),"As the only wizard without a familiar/pet, you strive to join the Wizard Council and prove everyone wrong.","Dear Highest Chancellor Velmenroth, 
 
 I would like to take this opportunity to apologize for my recent display before the Board of Magi. While I now realize necromancy is frowned upon, this was not made expressly aware to me when I joined the Arcanum. I say this not to offer an excuse for the result of my actions, but merely to suggest leniency on behalf of the vague language regarding pets and familiars. 
 
 When I initially read the incantation, I was unaware that the spell was for 3 foot corpse golems made from human heads. While it is TRUE, I performed the act near an out of town mass grave site, I was attempting to resurrect an opossum I found next to the road.",4,3,5,3,5,3,4,3
33K3E8REX0094H85KU7G3TZT91U8XB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3FPRZHYEP3CXLFUXY0G4DBPJZNJ3VX,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:15:08 PDT 2021,Thu Apr 08 11:39:52 PDT 2021,Sun Apr 11 11:39:52 PDT 2021,,,,1484,0% (0/0),0% (0/0),0% (0/0),"Moments before the servers are turned off, Reddit receives its final post.","Wow. Here we are, thirty five years later. 
 
 It is with great sorrow that we, the Reddit team, announce the demise of this site. We have had great moments and times of anguish although the former vastly outweigh the latter. 
 
 Reddit could not have grown to what it is today if not for the amazing community behind it. We might be the muscle but you, the userbase, are the soul of this animal. Time and again you guys shared with us your stories and your lives. We will be forever grateful. 
 
 However, all good things must come to an end. This is, officially, the last ever post on Reddit. As much as we would like to keep this incredible community alive, this has been a long time coming.",5,3,4,3,5,3,5,3
33K3E8REX0094H85KU7G3TZT91U8XB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3I02618YA5B4FPAKR836USQ1QC1UPA,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:45 PDT 2021,Thu Apr 08 11:29:29 PDT 2021,Sun Apr 11 11:29:29 PDT 2021,,,,824,0% (0/0),0% (0/0),0% (0/0),"Moments before the servers are turned off, Reddit receives its final post.","Wow. Here we are, thirty five years later. 
 
 It is with great sorrow that we, the Reddit team, announce the demise of this site. We have had great moments and times of anguish although the former vastly outweigh the latter. 
 
 Reddit could not have grown to what it is today if not for the amazing community behind it. We might be the muscle but you, the userbase, are the soul of this animal. Time and again you guys shared with us your stories and your lives. We will be forever grateful. 
 
 However, all good things must come to an end. This is, officially, the last ever post on Reddit. As much as we would like to keep this incredible community alive, this has been a long time coming.",4,3,5,3,4,3,5,3
33K3E8REX0094H85KU7G3TZT91U8XB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3RUIQRXJBGTB5E8SQ2IYMOLY8B7LL9,A2C84POENS2UNY,70.33,47.25,51,13,Submitted,Thu Apr 08 11:14:33 PDT 2021,Thu Apr 08 11:28:42 PDT 2021,Sun Apr 11 11:28:42 PDT 2021,,,,849,0% (0/0),0% (0/0),0% (0/0),"Moments before the servers are turned off, Reddit receives its final post.","Wow. Here we are, thirty five years later. 
 
 It is with great sorrow that we, the Reddit team, announce the demise of this site. We have had great moments and times of anguish although the former vastly outweigh the latter. 
 
 Reddit could not have grown to what it is today if not for the amazing community behind it. We might be the muscle but you, the userbase, are the soul of this animal. Time and again you guys shared with us your stories and your lives. We will be forever grateful. 
 
 However, all good things must come to an end. This is, officially, the last ever post on Reddit. As much as we would like to keep this incredible community alive, this has been a long time coming.",5,3,5,3,3,2,5,3
3E9ZFLPWP2X2TNKITGJ7GIT7CXZIXT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,37Q970SNZJDLJKZEH1XGEVQF2ZBS1P,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:19:53 PDT 2021,Thu Apr 08 11:57:35 PDT 2021,Sun Apr 11 11:57:35 PDT 2021,,,,2262,100% (1/1),0% (0/0),0% (0/0),Suicidal person realizes he cannot die,"There was supposed to be darkness. He had felt the edges of his vision turn black. He had felt the sound of his heater becoming more and more distant, the smell of his carpet and unwashed laundry becoming more and more faint. 
 
 The first thing that hit him after the darkness pulled back was the taste of lead and gunpowder. It was quickly followed by the worst choking sensation he had ever felt; by reflex he coughed and heaved, doubling over, crawling on all fours, until the object came out. In the midst of a pool of blackened blood and saliva, an expanded bullet now laid on his carpet. From where he was looking, it seemed like a morbid sort of flower. It was one in a garden.",4,3,4,3,3,2,5,3
3E9ZFLPWP2X2TNKITGJ7GIT7CXZIXT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3GD6L00D3X2ILPM9X41U2MR9AATM17,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:06 PDT 2021,Thu Apr 08 11:25:21 PDT 2021,Sun Apr 11 11:25:21 PDT 2021,,,,375,0% (0/0),0% (0/0),0% (0/0),Suicidal person realizes he cannot die,"There was supposed to be darkness. He had felt the edges of his vision turn black. He had felt the sound of his heater becoming more and more distant, the smell of his carpet and unwashed laundry becoming more and more faint. 
 
 The first thing that hit him after the darkness pulled back was the taste of lead and gunpowder. It was quickly followed by the worst choking sensation he had ever felt; by reflex he coughed and heaved, doubling over, crawling on all fours, until the object came out. In the midst of a pool of blackened blood and saliva, an expanded bullet now laid on his carpet. From where he was looking, it seemed like a morbid sort of flower. It was one in a garden.",2,1,3,2,4,3,2,1
3E9ZFLPWP2X2TNKITGJ7GIT7CXZIXT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3NAPMVF0Z1K6P7XIC2ZJON4O7RB27S,ARI1EMAHUA9PO,64,25.33,54,8,Submitted,Thu Apr 08 11:13:45 PDT 2021,Thu Apr 08 11:14:32 PDT 2021,Sun Apr 11 11:14:32 PDT 2021,,,,47,0% (0/0),0% (0/0),0% (0/0),Suicidal person realizes he cannot die,"There was supposed to be darkness. He had felt the edges of his vision turn black. He had felt the sound of his heater becoming more and more distant, the smell of his carpet and unwashed laundry becoming more and more faint. 
 
 The first thing that hit him after the darkness pulled back was the taste of lead and gunpowder. It was quickly followed by the worst choking sensation he had ever felt; by reflex he coughed and heaved, doubling over, crawling on all fours, until the object came out. In the midst of a pool of blackened blood and saliva, an expanded bullet now laid on his carpet. From where he was looking, it seemed like a morbid sort of flower. It was one in a garden.",4,3,5,3,3,2,4,3
3WRKFXQBPFCRTSASYC59ZW0GE3TIYZ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3483FV8BEJONL7JDTSURI94SCGR62X,A2C84POENS2UNY,70.33,47.25,51,13,Submitted,Thu Apr 08 11:14:26 PDT 2021,Thu Apr 08 11:23:44 PDT 2021,Sun Apr 11 11:23:44 PDT 2021,,,,558,0% (0/0),0% (0/0),0% (0/0),"Every time you die, you are transported to the time of the first event that ultimately caused your death. One day, you are hit by a car and sent 12 years into the past.","``Shane has developed quite the arm'', said David. ``Yes he has'', Shane's mother replied, ``He takes after you''. They overlooked the yard from their porch on a cool autumn day as Shane and his younger brother tossed a football back and forth. ``Come on!'' Shane's brother shouted as Shane's pass flew over his head and out into the street. ``I 'll get Shane'', his younger brother said as he jogged to the street to retrieve the football. ``Not if I get to it first!'' and with that challenge Shane dashed out into the street. 
 
 He didn't see the car. The driver didn't see Shane. Shane saw a flash of white which slowly became a deep red. All at once brilliance surrounded him. Several fuzzy figures with white face masks and funny, light blue caps stared down at him. He didn't understand.",5,3,5,3,4,3,5,3
3WRKFXQBPFCRTSASYC59ZW0GE3TIYZ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3BWI6RSP7LEYKN9Y5MUKQODD4U57E3,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:31:29 PDT 2021,Thu Apr 08 11:41:05 PDT 2021,Sun Apr 11 11:41:05 PDT 2021,,,,576,0% (0/0),0% (0/0),0% (0/0),"Every time you die, you are transported to the time of the first event that ultimately caused your death. One day, you are hit by a car and sent 12 years into the past.","``Shane has developed quite the arm'', said David. ``Yes he has'', Shane's mother replied, ``He takes after you''. They overlooked the yard from their porch on a cool autumn day as Shane and his younger brother tossed a football back and forth. ``Come on!'' Shane's brother shouted as Shane's pass flew over his head and out into the street. ``I 'll get Shane'', his younger brother said as he jogged to the street to retrieve the football. ``Not if I get to it first!'' and with that challenge Shane dashed out into the street. 
 
 He didn't see the car. The driver didn't see Shane. Shane saw a flash of white which slowly became a deep red. All at once brilliance surrounded him. Several fuzzy figures with white face masks and funny, light blue caps stared down at him. He didn't understand.",5,3,5,3,4,3,5,3
3WRKFXQBPFCRTSASYC59ZW0GE3TIYZ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3Z7EFSHGNEJD24VBR8SNUZQYLB4XCS,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:19:22 PDT 2021,Thu Apr 08 11:19:34 PDT 2021,Sun Apr 11 11:19:34 PDT 2021,,,,12,0% (0/0),0% (0/0),0% (0/0),"Every time you die, you are transported to the time of the first event that ultimately caused your death. One day, you are hit by a car and sent 12 years into the past.","``Shane has developed quite the arm'', said David. ``Yes he has'', Shane's mother replied, ``He takes after you''. They overlooked the yard from their porch on a cool autumn day as Shane and his younger brother tossed a football back and forth. ``Come on!'' Shane's brother shouted as Shane's pass flew over his head and out into the street. ``I 'll get Shane'', his younger brother said as he jogged to the street to retrieve the football. ``Not if I get to it first!'' and with that challenge Shane dashed out into the street. 
 
 He didn't see the car. The driver didn't see Shane. Shane saw a flash of white which slowly became a deep red. All at once brilliance surrounded him. Several fuzzy figures with white face masks and funny, light blue caps stared down at him. He didn't understand.",5,3,4,3,5,3,5,3
3AA88CN99T8IZN0GYFQLCCFT67IKYC,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,373ERPL3YTDARPBA4VHLUR4E8GITRA,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:14:50 PDT 2021,Thu Apr 08 11:14:58 PDT 2021,Sun Apr 11 11:14:58 PDT 2021,,,,8,0% (0/0),0% (0/0),0% (0/0),A Villain comes to regret all the things he has done in the past and travels back in time to stop his younger self.,"The eyes of the man as the life had slipped from him still haunted him today. It was the fear and confusion in those eyes that he couldn’t forget. Those eyes would appear again in his dreams every night, in a hundred different faces. He simply couldn’t shake it. This had all gone down back when Jack was nothing more than a kid. At 23 years old he ’ d been so eager to be the real deal that he ’ d almost dared himself to do it. It was the only man he ’ d ever killed. A stranger. Just to prove that he could. Nowadays he prided himself on living honorably. People joke about it, but there is a code amongst thieves. He picked targets that were insured or who were so rich they'd never notice what was missing.",3,2,4,3,2,1,3,2
3AA88CN99T8IZN0GYFQLCCFT67IKYC,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3I2PTA7R3YZBC56NX7ETOA7DTHPQK0,A2C84POENS2UNY,70.33,47.25,51,13,Submitted,Thu Apr 08 11:14:28 PDT 2021,Thu Apr 08 11:24:12 PDT 2021,Sun Apr 11 11:24:12 PDT 2021,,,,584,0% (0/0),0% (0/0),0% (0/0),A Villain comes to regret all the things he has done in the past and travels back in time to stop his younger self.,"The eyes of the man as the life had slipped from him still haunted him today. It was the fear and confusion in those eyes that he couldn’t forget. Those eyes would appear again in his dreams every night, in a hundred different faces. He simply couldn’t shake it. This had all gone down back when Jack was nothing more than a kid. At 23 years old he ’ d been so eager to be the real deal that he ’ d almost dared himself to do it. It was the only man he ’ d ever killed. A stranger. Just to prove that he could. Nowadays he prided himself on living honorably. People joke about it, but there is a code amongst thieves. He picked targets that were insured or who were so rich they'd never notice what was missing.",4,3,4,3,3,2,4,3
3AA88CN99T8IZN0GYFQLCCFT67IKYC,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3V0Z7YWSI3580XYEU02ZU1KRT9OV2J,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:57:25 PDT 2021,Thu Apr 08 12:25:04 PDT 2021,Sun Apr 11 12:25:04 PDT 2021,,,,1659,0% (0/0),0% (0/0),0% (0/0),A Villain comes to regret all the things he has done in the past and travels back in time to stop his younger self.,"The eyes of the man as the life had slipped from him still haunted him today. It was the fear and confusion in those eyes that he couldn’t forget. Those eyes would appear again in his dreams every night, in a hundred different faces. He simply couldn’t shake it. This had all gone down back when Jack was nothing more than a kid. At 23 years old he ’ d been so eager to be the real deal that he ’ d almost dared himself to do it. It was the only man he ’ d ever killed. A stranger. Just to prove that he could. Nowadays he prided himself on living honorably. People joke about it, but there is a code amongst thieves. He picked targets that were insured or who were so rich they'd never notice what was missing.",4,3,3,2,5,3,3,2
3JYPJ2TAZMDDANG16H35J8UCU6YFPB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,33FBRBDW6T4NN3U3J0GVE095U2U8CU,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:14:08 PDT 2021,Thu Apr 08 11:15:04 PDT 2021,Sun Apr 11 11:15:04 PDT 2021,,,,56,0% (0/0),0% (0/0),0% (0/0),"You hate your boss, and you've just won the lottery. Write your resignation letter.","Oh hey Mike. You always call me by my first name, so I suppose this is okay now. We are friends here at the office afterall, aren't we, Mike? Team-building exercises galore, even though these are probably just your ill-adjusted way to say ``I wan na shag you, Jessica!'' Yep, I noticed you feeling her up. Apparently you have a thing for thick girls. You chubby chaser. Protip: Not gon na happen. She's just afraid as fuck to lose her job, supporting 2 children and whatnot. Mikey Mikey. You lack decency and humility, so I won't give you none either. 
 
 Remember when you made me work unpaid overtime? Me neither. Honestly too many times I'd care to remember. All that stays in my head is a giant notion of ``FUCK MIKE.'' Wakeup call, bro! I forwarded your lewd advances to HR.",5,3,3,2,2,1,2,1
3JYPJ2TAZMDDANG16H35J8UCU6YFPB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3EJJQNKU9WAKMGKF410WG81QXMPRH0,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:22:15 PDT 2021,Thu Apr 08 11:42:43 PDT 2021,Sun Apr 11 11:42:43 PDT 2021,,,,1228,0% (0/0),0% (0/0),0% (0/0),"You hate your boss, and you've just won the lottery. Write your resignation letter.","Oh hey Mike. You always call me by my first name, so I suppose this is okay now. We are friends here at the office afterall, aren't we, Mike? Team-building exercises galore, even though these are probably just your ill-adjusted way to say ``I wan na shag you, Jessica!'' Yep, I noticed you feeling her up. Apparently you have a thing for thick girls. You chubby chaser. Protip: Not gon na happen. She's just afraid as fuck to lose her job, supporting 2 children and whatnot. Mikey Mikey. You lack decency and humility, so I won't give you none either. 
 
 Remember when you made me work unpaid overtime? Me neither. Honestly too many times I'd care to remember. All that stays in my head is a giant notion of ``FUCK MIKE.'' Wakeup call, bro! I forwarded your lewd advances to HR.",5,3,5,3,5,3,5,3
3JYPJ2TAZMDDANG16H35J8UCU6YFPB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3SB5N7Y3O89IMQ55QIZZBCO29WAG0P,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:00 PDT 2021,Thu Apr 08 11:19:12 PDT 2021,Sun Apr 11 11:19:12 PDT 2021,,,,312,0% (0/0),0% (0/0),0% (0/0),"You hate your boss, and you've just won the lottery. Write your resignation letter.","Oh hey Mike. You always call me by my first name, so I suppose this is okay now. We are friends here at the office afterall, aren't we, Mike? Team-building exercises galore, even though these are probably just your ill-adjusted way to say ``I wan na shag you, Jessica!'' Yep, I noticed you feeling her up. Apparently you have a thing for thick girls. You chubby chaser. Protip: Not gon na happen. She's just afraid as fuck to lose her job, supporting 2 children and whatnot. Mikey Mikey. You lack decency and humility, so I won't give you none either. 
 
 Remember when you made me work unpaid overtime? Me neither. Honestly too many times I'd care to remember. All that stays in my head is a giant notion of ``FUCK MIKE.'' Wakeup call, bro! I forwarded your lewd advances to HR.",4,3,4,3,3,2,4,3
3FI30CQHWOOFN0MGMJI0UICAK3GB6J,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,31Q0U3WYDUKZ0MFMTYZ5J4UJFLY71H,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:47 PDT 2021,Thu Apr 08 11:29:50 PDT 2021,Sun Apr 11 11:29:50 PDT 2021,,,,843,0% (0/0),0% (0/0),0% (0/0),"Describe the day you had yesterday, but as a page from a fantasy epic","ARCADE I

Arcade awoke with the love of his life looking at him. A day like any other, he awoke, shaking off the the weight of slumber and feeling the fledgling heat of the midsummer morning. Fall was coming and after it, winter would be upon the north. Arcade pushed such thoughts out of his still drowsy mind and washed himself for the day ahead. 

The carriage took them smoothly to the marketplace, where Arcade and the love of his life took part in the first and last food of the day. Bread, seasoned and wrapped, filled with peppered meat and melted cheese. The meal melted on their tongues as they hurried, washing it down with strong brewed peach tea from one of the traders.",3,2,3,2,3,2,2,1
3FI30CQHWOOFN0MGMJI0UICAK3GB6J,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3M68NM076MC4PR0Y8I9SJHC0O88R6Y,A21ZYTE6WOKUA,116.17,28.59,108.5,7,Submitted,Thu Apr 08 11:18:43 PDT 2021,Thu Apr 08 11:24:42 PDT 2021,Sun Apr 11 11:24:42 PDT 2021,,,,359,0% (0/0),0% (0/0),0% (0/0),"Describe the day you had yesterday, but as a page from a fantasy epic","ARCADE I

Arcade awoke with the love of his life looking at him. A day like any other, he awoke, shaking off the the weight of slumber and feeling the fledgling heat of the midsummer morning. Fall was coming and after it, winter would be upon the north. Arcade pushed such thoughts out of his still drowsy mind and washed himself for the day ahead. 

The carriage took them smoothly to the marketplace, where Arcade and the love of his life took part in the first and last food of the day. Bread, seasoned and wrapped, filled with peppered meat and melted cheese. The meal melted on their tongues as they hurried, washing it down with strong brewed peach tea from one of the traders.",5,3,5,3,5,3,5,3
3FI30CQHWOOFN0MGMJI0UICAK3GB6J,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3SKEMFQBZ8A5616RBDXT2JMDZB3K8J,A2IFHU3P1MF54K,87.5,23.13,81.5,11,Submitted,Thu Apr 08 11:13:52 PDT 2021,Thu Apr 08 11:20:47 PDT 2021,Sun Apr 11 11:20:47 PDT 2021,,,,415,100% (1/1),0% (0/0),0% (0/0),"Describe the day you had yesterday, but as a page from a fantasy epic","ARCADE I

Arcade awoke with the love of his life looking at him. A day like any other, he awoke, shaking off the the weight of slumber and feeling the fledgling heat of the midsummer morning. Fall was coming and after it, winter would be upon the north. Arcade pushed such thoughts out of his still drowsy mind and washed himself for the day ahead. 

The carriage took them smoothly to the marketplace, where Arcade and the love of his life took part in the first and last food of the day. Bread, seasoned and wrapped, filled with peppered meat and melted cheese. The meal melted on their tongues as they hurried, washing it down with strong brewed peach tea from one of the traders.",5,3,5,3,5,3,2,1
3L2OEKSTXDFY4MYFPQTIM762B7O8YH,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,34X6J5FLPY3G1L05FMEHNV70ESWQJ8,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 12:02:32 PDT 2021,Thu Apr 08 12:31:44 PDT 2021,Sun Apr 11 12:31:44 PDT 2021,,,,1752,0% (0/0),0% (0/0),0% (0/0),"Surprise me with the most unconventional and/or absurd battle between the Hero and the Villain that you can think of. (Circumstances, weapons, rules, etc)","(This is where I am at the moment. Critiques Appreciated.) 
 “Hi!” Holly called through the doorway. The men looked at one-another and back to the cashier they were robbing. The smaller of the robbers shook his head, eyes and weapon still focused on the teller. “Hey,” she said, snapping her fingers loudly in spite of her massive gauntlets, “eyes over here.” The teller did not dare move his hands from the greasy countertop. The small man turned his gun on her, but the larger one did not waver except to glance in her direction. She stepped into the entryway. 
 
 
 “Hiii,” she said again, dragging the one syllable into two. “Could you let him leave, please?” She tapped the counter with a metal fist and let the sound ring in the air. “I don’t want to kill anybody.”",5,3,3,2,4,3,3,2
3L2OEKSTXDFY4MYFPQTIM762B7O8YH,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,35BLDD71IB2Y681QJ7BDHCUYEIIVZM,A3O61YXIEX64Z0,235.75,218.18,179.5,9,Submitted,Thu Apr 08 11:18:23 PDT 2021,Thu Apr 08 11:44:39 PDT 2021,Sun Apr 11 11:44:39 PDT 2021,,,,1576,100% (5/5),0% (0/0),0% (0/0),"Surprise me with the most unconventional and/or absurd battle between the Hero and the Villain that you can think of. (Circumstances, weapons, rules, etc)","(This is where I am at the moment. Critiques Appreciated.) 
 “Hi!” Holly called through the doorway. The men looked at one-another and back to the cashier they were robbing. The smaller of the robbers shook his head, eyes and weapon still focused on the teller. “Hey,” she said, snapping her fingers loudly in spite of her massive gauntlets, “eyes over here.” The teller did not dare move his hands from the greasy countertop. The small man turned his gun on her, but the larger one did not waver except to glance in her direction. She stepped into the entryway. 
 
 
 “Hiii,” she said again, dragging the one syllable into two. “Could you let him leave, please?” She tapped the counter with a metal fist and let the sound ring in the air. “I don’t want to kill anybody.”",3,2,4,3,4,3,2,1
3L2OEKSTXDFY4MYFPQTIM762B7O8YH,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3BXQMRHWK43YUMD7ZSBEDOW6L7PUMD,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:41:22 PDT 2021,Thu Apr 08 11:41:45 PDT 2021,Sun Apr 11 11:41:45 PDT 2021,,,,23,0% (0/0),0% (0/0),0% (0/0),"Surprise me with the most unconventional and/or absurd battle between the Hero and the Villain that you can think of. (Circumstances, weapons, rules, etc)","(This is where I am at the moment. Critiques Appreciated.) 
 “Hi!” Holly called through the doorway. The men looked at one-another and back to the cashier they were robbing. The smaller of the robbers shook his head, eyes and weapon still focused on the teller. “Hey,” she said, snapping her fingers loudly in spite of her massive gauntlets, “eyes over here.” The teller did not dare move his hands from the greasy countertop. The small man turned his gun on her, but the larger one did not waver except to glance in her direction. She stepped into the entryway. 
 
 
 “Hiii,” she said again, dragging the one syllable into two. “Could you let him leave, please?” She tapped the counter with a metal fist and let the sound ring in the air. “I don’t want to kill anybody.”",5,3,4,3,4,3,5,3
3ECKRY5B2U1RYIKXUY7SD39IKXXIZQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,30MVJZJNHRIA9MJJYK3V10HB4SM9JZ,ARQR5NIFA1AJ,185.5,292.5,54,7,Submitted,Thu Apr 08 11:16:01 PDT 2021,Thu Apr 08 11:36:27 PDT 2021,Sun Apr 11 11:36:27 PDT 2021,,,,1226,100% (1/1),0% (0/0),0% (0/0),"Write a eulogy for yourself. Then at the end, write what is written on your tombstone.","He was single, loved by many (women), hated by more (women). His last words were to apologize for all the broken hearts he caused. I'm sorry that's a lie but I know thats what he would have wanted. Wanted me to say anyway. He didn't have job even though he was in college for 6 years and had two degrees. He died with no regrets, well maybe taking that breathalyzer when charged with a DUI. In his defense cops can be tricky. Curse them, they drove him to this. Who would've guessed he would die in a hang gliding accident on a remote island. He was voted most likely to be famous his senior yr of high school, and famous he was. Maybe only around his hometown. Maybe only around campus and his fraternity brothers.",4,3,4,3,4,3,5,3
3ECKRY5B2U1RYIKXUY7SD39IKXXIZQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,36U2A8VAG64KL7X9OHVN1WAFSQDYKI,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:13:09 PDT 2021,Thu Apr 08 12:25:46 PDT 2021,Sun Apr 11 12:25:46 PDT 2021,,,,757,0% (0/0),0% (0/0),0% (0/0),"Write a eulogy for yourself. Then at the end, write what is written on your tombstone.","He was single, loved by many (women), hated by more (women). His last words were to apologize for all the broken hearts he caused. I'm sorry that's a lie but I know thats what he would have wanted. Wanted me to say anyway. He didn't have job even though he was in college for 6 years and had two degrees. He died with no regrets, well maybe taking that breathalyzer when charged with a DUI. In his defense cops can be tricky. Curse them, they drove him to this. Who would've guessed he would die in a hang gliding accident on a remote island. He was voted most likely to be famous his senior yr of high school, and famous he was. Maybe only around his hometown. Maybe only around campus and his fraternity brothers.",3,2,4,3,4,3,3,2
3ECKRY5B2U1RYIKXUY7SD39IKXXIZQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3LQ8PUHQFQX7THHWEE6N2G0ZAQ5IHM,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:17:38 PDT 2021,Thu Apr 08 11:18:06 PDT 2021,Sun Apr 11 11:18:06 PDT 2021,,,,28,0% (0/0),0% (0/0),0% (0/0),"Write a eulogy for yourself. Then at the end, write what is written on your tombstone.","He was single, loved by many (women), hated by more (women). His last words were to apologize for all the broken hearts he caused. I'm sorry that's a lie but I know thats what he would have wanted. Wanted me to say anyway. He didn't have job even though he was in college for 6 years and had two degrees. He died with no regrets, well maybe taking that breathalyzer when charged with a DUI. In his defense cops can be tricky. Curse them, they drove him to this. Who would've guessed he would die in a hang gliding accident on a remote island. He was voted most likely to be famous his senior yr of high school, and famous he was. Maybe only around his hometown. Maybe only around campus and his fraternity brothers.",2,1,3,2,3,2,4,3
31N9JPQXJTNXLYVULSEDI41UA6ANHL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3634BBTX0TZNFLQQJOINZVOMUBSFIL,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:16:33 PDT 2021,Thu Apr 08 11:28:03 PDT 2021,Sun Apr 11 11:28:03 PDT 2021,,,,690,0% (0/0),0% (0/0),0% (0/0),"Aliens have come to Earth and destroys humans as we know it. However, they weren't ready to face the wildlife.","``Are you fucking kidding me?'' Jack was furious. The alien scrambled at the sight of the kitten. This was only after it had ripped Jack's neighbor's head off. 
 
 He'd spent years preparing for this moment. As soon as Humanity detected anomalies from the edge of the solar system he knew it had to be aliens! This was the absolute worst thing to ever happen to him! 
 
 The sight of his neighbor dying? No! The sight of these massive alien ships hovering over earth's mightiest cities? No! Not even the sight of the alien cowering to a mere kitten! 
 
 It was the fact these extra terrestrials that have come hundreds of millions of light years in their mind boggling high tech space ships yet they were not prepared for kittens!",3,2,2,1,3,2,2,1
31N9JPQXJTNXLYVULSEDI41UA6ANHL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,39GHHAVOMKW9CGD7HP74KS6VI084JY,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:43 PDT 2021,Thu Apr 08 11:29:10 PDT 2021,Sun Apr 11 11:29:10 PDT 2021,,,,807,0% (0/0),0% (0/0),0% (0/0),"Aliens have come to Earth and destroys humans as we know it. However, they weren't ready to face the wildlife.","``Are you fucking kidding me?'' Jack was furious. The alien scrambled at the sight of the kitten. This was only after it had ripped Jack's neighbor's head off. 
 
 He'd spent years preparing for this moment. As soon as Humanity detected anomalies from the edge of the solar system he knew it had to be aliens! This was the absolute worst thing to ever happen to him! 
 
 The sight of his neighbor dying? No! The sight of these massive alien ships hovering over earth's mightiest cities? No! Not even the sight of the alien cowering to a mere kitten! 
 
 It was the fact these extra terrestrials that have come hundreds of millions of light years in their mind boggling high tech space ships yet they were not prepared for kittens!",4,3,3,2,4,3,4,3
31N9JPQXJTNXLYVULSEDI41UA6ANHL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3WQ3B2KGEDLM2YIC6FBLO6GFYBQ1BY,A21ZYTE6WOKUA,116.17,28.59,108.5,7,Submitted,Thu Apr 08 11:18:46 PDT 2021,Thu Apr 08 11:26:04 PDT 2021,Sun Apr 11 11:26:04 PDT 2021,,,,438,0% (0/0),0% (0/0),0% (0/0),"Aliens have come to Earth and destroys humans as we know it. However, they weren't ready to face the wildlife.","``Are you fucking kidding me?'' Jack was furious. The alien scrambled at the sight of the kitten. This was only after it had ripped Jack's neighbor's head off. 
 
 He'd spent years preparing for this moment. As soon as Humanity detected anomalies from the edge of the solar system he knew it had to be aliens! This was the absolute worst thing to ever happen to him! 
 
 The sight of his neighbor dying? No! The sight of these massive alien ships hovering over earth's mightiest cities? No! Not even the sight of the alien cowering to a mere kitten! 
 
 It was the fact these extra terrestrials that have come hundreds of millions of light years in their mind boggling high tech space ships yet they were not prepared for kittens!",5,3,4,3,3,2,5,3
35NNO802BZ1XHT6ERAWYIG29AJPNIE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3FK0YFF9P4LHXOWGIAMAW6H2Q7CVVM,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:16 PDT 2021,Thu Apr 08 11:22:02 PDT 2021,Sun Apr 11 11:22:02 PDT 2021,,,,226,100% (1/1),0% (0/0),0% (0/0),"You are hooked up to the machine. You are the test subject, the first person to have their conciousness uploaded. They flick the switch...","They screened me. Well, to be perfectly honest, they screened every test subject that was to be. They screened for details such as sociopathy, any mental disorders, etc. You get the point. In case the consciousness downloaded onto the machine went haywire, tried to entrap everyone. Now, of course, the scientists were smart. No internet access linked to the computer, so we couldn't just immediately start doing some rather malicious stuff. But that doesn't matter, that's simply context. 
 
 Now, they happened to succeed with me. Interestingly enough, I was # 7. Again, that doesn't matter. But, as the words ``*UPLOAD COMPLETE*'' flashed upon their eyes, they knew they had succeeded in the first form of possible immortality. Now, was the machine working correctly? 
 
 They flicked the switch. 
 
 And I awake.",4,3,4,3,3,2,5,3
35NNO802BZ1XHT6ERAWYIG29AJPNIE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3G5W44VEUCNKZGC9UB9HUW3BNUIKG1,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:48 PDT 2021,Thu Apr 08 11:27:05 PDT 2021,Sun Apr 11 11:27:05 PDT 2021,,,,377,0% (0/0),0% (0/0),0% (0/0),"You are hooked up to the machine. You are the test subject, the first person to have their conciousness uploaded. They flick the switch...","They screened me. Well, to be perfectly honest, they screened every test subject that was to be. They screened for details such as sociopathy, any mental disorders, etc. You get the point. In case the consciousness downloaded onto the machine went haywire, tried to entrap everyone. Now, of course, the scientists were smart. No internet access linked to the computer, so we couldn't just immediately start doing some rather malicious stuff. But that doesn't matter, that's simply context. 
 
 Now, they happened to succeed with me. Interestingly enough, I was # 7. Again, that doesn't matter. But, as the words ``*UPLOAD COMPLETE*'' flashed upon their eyes, they knew they had succeeded in the first form of possible immortality. Now, was the machine working correctly? 
 
 They flicked the switch. 
 
 And I awake.",5,3,4,3,5,3,4,3
35NNO802BZ1XHT6ERAWYIG29AJPNIE,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:40 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:40 PDT 2021,,,3W2LOLRXLGKBO6LNAM3TT0HIP3TKRX,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:21:33 PDT 2021,Thu Apr 08 11:23:14 PDT 2021,Sun Apr 11 11:23:14 PDT 2021,,,,101,0% (0/0),0% (0/0),0% (0/0),"You are hooked up to the machine. You are the test subject, the first person to have their conciousness uploaded. They flick the switch...","They screened me. Well, to be perfectly honest, they screened every test subject that was to be. They screened for details such as sociopathy, any mental disorders, etc. You get the point. In case the consciousness downloaded onto the machine went haywire, tried to entrap everyone. Now, of course, the scientists were smart. No internet access linked to the computer, so we couldn't just immediately start doing some rather malicious stuff. But that doesn't matter, that's simply context. 
 
 Now, they happened to succeed with me. Interestingly enough, I was # 7. Again, that doesn't matter. But, as the words ``*UPLOAD COMPLETE*'' flashed upon their eyes, they knew they had succeeded in the first form of possible immortality. Now, was the machine working correctly? 
 
 They flicked the switch. 
 
 And I awake.",1,1,4,3,4,3,5,3
33NOQL7TAS4Y9C8KLCV10EF4H1S8Z8,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,34QN5IT0T4W3TBZN7KNBJZ74LD680A,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:20:28 PDT 2021,Thu Apr 08 12:39:13 PDT 2021,Sun Apr 11 12:39:13 PDT 2021,,,,1125,0% (0/0),0% (0/0),0% (0/0),Every person in the world is a musical instrument.,"*Inspired by the couch gag as well* 
 
 Trom had never known his father. Having father wasn't someone he often *missed*, just as someone with blue eyes never *misses* brown eyes, but he had always been curious as to the whereabouts of the second instrument involved in his creation. This was always a bit awkward for him, as his appearance and instrument shape was that of a trombone, while his mother was a bassoon. He had two younger step-siblings by his step-father who were bassoons, and he always loved them dearly but could never bring himself to like their tasteless music. It was dry, wooden, and it was written for someone with nimble fingers and a patient eye to watch the conductor.",5,3,4,3,5,3,5,3
33NOQL7TAS4Y9C8KLCV10EF4H1S8Z8,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3GNA64GUZJ98UMLKQKANMLOVWRU5QU,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:29 PDT 2021,Thu Apr 08 11:30:51 PDT 2021,Sun Apr 11 11:30:51 PDT 2021,,,,982,0% (0/0),0% (0/0),0% (0/0),Every person in the world is a musical instrument.,"*Inspired by the couch gag as well* 
 
 Trom had never known his father. Having father wasn't someone he often *missed*, just as someone with blue eyes never *misses* brown eyes, but he had always been curious as to the whereabouts of the second instrument involved in his creation. This was always a bit awkward for him, as his appearance and instrument shape was that of a trombone, while his mother was a bassoon. He had two younger step-siblings by his step-father who were bassoons, and he always loved them dearly but could never bring himself to like their tasteless music. It was dry, wooden, and it was written for someone with nimble fingers and a patient eye to watch the conductor.",5,3,4,3,5,3,5,3
33NOQL7TAS4Y9C8KLCV10EF4H1S8Z8,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3HVVDCPGTJXJOQNWIQ9F2NXBB3YYTI,A1RTSWQLSN8FKX,58.8,19.75,55,6,Submitted,Thu Apr 08 11:18:34 PDT 2021,Thu Apr 08 11:19:08 PDT 2021,Sun Apr 11 11:19:08 PDT 2021,,,,34,0% (0/0),0% (0/0),0% (0/0),Every person in the world is a musical instrument.,"*Inspired by the couch gag as well* 
 
 Trom had never known his father. Having father wasn't someone he often *missed*, just as someone with blue eyes never *misses* brown eyes, but he had always been curious as to the whereabouts of the second instrument involved in his creation. This was always a bit awkward for him, as his appearance and instrument shape was that of a trombone, while his mother was a bassoon. He had two younger step-siblings by his step-father who were bassoons, and he always loved them dearly but could never bring himself to like their tasteless music. It was dry, wooden, and it was written for someone with nimble fingers and a patient eye to watch the conductor.",4,3,5,3,4,3,5,3
351S7I5UHD1TC4QK9SHYUHH9NYENJQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,33L7PJKHCL349KWE5MBL3A99IO28TL,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:13:05 PDT 2021,Thu Apr 08 12:25:24 PDT 2021,Sun Apr 11 12:25:24 PDT 2021,,,,739,0% (0/0),0% (0/0),0% (0/0),"To save her, you must break the vow you swore on your life.","I'd never seen grandma and grandpa fight before. In all my memory they'd been two wrinkled smiles, perfectly complementary to each other. Grandma made cookies. Grandpa told even worse dad jokes than my real dad. 
 
 Their raised voices were what woke me. At first I thought they'd been laughing at something on the tv. It took my drowzy mind a few minutes of squinted eyes and trying to block out the sounds to realize they were fighting. Finally, I couldn't bear it and had to slip out from my covers to go to the bathroom. In order to get there I had to tiptoe by their room. I couldn't resist peaking through the crack in their door and eavesdrop. 
 
 ``Martha, you know I can't do that.'' My grandpa chided her gently.",3,2,4,3,3,2,3,2
351S7I5UHD1TC4QK9SHYUHH9NYENJQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3LEP4MGT3L5GUTYOM8VGP8HON8RDBY,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:14:02 PDT 2021,Thu Apr 08 11:14:57 PDT 2021,Sun Apr 11 11:14:57 PDT 2021,,,,55,0% (0/0),0% (0/0),0% (0/0),"To save her, you must break the vow you swore on your life.","I'd never seen grandma and grandpa fight before. In all my memory they'd been two wrinkled smiles, perfectly complementary to each other. Grandma made cookies. Grandpa told even worse dad jokes than my real dad. 
 
 Their raised voices were what woke me. At first I thought they'd been laughing at something on the tv. It took my drowzy mind a few minutes of squinted eyes and trying to block out the sounds to realize they were fighting. Finally, I couldn't bear it and had to slip out from my covers to go to the bathroom. In order to get there I had to tiptoe by their room. I couldn't resist peaking through the crack in their door and eavesdrop. 
 
 ``Martha, you know I can't do that.'' My grandpa chided her gently.",5,3,4,3,3,2,5,3
351S7I5UHD1TC4QK9SHYUHH9NYENJQ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3QEMNNSB224TSHVY9RJ0K6VS4I17D7,ARQR5NIFA1AJ,185.5,292.5,54,7,Submitted,Thu Apr 08 11:16:06 PDT 2021,Thu Apr 08 11:38:46 PDT 2021,Sun Apr 11 11:38:46 PDT 2021,,,,1360,100% (1/1),0% (0/0),0% (0/0),"To save her, you must break the vow you swore on your life.","I'd never seen grandma and grandpa fight before. In all my memory they'd been two wrinkled smiles, perfectly complementary to each other. Grandma made cookies. Grandpa told even worse dad jokes than my real dad. 
 
 Their raised voices were what woke me. At first I thought they'd been laughing at something on the tv. It took my drowzy mind a few minutes of squinted eyes and trying to block out the sounds to realize they were fighting. Finally, I couldn't bear it and had to slip out from my covers to go to the bathroom. In order to get there I had to tiptoe by their room. I couldn't resist peaking through the crack in their door and eavesdrop. 
 
 ``Martha, you know I can't do that.'' My grandpa chided her gently.",4,3,4,3,3,2,4,3
306W7JMRZ232RE54FYFYEW81QY6B85,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,36W0OB37H1JTO766EIU92B3P639ZH2,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:29:13 PDT 2021,Thu Apr 08 11:43:43 PDT 2021,Sun Apr 11 11:43:43 PDT 2021,,,,870,0% (0/0),0% (0/0),0% (0/0),"As it turns out, the desolation is not worldwide, you've just been living on an ``Apocalypse Reserve'' your whole life.","Okay, I've always wanted to do one of these and this is my first one, so here it goes: 
 
 -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- 
 
 It was midnight and my stomach growled with hunger. I've been travelling with my dog over the arid wastelad for the last five days heading east, towards the sunrise. We've been sleeping during the day and walking during the night, all the while conserving what little food and water we had. Unfortunately, we ran out of food two days ago. It was too late to turn back, so the only thing left to do was go forward. At least we still had half a canteen of water left. 
 
 The desert around us was not completely devoid of life.",3,2,4,3,4,3,4,3
306W7JMRZ232RE54FYFYEW81QY6B85,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3COPXFW7XGHQCT58XUZ4O5H3OL3KP3,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:04 PDT 2021,Thu Apr 08 11:21:38 PDT 2021,Sun Apr 11 11:21:38 PDT 2021,,,,454,0% (0/0),0% (0/0),0% (0/0),"As it turns out, the desolation is not worldwide, you've just been living on an ``Apocalypse Reserve'' your whole life.","Okay, I've always wanted to do one of these and this is my first one, so here it goes: 
 
 -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- 
 
 It was midnight and my stomach growled with hunger. I've been travelling with my dog over the arid wastelad for the last five days heading east, towards the sunrise. We've been sleeping during the day and walking during the night, all the while conserving what little food and water we had. Unfortunately, we ran out of food two days ago. It was too late to turn back, so the only thing left to do was go forward. At least we still had half a canteen of water left. 
 
 The desert around us was not completely devoid of life.",4,3,4,3,4,3,4,3
306W7JMRZ232RE54FYFYEW81QY6B85,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3VZLGYJEYQFQAX6LJMCV5XRJUTPXZQ,A280UKMMBLRURU,143,0,143,1,Submitted,Thu Apr 08 11:14:35 PDT 2021,Thu Apr 08 11:16:58 PDT 2021,Sun Apr 11 11:16:58 PDT 2021,,,,143,100% (12/12),0% (0/0),0% (0/0),"As it turns out, the desolation is not worldwide, you've just been living on an ``Apocalypse Reserve'' your whole life.","Okay, I've always wanted to do one of these and this is my first one, so here it goes: 
 
 -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- -- 
 
 It was midnight and my stomach growled with hunger. I've been travelling with my dog over the arid wastelad for the last five days heading east, towards the sunrise. We've been sleeping during the day and walking during the night, all the while conserving what little food and water we had. Unfortunately, we ran out of food two days ago. It was too late to turn back, so the only thing left to do was go forward. At least we still had half a canteen of water left. 
 
 The desert around us was not completely devoid of life.",4,3,4,3,4,3,4,3
3UDTAB6HIA41LWL4MAONUB7TJ0R906,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,31T4R4OBOXLJNPPK9VOP00DAJIQ7C8,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:30 PDT 2021,Thu Apr 08 11:24:45 PDT 2021,Sun Apr 11 11:24:45 PDT 2021,,,,255,0% (0/0),0% (0/0),0% (0/0),You live in a video game. You are not the main character.,"I hold my head up with my elbows, resting on the pristine white counter. My pink hair is pulled into two ringed pigtails. My nurse's hat and smock are as clean as the white counter top. 
 
 How many days has it been since the Player came in and asked to have his Pokemon healed? It's been at least a few weeks. 
 
 That's one of the worst things about being the Nurse Joy of Accumula Town. After starting the game, the Player has no need to ever come back here. But ``just in case'' I have to be here in the event they do. 
 
 I don't have any dialogue options that allow me to talk to the other NPCs here, either. I turn to look at one of the employees working at the Poke Mart counter. 
 
 ``Welcome to the Pokemon Center,''",4,3,5,3,5,3,5,3
3UDTAB6HIA41LWL4MAONUB7TJ0R906,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3DI28L7YXFJK91UWG6DBPEM0189E1H,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:13:56 PDT 2021,Thu Apr 08 12:29:48 PDT 2021,Sun Apr 11 12:29:48 PDT 2021,,,,952,0% (0/0),0% (0/0),0% (0/0),You live in a video game. You are not the main character.,"I hold my head up with my elbows, resting on the pristine white counter. My pink hair is pulled into two ringed pigtails. My nurse's hat and smock are as clean as the white counter top. 
 
 How many days has it been since the Player came in and asked to have his Pokemon healed? It's been at least a few weeks. 
 
 That's one of the worst things about being the Nurse Joy of Accumula Town. After starting the game, the Player has no need to ever come back here. But ``just in case'' I have to be here in the event they do. 
 
 I don't have any dialogue options that allow me to talk to the other NPCs here, either. I turn to look at one of the employees working at the Poke Mart counter. 
 
 ``Welcome to the Pokemon Center,''",3,2,4,3,4,3,3,2
3UDTAB6HIA41LWL4MAONUB7TJ0R906,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3E337GFOLEDL7MXCRO1XMOKFHPLNG7,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:19 PDT 2021,Thu Apr 08 11:34:57 PDT 2021,Sun Apr 11 11:34:57 PDT 2021,,,,1238,0% (0/0),0% (0/0),0% (0/0),You live in a video game. You are not the main character.,"I hold my head up with my elbows, resting on the pristine white counter. My pink hair is pulled into two ringed pigtails. My nurse's hat and smock are as clean as the white counter top. 
 
 How many days has it been since the Player came in and asked to have his Pokemon healed? It's been at least a few weeks. 
 
 That's one of the worst things about being the Nurse Joy of Accumula Town. After starting the game, the Player has no need to ever come back here. But ``just in case'' I have to be here in the event they do. 
 
 I don't have any dialogue options that allow me to talk to the other NPCs here, either. I turn to look at one of the employees working at the Poke Mart counter. 
 
 ``Welcome to the Pokemon Center,''",5,3,3,2,4,3,2,1
3X7837UUBH3L5JKSABVHS6VNS8P6JZ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,35LDD5557F9KRQ8V5E7C71N8JGUKM9,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:21:15 PDT 2021,Thu Apr 08 11:47:40 PDT 2021,Sun Apr 11 11:47:40 PDT 2021,,,,1585,0% (0/0),0% (0/0),0% (0/0),A scientific study proves that all humans have been breathing a mind-altering gas from birth. It has been in the air since the beginning of recorded time. People have been in a constant state of being high. Until now. Specialised gas masks are handed out and people have begun to act strange.,"``All of them?'' 
 
 Doctor Isaac Krenovsky nodded with a solemn solidness that made Sara bite back her follow up question. They were standing in what they had come to call the planning room. It was a tiny, dingy little office that remained the only place in the complex that wasn't filled with upset designers, crazed religious lobbyists, visiting politicians or generals, or any number of other whackjobs trying to influence their work. Some of them wanted masks right now to protect them from the evil drug in the atmosphere and damn the consequences, others wanted the secret hushed up and pushed for the entire lab to deny their own research. 
 
 It was amazing how fast people jumped to the extremes in a crisis. 
 
 ``All forty eight of the last test subjects.''",3,2,2,1,2,1,2,1
3X7837UUBH3L5JKSABVHS6VNS8P6JZ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3B4YI393VE1LD4Y8UKC0AWDOSZOSS9,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:17:32 PDT 2021,Thu Apr 08 11:17:45 PDT 2021,Sun Apr 11 11:17:45 PDT 2021,,,,13,0% (0/0),0% (0/0),0% (0/0),A scientific study proves that all humans have been breathing a mind-altering gas from birth. It has been in the air since the beginning of recorded time. People have been in a constant state of being high. Until now. Specialised gas masks are handed out and people have begun to act strange.,"``All of them?'' 
 
 Doctor Isaac Krenovsky nodded with a solemn solidness that made Sara bite back her follow up question. They were standing in what they had come to call the planning room. It was a tiny, dingy little office that remained the only place in the complex that wasn't filled with upset designers, crazed religious lobbyists, visiting politicians or generals, or any number of other whackjobs trying to influence their work. Some of them wanted masks right now to protect them from the evil drug in the atmosphere and damn the consequences, others wanted the secret hushed up and pushed for the entire lab to deny their own research. 
 
 It was amazing how fast people jumped to the extremes in a crisis. 
 
 ``All forty eight of the last test subjects.''",5,3,4,3,5,3,5,3
3X7837UUBH3L5JKSABVHS6VNS8P6JZ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3DEL4X4ELBQQ57WGN0ACRQIHOZLXYZ,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:34 PDT 2021,Thu Apr 08 11:47:58 PDT 2021,Sun Apr 11 11:47:58 PDT 2021,,,,2004,0% (0/0),0% (0/0),0% (0/0),A scientific study proves that all humans have been breathing a mind-altering gas from birth. It has been in the air since the beginning of recorded time. People have been in a constant state of being high. Until now. Specialised gas masks are handed out and people have begun to act strange.,"``All of them?'' 
 
 Doctor Isaac Krenovsky nodded with a solemn solidness that made Sara bite back her follow up question. They were standing in what they had come to call the planning room. It was a tiny, dingy little office that remained the only place in the complex that wasn't filled with upset designers, crazed religious lobbyists, visiting politicians or generals, or any number of other whackjobs trying to influence their work. Some of them wanted masks right now to protect them from the evil drug in the atmosphere and damn the consequences, others wanted the secret hushed up and pushed for the entire lab to deny their own research. 
 
 It was amazing how fast people jumped to the extremes in a crisis. 
 
 ``All forty eight of the last test subjects.''",4,3,4,3,5,3,4,3
3IVEC1GSMT4QYXJV45J0XA46KX9J1E,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3LPW2N6LKY70MFS17TUSWMLKZC0U5O,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:59 PDT 2021,Thu Apr 08 11:37:43 PDT 2021,Sun Apr 11 11:37:43 PDT 2021,,,,1364,0% (0/0),0% (0/0),0% (0/0),"You wake up one day and everything seems exactly the same as the day before. You immediately assume you've found yourself in a 'Groundhog Day' situation and start acting as if your actions have no consiquences. The only problem is, you were wrong and this is a day just like any other.","I should have just done it. God why am I such a pussy. I've never been closer to her than I was tonight, and if tonight wasn't perfect, then I don't know what is. At least until that moment. Just grab her gently under her ear, pull her in and kiss her. It's that simple. Then maybe just a quick grab on the ass, no, that's too much. And she smelled so good, like fresh strawber... 
 
 ``Honey wake up! Breakfast!'' My mom called from downstairs. 
 
 Ugh what the hell... isn't today Saturday? Why are we eating at 7 in the morning? 
 Whatever, it sure does smell good anyway. What is that bacon? Yeah probably leftovers from yesterday. Let's just get up, get dressed and go enjoy some food. Definitely have to do something about this tent though.",5,3,5,3,5,3,3,2
3IVEC1GSMT4QYXJV45J0XA46KX9J1E,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3QL2OFSM9BN8QAH7P25EWXZ0JXZNC3,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:57:21 PDT 2021,Thu Apr 08 12:12:47 PDT 2021,Sun Apr 11 12:12:47 PDT 2021,,,,926,0% (0/0),0% (0/0),0% (0/0),"You wake up one day and everything seems exactly the same as the day before. You immediately assume you've found yourself in a 'Groundhog Day' situation and start acting as if your actions have no consiquences. The only problem is, you were wrong and this is a day just like any other.","I should have just done it. God why am I such a pussy. I've never been closer to her than I was tonight, and if tonight wasn't perfect, then I don't know what is. At least until that moment. Just grab her gently under her ear, pull her in and kiss her. It's that simple. Then maybe just a quick grab on the ass, no, that's too much. And she smelled so good, like fresh strawber... 
 
 ``Honey wake up! Breakfast!'' My mom called from downstairs. 
 
 Ugh what the hell... isn't today Saturday? Why are we eating at 7 in the morning? 
 Whatever, it sure does smell good anyway. What is that bacon? Yeah probably leftovers from yesterday. Let's just get up, get dressed and go enjoy some food. Definitely have to do something about this tent though.",5,3,4,3,4,3,3,2
3IVEC1GSMT4QYXJV45J0XA46KX9J1E,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3WZ36BJEV8LNBIUL8YVVUCZAQUFBTF,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:00 PDT 2021,Thu Apr 08 11:36:05 PDT 2021,Sun Apr 11 11:36:05 PDT 2021,,,,1325,0% (0/0),0% (0/0),0% (0/0),"You wake up one day and everything seems exactly the same as the day before. You immediately assume you've found yourself in a 'Groundhog Day' situation and start acting as if your actions have no consiquences. The only problem is, you were wrong and this is a day just like any other.","I should have just done it. God why am I such a pussy. I've never been closer to her than I was tonight, and if tonight wasn't perfect, then I don't know what is. At least until that moment. Just grab her gently under her ear, pull her in and kiss her. It's that simple. Then maybe just a quick grab on the ass, no, that's too much. And she smelled so good, like fresh strawber... 
 
 ``Honey wake up! Breakfast!'' My mom called from downstairs. 
 
 Ugh what the hell... isn't today Saturday? Why are we eating at 7 in the morning? 
 Whatever, it sure does smell good anyway. What is that bacon? Yeah probably leftovers from yesterday. Let's just get up, get dressed and go enjoy some food. Definitely have to do something about this tent though.",4,3,4,3,5,3,3,2
3MDWE879VL725JOEKQLCES3CA4OB9U,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,35GMH2SV3JM55T1XM8BM1AZ8UJDOE8,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:23:37 PDT 2021,Thu Apr 08 12:07:13 PDT 2021,Sun Apr 11 12:07:13 PDT 2021,,,,2616,0% (0/0),0% (0/0),0% (0/0),Every sentient species in the universe receives a Jesus figure from God. It turns out humanity was the only species to torture and crucify him. You're an ambassador priest informing the Inter-Galactic Holy Church what your species did.,"An old bearded silver-haired man in white flowing robes of linen sits in a chair on a stage next to a younger version of himself. He stares out indifferent. His younger self glares contemptuous daggers into the side of his face. Frustrated, the young man rips off his name tag and throws it to the floor, written on it: ``Hello, my name is JC'' 
 Jerry Springer approaches the old man holding a piece of paper and a microphone, and in his most serious voice says, ``Are you ready for this, God?'' The old man says nothing. Jerry holds up the card and speaks into the microphone, ``You are the father'' JC leaps up out of his chair and screams out to the crowd in vindication, ``Oh what's up?! I told you people! Eat it! I told you people!''",5,3,4,3,4,3,3,2
3MDWE879VL725JOEKQLCES3CA4OB9U,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3IUZPWIU1TCGW2299GDZGZPZHI8KW0,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:21:46 PDT 2021,Thu Apr 08 11:47:49 PDT 2021,Sun Apr 11 11:47:49 PDT 2021,,,,1563,0% (0/0),0% (0/0),0% (0/0),Every sentient species in the universe receives a Jesus figure from God. It turns out humanity was the only species to torture and crucify him. You're an ambassador priest informing the Inter-Galactic Holy Church what your species did.,"An old bearded silver-haired man in white flowing robes of linen sits in a chair on a stage next to a younger version of himself. He stares out indifferent. His younger self glares contemptuous daggers into the side of his face. Frustrated, the young man rips off his name tag and throws it to the floor, written on it: ``Hello, my name is JC'' 
 Jerry Springer approaches the old man holding a piece of paper and a microphone, and in his most serious voice says, ``Are you ready for this, God?'' The old man says nothing. Jerry holds up the card and speaks into the microphone, ``You are the father'' JC leaps up out of his chair and screams out to the crowd in vindication, ``Oh what's up?! I told you people! Eat it! I told you people!''",3,2,4,3,4,3,3,2
3MDWE879VL725JOEKQLCES3CA4OB9U,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3Q5C1WP23R6KDI1355K8LKGNOF9516,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:57:24 PDT 2021,Thu Apr 08 11:58:29 PDT 2021,Sun Apr 11 11:58:29 PDT 2021,,,,65,0% (0/0),0% (0/0),0% (0/0),Every sentient species in the universe receives a Jesus figure from God. It turns out humanity was the only species to torture and crucify him. You're an ambassador priest informing the Inter-Galactic Holy Church what your species did.,"An old bearded silver-haired man in white flowing robes of linen sits in a chair on a stage next to a younger version of himself. He stares out indifferent. His younger self glares contemptuous daggers into the side of his face. Frustrated, the young man rips off his name tag and throws it to the floor, written on it: ``Hello, my name is JC'' 
 Jerry Springer approaches the old man holding a piece of paper and a microphone, and in his most serious voice says, ``Are you ready for this, God?'' The old man says nothing. Jerry holds up the card and speaks into the microphone, ``You are the father'' JC leaps up out of his chair and screams out to the crowd in vindication, ``Oh what's up?! I told you people! Eat it! I told you people!''",5,3,3,2,4,3,4,3
3CMIQF80HRV2R6O551FQP77963HQ6A,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3FFJ6VRIL6TWIHB0G6Z2WO1IO940I3,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:27 PDT 2021,Thu Apr 08 11:24:06 PDT 2021,Sun Apr 11 11:24:06 PDT 2021,,,,219,0% (0/0),0% (0/0),0% (0/0),``I'd like a refund on my overwhelming sense of existential dread'' ``... This is a shoe store'',"``Hi. I'd like to see if I could get a refund?'' I said to the man at the counter. 
 
 ``Alright sir do you have your receipt?'' 
 
 I shuffle through my pockets, Nothing. I smile ``Must have lost it.'' 
 
 ``That's fine sir all our sales are registered in a database. Could I have a name?'' 
 
 ``Timothy Allbrighting.'' 
 
 ``How long ago was the purchase?'' 
 
 ``20 years ago'' 
 
 ``Alright, I am not finding it sir. What is it you purchased from our store?'' 
 
 ``My overwhelming sense of existential dread.'' 
 
 The cashier stood there with a blank look on his face. ``Let me get a manager.'' I nodded to him. A small woman, looked to be about sixty approaches the counter. ``Yes sir, how can I help you?''",4,3,5,3,4,3,5,3
3CMIQF80HRV2R6O551FQP77963HQ6A,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3GNA64GUZJ98UMLKQKANMLOVWRY5QY,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:31:41 PDT 2021,Thu Apr 08 12:23:39 PDT 2021,Sun Apr 11 12:23:39 PDT 2021,,,,3118,0% (0/0),0% (0/0),0% (0/0),``I'd like a refund on my overwhelming sense of existential dread'' ``... This is a shoe store'',"``Hi. I'd like to see if I could get a refund?'' I said to the man at the counter. 
 
 ``Alright sir do you have your receipt?'' 
 
 I shuffle through my pockets, Nothing. I smile ``Must have lost it.'' 
 
 ``That's fine sir all our sales are registered in a database. Could I have a name?'' 
 
 ``Timothy Allbrighting.'' 
 
 ``How long ago was the purchase?'' 
 
 ``20 years ago'' 
 
 ``Alright, I am not finding it sir. What is it you purchased from our store?'' 
 
 ``My overwhelming sense of existential dread.'' 
 
 The cashier stood there with a blank look on his face. ``Let me get a manager.'' I nodded to him. A small woman, looked to be about sixty approaches the counter. ``Yes sir, how can I help you?''",2,1,4,3,3,2,3,2
3CMIQF80HRV2R6O551FQP77963HQ6A,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3NG53N1RL0O6HS37O521Y08CTLB8PA,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:22:41 PDT 2021,Thu Apr 08 11:28:31 PDT 2021,Sun Apr 11 11:28:31 PDT 2021,,,,350,0% (0/0),0% (0/0),0% (0/0),``I'd like a refund on my overwhelming sense of existential dread'' ``... This is a shoe store'',"``Hi. I'd like to see if I could get a refund?'' I said to the man at the counter. 
 
 ``Alright sir do you have your receipt?'' 
 
 I shuffle through my pockets, Nothing. I smile ``Must have lost it.'' 
 
 ``That's fine sir all our sales are registered in a database. Could I have a name?'' 
 
 ``Timothy Allbrighting.'' 
 
 ``How long ago was the purchase?'' 
 
 ``20 years ago'' 
 
 ``Alright, I am not finding it sir. What is it you purchased from our store?'' 
 
 ``My overwhelming sense of existential dread.'' 
 
 The cashier stood there with a blank look on his face. ``Let me get a manager.'' I nodded to him. A small woman, looked to be about sixty approaches the counter. ``Yes sir, how can I help you?''",4,3,2,1,2,1,4,3
3BCRDCM0PHZGG3QASWVTTLV07XP6KY,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,31N2WW6R9WV8PI87YLB0VPMXBTV3F9,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:17:04 PDT 2021,Thu Apr 08 11:29:18 PDT 2021,Sun Apr 11 11:29:18 PDT 2021,,,,734,0% (0/0),0% (0/0),0% (0/0),You are the janitor that has to clean up after Mortal Kombat fights.,"Mike Sullivan sighed as he removed his cup of cheap noodles from the microwave; it was on the fritz again, the second time in as many weeks. He wished they would just replace it already, but if eight years at Netherrealm Inc. had taught him anything, it was that Shao Kahn was a cheap bastard. 
 
 ``I don't get it,'' he muttered to his buddy, Ted. 
 
 ``Hmm?'' Ted asked with only the slightest interest, too engrossed in the sports page to really care. 
 
 ``Mr. Kahn's got unlimited cosmic power and the wealth of an entire realm at his disposal, and we can't even get a decent break room.'' He stirred his lukewarm lunch, shrugged with a disgusted curse, and tossed it in the trash. Looked like it was going to be a vending machine day again.",2,1,3,2,4,3,3,2
3BCRDCM0PHZGG3QASWVTTLV07XP6KY,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,320DUZ38GCRPOW6RCQ95TH3Y85OJG7,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 12:13:10 PDT 2021,Thu Apr 08 12:36:45 PDT 2021,Sun Apr 11 12:36:45 PDT 2021,,,,1415,0% (0/0),0% (0/0),0% (0/0),You are the janitor that has to clean up after Mortal Kombat fights.,"Mike Sullivan sighed as he removed his cup of cheap noodles from the microwave; it was on the fritz again, the second time in as many weeks. He wished they would just replace it already, but if eight years at Netherrealm Inc. had taught him anything, it was that Shao Kahn was a cheap bastard. 
 
 ``I don't get it,'' he muttered to his buddy, Ted. 
 
 ``Hmm?'' Ted asked with only the slightest interest, too engrossed in the sports page to really care. 
 
 ``Mr. Kahn's got unlimited cosmic power and the wealth of an entire realm at his disposal, and we can't even get a decent break room.'' He stirred his lukewarm lunch, shrugged with a disgusted curse, and tossed it in the trash. Looked like it was going to be a vending machine day again.",3,2,5,3,4,3,3,2
3BCRDCM0PHZGG3QASWVTTLV07XP6KY,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3PWWM24LHX3APL21M7RP2N0JIBH82L,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:13:59 PDT 2021,Thu Apr 08 11:17:56 PDT 2021,Sun Apr 11 11:17:56 PDT 2021,,,,237,0% (0/0),0% (0/0),0% (0/0),You are the janitor that has to clean up after Mortal Kombat fights.,"Mike Sullivan sighed as he removed his cup of cheap noodles from the microwave; it was on the fritz again, the second time in as many weeks. He wished they would just replace it already, but if eight years at Netherrealm Inc. had taught him anything, it was that Shao Kahn was a cheap bastard. 
 
 ``I don't get it,'' he muttered to his buddy, Ted. 
 
 ``Hmm?'' Ted asked with only the slightest interest, too engrossed in the sports page to really care. 
 
 ``Mr. Kahn's got unlimited cosmic power and the wealth of an entire realm at his disposal, and we can't even get a decent break room.'' He stirred his lukewarm lunch, shrugged with a disgusted curse, and tossed it in the trash. Looked like it was going to be a vending machine day again.",5,3,5,3,4,3,2,1
3TD33TP5EP7GA2YJCWZCANEWGM6BA9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3J88R45B2L3WWT4FWDETEZP5KUHXP4,A2IFHU3P1MF54K,87.5,23.13,81.5,11,Submitted,Thu Apr 08 11:13:54 PDT 2021,Thu Apr 08 11:18:43 PDT 2021,Sun Apr 11 11:18:43 PDT 2021,,,,289,100% (1/1),0% (0/0),0% (0/0),The taboo over necromancy is a thing of the past. You live in a world where it is normal to become a lich and ``live'' forever.,"``You're getting old.'' 
 
 It was a gray and miserable afternoon but Jill didn't really seem to notice. Her cappuccino caught raindrops. 
 
 ``I know, I know,'' dismissed Max. His latte had a lid. The two sipped their coffee in silence. Only one of them noticed the barista added way too much caramel. 
 
 ``I...'' began Jill. She fidgeted with her mug. ``I'm scared of losing you.'' 
 
 ``Are you?'' asked Max. 
 
 ``Well... no. I guess, not technically.'' 
 
 Max lifted his rain hood to take a look at his wife. Her long blond hair was soaked by the rain. Her face was as young as a decade before. The chill of the rainwater made him wince. 
 
 ``I like being alive,'' said Max. 
 
 ``Do you?'' asked Jill.",5,3,4,3,5,3,1,1
3TD33TP5EP7GA2YJCWZCANEWGM6BA9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3PW9OPU9PVPSELIGNMIANDDB45D21X,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:34 PDT 2021,Thu Apr 08 11:26:42 PDT 2021,Sun Apr 11 11:26:42 PDT 2021,,,,428,0% (0/0),0% (0/0),0% (0/0),The taboo over necromancy is a thing of the past. You live in a world where it is normal to become a lich and ``live'' forever.,"``You're getting old.'' 
 
 It was a gray and miserable afternoon but Jill didn't really seem to notice. Her cappuccino caught raindrops. 
 
 ``I know, I know,'' dismissed Max. His latte had a lid. The two sipped their coffee in silence. Only one of them noticed the barista added way too much caramel. 
 
 ``I...'' began Jill. She fidgeted with her mug. ``I'm scared of losing you.'' 
 
 ``Are you?'' asked Max. 
 
 ``Well... no. I guess, not technically.'' 
 
 Max lifted his rain hood to take a look at his wife. Her long blond hair was soaked by the rain. Her face was as young as a decade before. The chill of the rainwater made him wince. 
 
 ``I like being alive,'' said Max. 
 
 ``Do you?'' asked Jill.",4,3,1,1,5,3,1,1
3TD33TP5EP7GA2YJCWZCANEWGM6BA9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3UXUOQ9OKJ2VUASMPHSYU5NMJF47A5,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:15:57 PDT 2021,Thu Apr 08 11:25:53 PDT 2021,Sun Apr 11 11:25:53 PDT 2021,,,,596,0% (0/0),0% (0/0),0% (0/0),The taboo over necromancy is a thing of the past. You live in a world where it is normal to become a lich and ``live'' forever.,"``You're getting old.'' 
 
 It was a gray and miserable afternoon but Jill didn't really seem to notice. Her cappuccino caught raindrops. 
 
 ``I know, I know,'' dismissed Max. His latte had a lid. The two sipped their coffee in silence. Only one of them noticed the barista added way too much caramel. 
 
 ``I...'' began Jill. She fidgeted with her mug. ``I'm scared of losing you.'' 
 
 ``Are you?'' asked Max. 
 
 ``Well... no. I guess, not technically.'' 
 
 Max lifted his rain hood to take a look at his wife. Her long blond hair was soaked by the rain. Her face was as young as a decade before. The chill of the rainwater made him wince. 
 
 ``I like being alive,'' said Max. 
 
 ``Do you?'' asked Jill.",2,1,3,2,4,3,2,1
3VO4XFFP29RLV62AOBKIVL751E1Q79,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,345LHZDED2XX805XTA6ZHPN0LGB3U9,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:18:53 PDT 2021,Thu Apr 08 11:23:31 PDT 2021,Sun Apr 11 11:23:31 PDT 2021,,,,278,0% (0/0),0% (0/0),0% (0/0),Turning your girlfriend into a pumpkin was the last straw. Your wizard house-guest has DEFINITELY overstayed his welcome.,"“ BIPPITY…..BOPPITY….BOOP!!!” he roared at the top of his lungs; his arms flailing like a mad man as he gesticulated his fingertips. His eyes lit up; his irises vanished, revealing a bright blue light that emanated out of them; the impact force brimming from his hands nearly knocked off his wide designed, navy blue top hat, which was curved stylishly at the sides. He was an oddly dressed man who wore an impressively long black cape, navy blue pinstriped suit, and a proud monocle upon his left eye. He pursed his thin, mustachioed lips as he delved deeply in concentration; the energy rising through his frame shot out powerfully at Kailen's girlfriend Mariah, surrounding her body with purpose. She stared on in fright, as did her boyfriend; the energy engulfing her, wrapping around her body like an old blanket. Within an instant the energy expanded, setting off an explosion.",3,2,2,1,2,1,4,3
3VO4XFFP29RLV62AOBKIVL751E1Q79,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3K9FOBBF2MO1TEBD2FYDZGPND6FNLL,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 12:20:21 PDT 2021,Thu Apr 08 12:27:12 PDT 2021,Sun Apr 11 12:27:12 PDT 2021,,,,411,0% (0/0),0% (0/0),0% (0/0),Turning your girlfriend into a pumpkin was the last straw. Your wizard house-guest has DEFINITELY overstayed his welcome.,"“ BIPPITY…..BOPPITY….BOOP!!!” he roared at the top of his lungs; his arms flailing like a mad man as he gesticulated his fingertips. His eyes lit up; his irises vanished, revealing a bright blue light that emanated out of them; the impact force brimming from his hands nearly knocked off his wide designed, navy blue top hat, which was curved stylishly at the sides. He was an oddly dressed man who wore an impressively long black cape, navy blue pinstriped suit, and a proud monocle upon his left eye. He pursed his thin, mustachioed lips as he delved deeply in concentration; the energy rising through his frame shot out powerfully at Kailen's girlfriend Mariah, surrounding her body with purpose. She stared on in fright, as did her boyfriend; the energy engulfing her, wrapping around her body like an old blanket. Within an instant the energy expanded, setting off an explosion.",2,1,3,2,3,2,2,1
3VO4XFFP29RLV62AOBKIVL751E1Q79,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3QY7M81QHCR16N18185NOJQIORZ7KL,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:45 PDT 2021,Thu Apr 08 11:26:31 PDT 2021,Sun Apr 11 11:26:31 PDT 2021,,,,346,0% (0/0),0% (0/0),0% (0/0),Turning your girlfriend into a pumpkin was the last straw. Your wizard house-guest has DEFINITELY overstayed his welcome.,"“ BIPPITY…..BOPPITY….BOOP!!!” he roared at the top of his lungs; his arms flailing like a mad man as he gesticulated his fingertips. His eyes lit up; his irises vanished, revealing a bright blue light that emanated out of them; the impact force brimming from his hands nearly knocked off his wide designed, navy blue top hat, which was curved stylishly at the sides. He was an oddly dressed man who wore an impressively long black cape, navy blue pinstriped suit, and a proud monocle upon his left eye. He pursed his thin, mustachioed lips as he delved deeply in concentration; the energy rising through his frame shot out powerfully at Kailen's girlfriend Mariah, surrounding her body with purpose. She stared on in fright, as did her boyfriend; the energy engulfing her, wrapping around her body like an old blanket. Within an instant the energy expanded, setting off an explosion.",4,3,4,3,5,3,4,3
34F34TZU804XNI1RN9JE2TEBC3NJ2V,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,32M8BPYGAYRTTLMLU8O5HGOYVQRIGM,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:13:50 PDT 2021,Thu Apr 08 11:14:16 PDT 2021,Sun Apr 11 11:14:16 PDT 2021,,,,26,0% (0/0),0% (0/0),0% (0/0),"Long Ago, God sent his son Jesus to Earth. Now, Satan sends his daughter, Jessica...","*Long time ago in Betlehem, so the Holy Bible say: Mary's boy child, Jesus Christ, was born on chrissamas day! * 
 
 Jessica stretched her slim, yet almost impossibly curvaceous body on the smooth sheets. The sun was far up, but she just hadn't bothered to do anything yet. This was the real deal! None of that manger and hay business for the Child of Lucifer! Bet baby Jesus is choking from envy now, she thought to herself. MY father provides proper housing for his family! 
 
 *Hark now hear, the angels sing, a new king born today* 
 
 She got up from the luxurious bed, and strolled over to the old-fashioned make-up table. Sitting down, she brushed her luxurious long, blonde wavy hair, and watched with satisfaction and shiny waves tumbled down her perfectly sculpted back.",3,2,4,3,4,3,4,3
34F34TZU804XNI1RN9JE2TEBC3NJ2V,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,37QW5D2ZRLR3UKJZGM6VT5DNG5G8SO,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:26 PDT 2021,Thu Apr 08 11:36:00 PDT 2021,Sun Apr 11 11:36:00 PDT 2021,,,,1294,0% (0/0),0% (0/0),0% (0/0),"Long Ago, God sent his son Jesus to Earth. Now, Satan sends his daughter, Jessica...","*Long time ago in Betlehem, so the Holy Bible say: Mary's boy child, Jesus Christ, was born on chrissamas day! * 
 
 Jessica stretched her slim, yet almost impossibly curvaceous body on the smooth sheets. The sun was far up, but she just hadn't bothered to do anything yet. This was the real deal! None of that manger and hay business for the Child of Lucifer! Bet baby Jesus is choking from envy now, she thought to herself. MY father provides proper housing for his family! 
 
 *Hark now hear, the angels sing, a new king born today* 
 
 She got up from the luxurious bed, and strolled over to the old-fashioned make-up table. Sitting down, she brushed her luxurious long, blonde wavy hair, and watched with satisfaction and shiny waves tumbled down her perfectly sculpted back.",2,1,4,3,3,2,4,3
34F34TZU804XNI1RN9JE2TEBC3NJ2V,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3WMINLGALG816RNIGY09ARF0KQYAC4,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:32:12 PDT 2021,Thu Apr 08 11:49:35 PDT 2021,Sun Apr 11 11:49:35 PDT 2021,,,,1043,0% (0/0),0% (0/0),0% (0/0),"Long Ago, God sent his son Jesus to Earth. Now, Satan sends his daughter, Jessica...","*Long time ago in Betlehem, so the Holy Bible say: Mary's boy child, Jesus Christ, was born on chrissamas day! * 
 
 Jessica stretched her slim, yet almost impossibly curvaceous body on the smooth sheets. The sun was far up, but she just hadn't bothered to do anything yet. This was the real deal! None of that manger and hay business for the Child of Lucifer! Bet baby Jesus is choking from envy now, she thought to herself. MY father provides proper housing for his family! 
 
 *Hark now hear, the angels sing, a new king born today* 
 
 She got up from the luxurious bed, and strolled over to the old-fashioned make-up table. Sitting down, she brushed her luxurious long, blonde wavy hair, and watched with satisfaction and shiny waves tumbled down her perfectly sculpted back.",4,3,5,3,4,3,4,3
3PCPFX4U54VYAZHG6UIUJDKMZ2KFQ2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,374TNBHA8G06WAV41MFKXIMORWYQYV,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:38 PDT 2021,Thu Apr 08 11:32:32 PDT 2021,Sun Apr 11 11:32:32 PDT 2021,,,,1074,0% (0/0),0% (0/0),0% (0/0),Everybody who turns 25 learns a reality shattering secret about the world. Nobody has ever leaked this secret to somebody under 25. Today is your 25th birthday.,"You read about it on the internet, a big secret that you can't learn until you are 25. Everyone has their theories of course, but no one knows the truth. I know the truth now... I wish I didn't but I do. Everyone under 25 has got it wrong, if only they knew. It's not aliens, government conspiracies, or mutants, no none of that stupid shit. The truth, it's worse. No one will tell them though, that would be *unforgivable*. 
 
 I turned 25 today and now I realize why my parents were the way they were. I realize why they tried so hard to keep me out of trouble and they punished me when I screwed up. I'm thankful to my parents for everything they did, but I just don't think I can live in this world anymore as if I had a choice now.",5,3,4,3,4,3,5,3
3PCPFX4U54VYAZHG6UIUJDKMZ2KFQ2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3R2PKQ87N1DTLVI75BM0UL8VRC3MIY,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:15:06 PDT 2021,Thu Apr 08 11:34:45 PDT 2021,Sun Apr 11 11:34:45 PDT 2021,,,,1179,0% (0/0),0% (0/0),0% (0/0),Everybody who turns 25 learns a reality shattering secret about the world. Nobody has ever leaked this secret to somebody under 25. Today is your 25th birthday.,"You read about it on the internet, a big secret that you can't learn until you are 25. Everyone has their theories of course, but no one knows the truth. I know the truth now... I wish I didn't but I do. Everyone under 25 has got it wrong, if only they knew. It's not aliens, government conspiracies, or mutants, no none of that stupid shit. The truth, it's worse. No one will tell them though, that would be *unforgivable*. 
 
 I turned 25 today and now I realize why my parents were the way they were. I realize why they tried so hard to keep me out of trouble and they punished me when I screwed up. I'm thankful to my parents for everything they did, but I just don't think I can live in this world anymore as if I had a choice now.",3,2,4,3,4,3,5,3
3PCPFX4U54VYAZHG6UIUJDKMZ2KFQ2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3V5Q80FXI2WOOOWVAQWTB6S82PR32Q,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:20:30 PDT 2021,Thu Apr 08 11:38:37 PDT 2021,Sun Apr 11 11:38:37 PDT 2021,,,,1087,0% (0/0),0% (0/0),0% (0/0),Everybody who turns 25 learns a reality shattering secret about the world. Nobody has ever leaked this secret to somebody under 25. Today is your 25th birthday.,"You read about it on the internet, a big secret that you can't learn until you are 25. Everyone has their theories of course, but no one knows the truth. I know the truth now... I wish I didn't but I do. Everyone under 25 has got it wrong, if only they knew. It's not aliens, government conspiracies, or mutants, no none of that stupid shit. The truth, it's worse. No one will tell them though, that would be *unforgivable*. 
 
 I turned 25 today and now I realize why my parents were the way they were. I realize why they tried so hard to keep me out of trouble and they punished me when I screwed up. I'm thankful to my parents for everything they did, but I just don't think I can live in this world anymore as if I had a choice now.",5,3,5,3,5,3,5,3
3TKSOBLOIPLLTC3BIAZ85YY2Y4RBB4,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3KV0LJBBH7Q6EULQVYG98D9ME8MMR2,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:21 PDT 2021,Thu Apr 08 11:22:55 PDT 2021,Sun Apr 11 11:22:55 PDT 2021,,,,454,0% (0/0),0% (0/0),0% (0/0),"The apocalypse has come. The only survivors: a young child, and the monster under the bed...","A boy within a mostly empty room, 
 with nothing but a cot to rest his head. 
 The world outside is quiet as a tomb, 
 Alone, but for the beast beneath his bed. 
 
 His mother and his father? Burnt to ash, 
 in conflagrations nuclear and vast. 
 The silence is soon broken by a crash, 
 The monster crawling upwards from the past. 
 
 The beast, it looks around the empty room, 
 while staying near the safety of the bed. 
 Its focus on the boy, and in the gloom, 
 It reaches out and pats him on the head. 
 
 ``I'm just as scared as you'', the monster moans... 
 ``But lonely doesn't always mean alone''",3,2,4,3,4,3,5,3
3TKSOBLOIPLLTC3BIAZ85YY2Y4RBB4,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3NPI0JQDATAPFCVVR3DWPW4Z7YVTPJ,A3O61YXIEX64Z0,235.75,218.18,179.5,9,Submitted,Thu Apr 08 11:18:22 PDT 2021,Thu Apr 08 11:44:09 PDT 2021,Sun Apr 11 11:44:09 PDT 2021,,,,1547,100% (5/5),0% (0/0),0% (0/0),"The apocalypse has come. The only survivors: a young child, and the monster under the bed...","A boy within a mostly empty room, 
 with nothing but a cot to rest his head. 
 The world outside is quiet as a tomb, 
 Alone, but for the beast beneath his bed. 
 
 His mother and his father? Burnt to ash, 
 in conflagrations nuclear and vast. 
 The silence is soon broken by a crash, 
 The monster crawling upwards from the past. 
 
 The beast, it looks around the empty room, 
 while staying near the safety of the bed. 
 Its focus on the boy, and in the gloom, 
 It reaches out and pats him on the head. 
 
 ``I'm just as scared as you'', the monster moans... 
 ``But lonely doesn't always mean alone''",3,2,4,3,3,2,4,3
3TKSOBLOIPLLTC3BIAZ85YY2Y4RBB4,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3U5JL4WY5PEA70IWYTM5B1EATYQ4XP,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:29:13 PDT 2021,Thu Apr 08 11:48:00 PDT 2021,Sun Apr 11 11:48:00 PDT 2021,,,,1127,0% (0/0),0% (0/0),0% (0/0),"The apocalypse has come. The only survivors: a young child, and the monster under the bed...","A boy within a mostly empty room, 
 with nothing but a cot to rest his head. 
 The world outside is quiet as a tomb, 
 Alone, but for the beast beneath his bed. 
 
 His mother and his father? Burnt to ash, 
 in conflagrations nuclear and vast. 
 The silence is soon broken by a crash, 
 The monster crawling upwards from the past. 
 
 The beast, it looks around the empty room, 
 while staying near the safety of the bed. 
 Its focus on the boy, and in the gloom, 
 It reaches out and pats him on the head. 
 
 ``I'm just as scared as you'', the monster moans... 
 ``But lonely doesn't always mean alone''",4,3,3,2,5,3,3,2
3J6BHNX0VDXONOW2RDHAVWHM2NENKP,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3NS0A6KXC9DFOBBVUCCRHBROR3WZG3,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:29:12 PDT 2021,Thu Apr 08 11:39:25 PDT 2021,Sun Apr 11 11:39:25 PDT 2021,,,,613,0% (0/0),0% (0/0),0% (0/0),"Tell the story of an adventure in a fantasy world has advanced to become an interstellar civilization, using magic, not technology.","``You have permission to land, Griffon-I, *finite*.''

``Copy that, Control, *vex nostri can velnis*.''

As the great voidship landed, the crew seemed a bit sullen. They lost many good men on the journey to Daraxi-12. From anti-magic holes in the fabric of thaumatological time-belief that caused the ship to be temporarily nothing more than precisely that, a ship, one designed for water that had been enchanted from stern to poopdeck, to elvish incursions from dimensions unknown transforming the First Mate into a pustulating pile of ooze that was stuck onto the centre of the bosom of the figurehead, the trip was truly a disaster.

On the plus side, they did successfully deliver their cargo, four dozen barrels of genuine Beholder blood for ritual components, guaranteed to last a year at least.",4,3,4,3,5,3,5,3
3J6BHNX0VDXONOW2RDHAVWHM2NENKP,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3TAYZSBPLQDS85HA05XUJE0KU5S2SJ,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:31:07 PDT 2021,Thu Apr 08 11:34:10 PDT 2021,Sun Apr 11 11:34:10 PDT 2021,,,,183,0% (0/0),0% (0/0),0% (0/0),"Tell the story of an adventure in a fantasy world has advanced to become an interstellar civilization, using magic, not technology.","``You have permission to land, Griffon-I, *finite*.''

``Copy that, Control, *vex nostri can velnis*.''

As the great voidship landed, the crew seemed a bit sullen. They lost many good men on the journey to Daraxi-12. From anti-magic holes in the fabric of thaumatological time-belief that caused the ship to be temporarily nothing more than precisely that, a ship, one designed for water that had been enchanted from stern to poopdeck, to elvish incursions from dimensions unknown transforming the First Mate into a pustulating pile of ooze that was stuck onto the centre of the bosom of the figurehead, the trip was truly a disaster.

On the plus side, they did successfully deliver their cargo, four dozen barrels of genuine Beholder blood for ritual components, guaranteed to last a year at least.",5,3,5,3,5,3,4,3
3J6BHNX0VDXONOW2RDHAVWHM2NENKP,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3TDXMTX3CGZRWSXFIVFJ5PB91CPI6L,ATTAQA9KLECBA,477.5,202.5,477.5,3,Submitted,Thu Apr 08 11:17:01 PDT 2021,Thu Apr 08 11:55:24 PDT 2021,Sun Apr 11 11:55:24 PDT 2021,,,,2303,0% (0/0),0% (0/0),0% (0/0),"Tell the story of an adventure in a fantasy world has advanced to become an interstellar civilization, using magic, not technology.","``You have permission to land, Griffon-I, *finite*.''

``Copy that, Control, *vex nostri can velnis*.''

As the great voidship landed, the crew seemed a bit sullen. They lost many good men on the journey to Daraxi-12. From anti-magic holes in the fabric of thaumatological time-belief that caused the ship to be temporarily nothing more than precisely that, a ship, one designed for water that had been enchanted from stern to poopdeck, to elvish incursions from dimensions unknown transforming the First Mate into a pustulating pile of ooze that was stuck onto the centre of the bosom of the figurehead, the trip was truly a disaster.

On the plus side, they did successfully deliver their cargo, four dozen barrels of genuine Beholder blood for ritual components, guaranteed to last a year at least.",2,1,2,1,3,2,4,3
3BFF0DJK91HK6KEUTICOVHEO8ZDSTC,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,36DSNE9QZA3DG9NP09MDYQC0ZR7OJR,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:53 PDT 2021,Thu Apr 08 11:35:32 PDT 2021,Sun Apr 11 11:35:32 PDT 2021,,,,1239,0% (0/0),0% (0/0),0% (0/0),"You and your friends find an old Trivial Pursuit game at a thrift store. As you play it, you realize the questions are slowly becoming more and more personal related to those in your group playing it.","“ Triceratops?” said Jenny softly. 
 
 “You go, girl!” shouted Heather, giving Jenny's shoulder a squeeze. “You are really on a roll tonight!” 
 
 “I'm not really that smart,” Jenny said. “I'm just lucky. Jurassic Park was my favorite movie when I was in high school. I watched our VHS copy so much I wore it out.” 
 
 “You ’ re brilliant,” replied Brian, taking her hand as he smiled warmly at her. “You actually finished college. That's smarter than anything I ever did.” 
 
 “You ’ re also kicking ass at %2 thrift-store-edition Trivial Pursuit,” said Jim with his trademark goofy smile. He snatched up the die from in front of Brian and placed it in Jenny's hand. “Don’t go passing the die to your boyfriend. As long as you keep getting them right, it's still your turn.”",4,3,3,2,4,3,4,3
3BFF0DJK91HK6KEUTICOVHEO8ZDSTC,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3L2IS5HSFFN4C4Y7BTQEQ3L6QX3UNH,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:29:12 PDT 2021,Thu Apr 08 12:09:58 PDT 2021,Sun Apr 11 12:09:58 PDT 2021,,,,2446,0% (0/0),0% (0/0),0% (0/0),"You and your friends find an old Trivial Pursuit game at a thrift store. As you play it, you realize the questions are slowly becoming more and more personal related to those in your group playing it.","“ Triceratops?” said Jenny softly. 
 
 “You go, girl!” shouted Heather, giving Jenny's shoulder a squeeze. “You are really on a roll tonight!” 
 
 “I'm not really that smart,” Jenny said. “I'm just lucky. Jurassic Park was my favorite movie when I was in high school. I watched our VHS copy so much I wore it out.” 
 
 “You ’ re brilliant,” replied Brian, taking her hand as he smiled warmly at her. “You actually finished college. That's smarter than anything I ever did.” 
 
 “You ’ re also kicking ass at %2 thrift-store-edition Trivial Pursuit,” said Jim with his trademark goofy smile. He snatched up the die from in front of Brian and placed it in Jenny's hand. “Don’t go passing the die to your boyfriend. As long as you keep getting them right, it's still your turn.”",3,2,4,3,4,3,4,3
3BFF0DJK91HK6KEUTICOVHEO8ZDSTC,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3Q5C1WP23R6KDI1355K8LKGNOF4511,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:19:35 PDT 2021,Thu Apr 08 11:22:10 PDT 2021,Sun Apr 11 11:22:10 PDT 2021,,,,155,0% (0/0),0% (0/0),0% (0/0),"You and your friends find an old Trivial Pursuit game at a thrift store. As you play it, you realize the questions are slowly becoming more and more personal related to those in your group playing it.","“ Triceratops?” said Jenny softly. 
 
 “You go, girl!” shouted Heather, giving Jenny's shoulder a squeeze. “You are really on a roll tonight!” 
 
 “I'm not really that smart,” Jenny said. “I'm just lucky. Jurassic Park was my favorite movie when I was in high school. I watched our VHS copy so much I wore it out.” 
 
 “You ’ re brilliant,” replied Brian, taking her hand as he smiled warmly at her. “You actually finished college. That's smarter than anything I ever did.” 
 
 “You ’ re also kicking ass at %2 thrift-store-edition Trivial Pursuit,” said Jim with his trademark goofy smile. He snatched up the die from in front of Brian and placed it in Jenny's hand. “Don’t go passing the die to your boyfriend. As long as you keep getting them right, it's still your turn.”",5,3,4,3,5,3,4,3
36QZ6V159DIZ6XTJTN2Y0D0QRDKSU3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,32RIADZISX92BJWX4JGICTXIEJKS41,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:25 PDT 2021,Thu Apr 08 11:23:47 PDT 2021,Sun Apr 11 11:23:47 PDT 2021,,,,502,0% (0/0),0% (0/0),0% (0/0),"You're a demon fresh out of Hell Academy with a degree in Torture Methods. However, instead of being assigned to one of the large wards, like Identity Theft, Gaslighting, or Matricide, you're put in charge of the little known ``Miscellaneous'' ward.","I sighed and breathed in. I had just graduated from Hell Academy, my degree in Torture Methods in hand. I was just so ready to put it to good use. I'd be the first human-looking demon to torture people. I readjusted my hair clip that tied up my black hair and continued. 
 
 The demon assigning others took one look at me and said, ``Akuma Invoke, Miscellaneous.'' Of course, as I said, I was the first human-looking demon, so everyone knew me by name. I thought for sure I'd get one of the fun torture methods, so I was taken aback. 
 
 ``W-what?! D-darling, I'm afraid that there might be a mistake! I mean, I've got so many methods I could use to torture people! I can gaslight, murder their mothers in front of them...'' I trailed off. He sighed and looked sympathetic.",3,2,4,3,4,3,3,2
36QZ6V159DIZ6XTJTN2Y0D0QRDKSU3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3QECW5O0KM6LM2DC7O4IRQZIGYT5T8,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:13 PDT 2021,Thu Apr 08 11:44:16 PDT 2021,Sun Apr 11 11:44:16 PDT 2021,,,,1803,0% (0/0),0% (0/0),0% (0/0),"You're a demon fresh out of Hell Academy with a degree in Torture Methods. However, instead of being assigned to one of the large wards, like Identity Theft, Gaslighting, or Matricide, you're put in charge of the little known ``Miscellaneous'' ward.","I sighed and breathed in. I had just graduated from Hell Academy, my degree in Torture Methods in hand. I was just so ready to put it to good use. I'd be the first human-looking demon to torture people. I readjusted my hair clip that tied up my black hair and continued. 
 
 The demon assigning others took one look at me and said, ``Akuma Invoke, Miscellaneous.'' Of course, as I said, I was the first human-looking demon, so everyone knew me by name. I thought for sure I'd get one of the fun torture methods, so I was taken aback. 
 
 ``W-what?! D-darling, I'm afraid that there might be a mistake! I mean, I've got so many methods I could use to torture people! I can gaslight, murder their mothers in front of them...'' I trailed off. He sighed and looked sympathetic.",4,3,4,3,5,3,4,3
36QZ6V159DIZ6XTJTN2Y0D0QRDKSU3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:41 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:41 PDT 2021,,,3RU7GD8VPTYO0CIG2386FR8D5FGSPS,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:14 PDT 2021,Thu Apr 08 11:27:08 PDT 2021,Sun Apr 11 11:27:08 PDT 2021,,,,774,0% (0/0),0% (0/0),0% (0/0),"You're a demon fresh out of Hell Academy with a degree in Torture Methods. However, instead of being assigned to one of the large wards, like Identity Theft, Gaslighting, or Matricide, you're put in charge of the little known ``Miscellaneous'' ward.","I sighed and breathed in. I had just graduated from Hell Academy, my degree in Torture Methods in hand. I was just so ready to put it to good use. I'd be the first human-looking demon to torture people. I readjusted my hair clip that tied up my black hair and continued. 
 
 The demon assigning others took one look at me and said, ``Akuma Invoke, Miscellaneous.'' Of course, as I said, I was the first human-looking demon, so everyone knew me by name. I thought for sure I'd get one of the fun torture methods, so I was taken aback. 
 
 ``W-what?! D-darling, I'm afraid that there might be a mistake! I mean, I've got so many methods I could use to torture people! I can gaslight, murder their mothers in front of them...'' I trailed off. He sighed and looked sympathetic.",4,3,4,3,3,2,4,3
3WGZLY9VDLRV6B3OTU649MW1TJID8E,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3CTOC39K3CV6V3VQJN5BN4Q592Z7JM,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:20:45 PDT 2021,Thu Apr 08 11:39:52 PDT 2021,Sun Apr 11 11:39:52 PDT 2021,,,,1147,0% (0/0),0% (0/0),0% (0/0),The hero beats the villain by stooping even lower.,"So it has come to this. 
 
 Standing here in the desolated remains of the village I once razed, I face my nemesis. It seems we were destined to meet here, on the ground where it all started. 
 
 He looks different from what I expected, calm, peaceful. Not the expression I'd expect from the avenger that had been pursuing me for longer than anyone had dared. 
 I await his move, and yet nothing. No battle stance, no weapon in sight. Just that unsettling peace. 
 
 ``What are you waiting for?! All this time, the sacrifices you have made to find me, and you wait?'' 
 
 The silence grows deeper. I draw my sword. 
 
 ``Come at me! Join your brother and sister in the ashes of this place!'' 
 
 He walks, steadfast, in my direction.",4,3,3,2,3,2,4,3
3WGZLY9VDLRV6B3OTU649MW1TJID8E,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3RYC5T2D78YCZXI3NE81PH3HJDXRP3,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:15:00 PDT 2021,Thu Apr 08 11:31:37 PDT 2021,Sun Apr 11 11:31:37 PDT 2021,,,,997,0% (0/0),0% (0/0),0% (0/0),The hero beats the villain by stooping even lower.,"So it has come to this. 
 
 Standing here in the desolated remains of the village I once razed, I face my nemesis. It seems we were destined to meet here, on the ground where it all started. 
 
 He looks different from what I expected, calm, peaceful. Not the expression I'd expect from the avenger that had been pursuing me for longer than anyone had dared. 
 I await his move, and yet nothing. No battle stance, no weapon in sight. Just that unsettling peace. 
 
 ``What are you waiting for?! All this time, the sacrifices you have made to find me, and you wait?'' 
 
 The silence grows deeper. I draw my sword. 
 
 ``Come at me! Join your brother and sister in the ashes of this place!'' 
 
 He walks, steadfast, in my direction.",3,2,4,3,3,2,3,2
3WGZLY9VDLRV6B3OTU649MW1TJID8E,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3TAYZSBPLQDS85HA05XUJE0KU5OS25,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:15:21 PDT 2021,Thu Apr 08 11:18:22 PDT 2021,Sun Apr 11 11:18:22 PDT 2021,,,,181,0% (0/0),0% (0/0),0% (0/0),The hero beats the villain by stooping even lower.,"So it has come to this. 
 
 Standing here in the desolated remains of the village I once razed, I face my nemesis. It seems we were destined to meet here, on the ground where it all started. 
 
 He looks different from what I expected, calm, peaceful. Not the expression I'd expect from the avenger that had been pursuing me for longer than anyone had dared. 
 I await his move, and yet nothing. No battle stance, no weapon in sight. Just that unsettling peace. 
 
 ``What are you waiting for?! All this time, the sacrifices you have made to find me, and you wait?'' 
 
 The silence grows deeper. I draw my sword. 
 
 ``Come at me! Join your brother and sister in the ashes of this place!'' 
 
 He walks, steadfast, in my direction.",4,3,3,2,2,1,2,1
3FJ2RVH263B8H6OI1XS1DZ08GYB92Q,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3ITXP059P1OSE1FI7Q3MIVM1WGDSJV,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:30:55 PDT 2021,Thu Apr 08 11:49:13 PDT 2021,Sun Apr 11 11:49:13 PDT 2021,,,,1098,0% (0/0),0% (0/0),0% (0/0),Your roommate sometimes turns to an ``invisible camera'' and begins narrating like he's on some TV show. You've always just put up with it... but now you think you heard a laugh track.,"``Dude, Alex.. did you hear that?'' I ask. 
 He turns and stares at me in the face, expressionless. I hear that laugh track again. 
 ``Dude, seriously, what's that?'' I ask again. He lowers his head. he closes his eyes and rubs them with his thumb and forefinger. He holds his other hand towards a window, and someone reaches through and hands him a damp towel. He wipes his forehead, then walks towards the pantry we have for our microwaveable food. He slams it down and shouts strings of profanities. He's throwing things everywhere, and it's all falling apart so easily. He just storms out, muttering curses under his breath. Slowly, all the walls slide away. I'm in some Hollywood studio the size of Oregon or something. A short man with a small yet fierce face and beady eyes rushes towards me, clipboard in hand.",4,3,5,3,4,3,4,3
3FJ2RVH263B8H6OI1XS1DZ08GYB92Q,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3TAYZSBPLQDS85HA05XUJE0KU5P2SG,A2ZARG52ZPGMBH,913.4,1099.27,112,6,Submitted,Thu Apr 08 11:16:38 PDT 2021,Thu Apr 08 11:17:58 PDT 2021,Sun Apr 11 11:17:58 PDT 2021,,,,80,0% (0/0),0% (0/0),0% (0/0),Your roommate sometimes turns to an ``invisible camera'' and begins narrating like he's on some TV show. You've always just put up with it... but now you think you heard a laugh track.,"``Dude, Alex.. did you hear that?'' I ask. 
 He turns and stares at me in the face, expressionless. I hear that laugh track again. 
 ``Dude, seriously, what's that?'' I ask again. He lowers his head. he closes his eyes and rubs them with his thumb and forefinger. He holds his other hand towards a window, and someone reaches through and hands him a damp towel. He wipes his forehead, then walks towards the pantry we have for our microwaveable food. He slams it down and shouts strings of profanities. He's throwing things everywhere, and it's all falling apart so easily. He just storms out, muttering curses under his breath. Slowly, all the walls slide away. I'm in some Hollywood studio the size of Oregon or something. A short man with a small yet fierce face and beady eyes rushes towards me, clipboard in hand.",3,2,4,3,4,3,5,3
3FJ2RVH263B8H6OI1XS1DZ08GYB92Q,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3TDXMTX3CGZRWSXFIVFJ5PB91CQ6IA,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:19:34 PDT 2021,Thu Apr 08 11:22:16 PDT 2021,Sun Apr 11 11:22:16 PDT 2021,,,,162,0% (0/0),0% (0/0),0% (0/0),Your roommate sometimes turns to an ``invisible camera'' and begins narrating like he's on some TV show. You've always just put up with it... but now you think you heard a laugh track.,"``Dude, Alex.. did you hear that?'' I ask. 
 He turns and stares at me in the face, expressionless. I hear that laugh track again. 
 ``Dude, seriously, what's that?'' I ask again. He lowers his head. he closes his eyes and rubs them with his thumb and forefinger. He holds his other hand towards a window, and someone reaches through and hands him a damp towel. He wipes his forehead, then walks towards the pantry we have for our microwaveable food. He slams it down and shouts strings of profanities. He's throwing things everywhere, and it's all falling apart so easily. He just storms out, muttering curses under his breath. Slowly, all the walls slide away. I'm in some Hollywood studio the size of Oregon or something. A short man with a small yet fierce face and beady eyes rushes towards me, clipboard in hand.",4,3,4,3,5,3,5,3
3SV8KD29M8XI4DALU1S4QJOVC1MKZ3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,369J354OFIFD01RKS7FGKDYTMZWG6Q,A2C84POENS2UNY,70.33,47.25,51,13,Submitted,Thu Apr 08 11:14:07 PDT 2021,Thu Apr 08 11:15:21 PDT 2021,Sun Apr 11 11:15:21 PDT 2021,,,,74,0% (0/0),0% (0/0),0% (0/0),"A super-hero/heroine returns home, having failed to save the world. He/She has but a few minutes with his/her family before the world is destroyed.","*I have a bad habit of writing in the present tense. I wish I could drop it. It comes of role-playing by email, I think. * 
 
 ***** 
 
 “It's done. There's nothing more we can do.” Leverage Man's broad shoulders slump; his square jaw doesn’t tremble, but it's set as though it were taking effort to keep it from doing so. He focuses his gaze on the floor, careful to avoid his teammates ’ eyes. 
 
 Feral reacts first, smashing his clawed hands into the wall of computers, tearing the control panels free and sending a shower of electrical sparks across the room. 
 
 “Stop!” Hypnogirl cries and throws her arms around the angry beast-boy. She buries her face in his back. “Please… stop.” She's always been the only one who could bring Feral back from his rages. It works again this one, last time.",4,3,4,3,2,1,4,3
3SV8KD29M8XI4DALU1S4QJOVC1MKZ3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3HUTX6F6VZSDADPHTOGLZ9QJXGLO24,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:42 PDT 2021,Thu Apr 08 11:37:45 PDT 2021,Sun Apr 11 11:37:45 PDT 2021,,,,1383,0% (0/0),0% (0/0),0% (0/0),"A super-hero/heroine returns home, having failed to save the world. He/She has but a few minutes with his/her family before the world is destroyed.","*I have a bad habit of writing in the present tense. I wish I could drop it. It comes of role-playing by email, I think. * 
 
 ***** 
 
 “It's done. There's nothing more we can do.” Leverage Man's broad shoulders slump; his square jaw doesn’t tremble, but it's set as though it were taking effort to keep it from doing so. He focuses his gaze on the floor, careful to avoid his teammates ’ eyes. 
 
 Feral reacts first, smashing his clawed hands into the wall of computers, tearing the control panels free and sending a shower of electrical sparks across the room. 
 
 “Stop!” Hypnogirl cries and throws her arms around the angry beast-boy. She buries her face in his back. “Please… stop.” She's always been the only one who could bring Feral back from his rages. It works again this one, last time.",3,2,4,3,3,2,3,2
3SV8KD29M8XI4DALU1S4QJOVC1MKZ3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3WEV0KO0ORXFBFFQXUHBFXRORWESDF,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:29 PDT 2021,Thu Apr 08 11:24:33 PDT 2021,Sun Apr 11 11:24:33 PDT 2021,,,,244,0% (0/0),0% (0/0),0% (0/0),"A super-hero/heroine returns home, having failed to save the world. He/She has but a few minutes with his/her family before the world is destroyed.","*I have a bad habit of writing in the present tense. I wish I could drop it. It comes of role-playing by email, I think. * 
 
 ***** 
 
 “It's done. There's nothing more we can do.” Leverage Man's broad shoulders slump; his square jaw doesn’t tremble, but it's set as though it were taking effort to keep it from doing so. He focuses his gaze on the floor, careful to avoid his teammates ’ eyes. 
 
 Feral reacts first, smashing his clawed hands into the wall of computers, tearing the control panels free and sending a shower of electrical sparks across the room. 
 
 “Stop!” Hypnogirl cries and throws her arms around the angry beast-boy. She buries her face in his back. “Please… stop.” She's always been the only one who could bring Feral back from his rages. It works again this one, last time.",5,3,4,3,4,3,5,3
309D674SI3Q43HVHWAV3GI4KGPRBCB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,320DUZ38GCRPOW6RCQ95TH3Y85GJGZ,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:17 PDT 2021,Thu Apr 08 11:34:06 PDT 2021,Sun Apr 11 11:34:06 PDT 2021,,,,1189,0% (0/0),0% (0/0),0% (0/0),It was either my life or hers. Unfortunately she chose mine.,"You were mine, as I was yours. We were to have and to hold one another, to be TRUE to one another through the good and the bad, the lean years and the fertile ones. This was our vow until death in which we would part. This was not something that I had thought about beyond my acceptance of these terms. As I sit here spinning my ring, uselessly, I wish I could take them back. There are so many things I would give for the chance to renege our vows. You left me too soon. 
 
 I hadn't had a chance to process their question before the needle rammed deep into my arm. The vaccine coursed through my veins before I realized what you had just done.",2,1,4,3,3,2,4,3
309D674SI3Q43HVHWAV3GI4KGPRBCB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,34FNN24DCREH3OC6HURHZ7RXV0GY5V,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:48:26 PDT 2021,Thu Apr 08 11:56:23 PDT 2021,Sun Apr 11 11:56:23 PDT 2021,,,,477,0% (0/0),0% (0/0),0% (0/0),It was either my life or hers. Unfortunately she chose mine.,"You were mine, as I was yours. We were to have and to hold one another, to be TRUE to one another through the good and the bad, the lean years and the fertile ones. This was our vow until death in which we would part. This was not something that I had thought about beyond my acceptance of these terms. As I sit here spinning my ring, uselessly, I wish I could take them back. There are so many things I would give for the chance to renege our vows. You left me too soon. 
 
 I hadn't had a chance to process their question before the needle rammed deep into my arm. The vaccine coursed through my veins before I realized what you had just done.",5,3,5,3,4,3,5,3
309D674SI3Q43HVHWAV3GI4KGPRBCB,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3DY4FPOOA6TP4HFZ9QH0V9SZ51YVRS,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:14:57 PDT 2021,Thu Apr 08 11:17:20 PDT 2021,Sun Apr 11 11:17:20 PDT 2021,,,,143,0% (0/0),0% (0/0),0% (0/0),It was either my life or hers. Unfortunately she chose mine.,"You were mine, as I was yours. We were to have and to hold one another, to be TRUE to one another through the good and the bad, the lean years and the fertile ones. This was our vow until death in which we would part. This was not something that I had thought about beyond my acceptance of these terms. As I sit here spinning my ring, uselessly, I wish I could take them back. There are so many things I would give for the chance to renege our vows. You left me too soon. 
 
 I hadn't had a chance to process their question before the needle rammed deep into my arm. The vaccine coursed through my veins before I realized what you had just done.",3,2,4,3,4,3,3,2
33CLA8O0NMGYM0WGJ97UO3URVOMFR3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3A9AA95AT1RNUAK5Q7VYMGYLRV95P4,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:16:45 PDT 2021,Thu Apr 08 11:17:31 PDT 2021,Sun Apr 11 11:17:31 PDT 2021,,,,46,0% (0/0),0% (0/0),0% (0/0),"When born, the first gift we receive is a blank book which records our dreams. Although it is considered a violation to read another's dreams, you open your young child's dreambook, expecting to see nonsense. Instead you find a gorgeously written novel. You begin selling your child's dreams.","Surely, every parent has dove beneath their child's bed for a sock's missing pair and unearthed their diary instead. And surely, every parent confronted with this situation has taken a peek inside. Is it so criminal? As long as the child lives under the same roof, they are an extension of the parent; their lives are ours, just as we made ours theirs. That is how I found myself reading Miranda's dream journal. I wanted a chance to partake in my daughter's most intimate thoughts, to see how she saw and feel how she felt. I wanted to touch her dreams and trace them back to my own influence on her. I wanted to lay Miranda on the table and dissect her word by word. 
 
 Her dreams were more than ever expected. The visions ran from page to page, jumping, skipping, and twirling with Miranda's own vivacity.",5,3,5,3,5,3,5,3
33CLA8O0NMGYM0WGJ97UO3URVOMFR3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3BXQMRHWK43YUMD7ZSBEDOW6L7YUMM,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 12:19:28 PDT 2021,Thu Apr 08 12:26:14 PDT 2021,Sun Apr 11 12:26:14 PDT 2021,,,,406,0% (0/0),0% (0/0),0% (0/0),"When born, the first gift we receive is a blank book which records our dreams. Although it is considered a violation to read another's dreams, you open your young child's dreambook, expecting to see nonsense. Instead you find a gorgeously written novel. You begin selling your child's dreams.","Surely, every parent has dove beneath their child's bed for a sock's missing pair and unearthed their diary instead. And surely, every parent confronted with this situation has taken a peek inside. Is it so criminal? As long as the child lives under the same roof, they are an extension of the parent; their lives are ours, just as we made ours theirs. That is how I found myself reading Miranda's dream journal. I wanted a chance to partake in my daughter's most intimate thoughts, to see how she saw and feel how she felt. I wanted to touch her dreams and trace them back to my own influence on her. I wanted to lay Miranda on the table and dissect her word by word. 
 
 Her dreams were more than ever expected. The visions ran from page to page, jumping, skipping, and twirling with Miranda's own vivacity.",4,3,3,2,3,2,3,2
33CLA8O0NMGYM0WGJ97UO3URVOMFR3,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3HVVDCPGTJXJOQNWIQ9F2NXBB3XYTH,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:03 PDT 2021,Thu Apr 08 11:16:49 PDT 2021,Sun Apr 11 11:16:49 PDT 2021,,,,106,0% (0/0),0% (0/0),0% (0/0),"When born, the first gift we receive is a blank book which records our dreams. Although it is considered a violation to read another's dreams, you open your young child's dreambook, expecting to see nonsense. Instead you find a gorgeously written novel. You begin selling your child's dreams.","Surely, every parent has dove beneath their child's bed for a sock's missing pair and unearthed their diary instead. And surely, every parent confronted with this situation has taken a peek inside. Is it so criminal? As long as the child lives under the same roof, they are an extension of the parent; their lives are ours, just as we made ours theirs. That is how I found myself reading Miranda's dream journal. I wanted a chance to partake in my daughter's most intimate thoughts, to see how she saw and feel how she felt. I wanted to touch her dreams and trace them back to my own influence on her. I wanted to lay Miranda on the table and dissect her word by word. 
 
 Her dreams were more than ever expected. The visions ran from page to page, jumping, skipping, and twirling with Miranda's own vivacity.",3,2,4,3,4,3,4,3
3DWNFENNF707QWGERN22V8B9WHJJ4R,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3NPI0JQDATAPFCVVR3DWPW4Z7Y2PTM,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:19:25 PDT 2021,Thu Apr 08 12:39:06 PDT 2021,Sun Apr 11 12:39:06 PDT 2021,,,,1181,0% (0/0),0% (0/0),0% (0/0),"After doing research on the missing 18 years of Jesus's life, the archaeologists hope to find answers in an old tomb. All they find there is a letter from Hogwarts.","They entered the tomb, one after another, flashlights in hand, tools on their back, with the camera crew following closely behind. 
 
 ``This is it. We're finally going to learn what happened in these elusive years of Jesus' life.'' The lead archaeologist said to the cameraman. 
 
 Everyone was excited. This information could very well revolutionize the entire faith, change the very world. To be the ones to uncover it was simply amazing. 
 
 It was a big tomb, full of artifacts that were strangely preserved, placed on wooden racks. Hats, robes, sandals, a broomstick, and even a sword. Framed on the wall were eighteen pieces of papyrus. Not a single one of them was rotting or rusty, yet they were covered by thick layers of dust.",4,3,4,3,3,2,4,3
3DWNFENNF707QWGERN22V8B9WHJJ4R,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3PS7W85Z8474NPFOAEHZ364K2UJ9TA,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:57:29 PDT 2021,Thu Apr 08 12:25:38 PDT 2021,Sun Apr 11 12:25:38 PDT 2021,,,,1689,0% (0/0),0% (0/0),0% (0/0),"After doing research on the missing 18 years of Jesus's life, the archaeologists hope to find answers in an old tomb. All they find there is a letter from Hogwarts.","They entered the tomb, one after another, flashlights in hand, tools on their back, with the camera crew following closely behind. 
 
 ``This is it. We're finally going to learn what happened in these elusive years of Jesus' life.'' The lead archaeologist said to the cameraman. 
 
 Everyone was excited. This information could very well revolutionize the entire faith, change the very world. To be the ones to uncover it was simply amazing. 
 
 It was a big tomb, full of artifacts that were strangely preserved, placed on wooden racks. Hats, robes, sandals, a broomstick, and even a sword. Framed on the wall were eighteen pieces of papyrus. Not a single one of them was rotting or rusty, yet they were covered by thick layers of dust.",3,2,5,3,4,3,2,1
3DWNFENNF707QWGERN22V8B9WHJJ4R,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3WS1NTTKE3HC8Q9AFYTHTROQ8HBF0Q,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:16:03 PDT 2021,Thu Apr 08 11:26:06 PDT 2021,Sun Apr 11 11:26:06 PDT 2021,,,,603,0% (0/0),0% (0/0),0% (0/0),"After doing research on the missing 18 years of Jesus's life, the archaeologists hope to find answers in an old tomb. All they find there is a letter from Hogwarts.","They entered the tomb, one after another, flashlights in hand, tools on their back, with the camera crew following closely behind. 
 
 ``This is it. We're finally going to learn what happened in these elusive years of Jesus' life.'' The lead archaeologist said to the cameraman. 
 
 Everyone was excited. This information could very well revolutionize the entire faith, change the very world. To be the ones to uncover it was simply amazing. 
 
 It was a big tomb, full of artifacts that were strangely preserved, placed on wooden racks. Hats, robes, sandals, a broomstick, and even a sword. Framed on the wall were eighteen pieces of papyrus. Not a single one of them was rotting or rusty, yet they were covered by thick layers of dust.",4,3,3,2,4,3,3,2
3OPLMF3EV9SZ7UEKCDTBAWU1RNJNLS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,33M4IA01QL6H86KU95IIJUPKLC6RXR,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:15:15 PDT 2021,Thu Apr 08 11:18:11 PDT 2021,Sun Apr 11 11:18:11 PDT 2021,,,,176,0% (0/0),0% (0/0),0% (0/0),"In the future, criminals are sent to a colony on Mars because of overpopulation. You commit a crime to get away from the awful conditions on earth","I turned to face the CivilEnforcer3000 and gesticulated wildly, ``She didn't even deserve the damn thing! It was a total snub of Jennifer --'' 
 
 ``Beep boop, tell it to the judge.'' And with that, the clunky metal officer thrust me into a rusty capsule and slammed the door behind. 
 
 His programming was imperfect - I had already told the judge everything, and she had given me my sentence. An indefinite stay on Mars, toiling at the construction of a habitation suitable for the non-criminals to come. 
 
 As I strapped myself into a bucket seat on the floor, I checked out the other four inmates already in place and smirked at them. I had read in my research that it was important to establish dominance early on. 
 
 Abruptly, the tattooed gentleman to my right snarled and said, ``the fuck are you looking at?''",2,1,2,1,3,2,2,1
3OPLMF3EV9SZ7UEKCDTBAWU1RNJNLS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,39OWYR0EPPW95L5VN64QLJIAKUPYF9,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:51 PDT 2021,Thu Apr 08 11:24:01 PDT 2021,Sun Apr 11 11:24:01 PDT 2021,,,,550,0% (0/0),0% (0/0),0% (0/0),"In the future, criminals are sent to a colony on Mars because of overpopulation. You commit a crime to get away from the awful conditions on earth","I turned to face the CivilEnforcer3000 and gesticulated wildly, ``She didn't even deserve the damn thing! It was a total snub of Jennifer --'' 
 
 ``Beep boop, tell it to the judge.'' And with that, the clunky metal officer thrust me into a rusty capsule and slammed the door behind. 
 
 His programming was imperfect - I had already told the judge everything, and she had given me my sentence. An indefinite stay on Mars, toiling at the construction of a habitation suitable for the non-criminals to come. 
 
 As I strapped myself into a bucket seat on the floor, I checked out the other four inmates already in place and smirked at them. I had read in my research that it was important to establish dominance early on. 
 
 Abruptly, the tattooed gentleman to my right snarled and said, ``the fuck are you looking at?''",5,3,4,3,5,3,4,3
3OPLMF3EV9SZ7UEKCDTBAWU1RNJNLS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3UNH76FOCXAFBVXC9T83G92JHV2YMH,A3O61YXIEX64Z0,235.75,218.18,179.5,9,Submitted,Thu Apr 08 11:18:23 PDT 2021,Thu Apr 08 11:48:09 PDT 2021,Sun Apr 11 11:48:09 PDT 2021,,,,1786,100% (5/5),0% (0/0),0% (0/0),"In the future, criminals are sent to a colony on Mars because of overpopulation. You commit a crime to get away from the awful conditions on earth","I turned to face the CivilEnforcer3000 and gesticulated wildly, ``She didn't even deserve the damn thing! It was a total snub of Jennifer --'' 
 
 ``Beep boop, tell it to the judge.'' And with that, the clunky metal officer thrust me into a rusty capsule and slammed the door behind. 
 
 His programming was imperfect - I had already told the judge everything, and she had given me my sentence. An indefinite stay on Mars, toiling at the construction of a habitation suitable for the non-criminals to come. 
 
 As I strapped myself into a bucket seat on the floor, I checked out the other four inmates already in place and smirked at them. I had read in my research that it was important to establish dominance early on. 
 
 Abruptly, the tattooed gentleman to my right snarled and said, ``the fuck are you looking at?''",5,3,4,3,4,3,5,3
32XN26MTY3OWMYMDB7RDZKYOJU8L0F,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3FDJT1UU79DMJJNPDFQQQZCMXL2K5H,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:13:50 PDT 2021,Thu Apr 08 11:32:16 PDT 2021,Sun Apr 11 11:32:16 PDT 2021,,,,1106,0% (0/0),0% (0/0),0% (0/0),The Aliens want to know what the hell we did with Atlantis.,"The following IM was leaked by Wikileaks. The rumors of the founders death remain unconfirmed...... 
 
 DnkyPnch69: whaaaaaaat! I am ducking busy over here! 
 
 DnkyPnch69: ducking autocorrect. 
 
 DnkyPnch69: GODDAMN IT!!!! 
 
 Jim-Mgmt: Shut up. We have a major situation over here. Where is Shawn? 
 
 DnkyPnch69: how should I know? We are only hetro lifemates. 
 
 Jim-Mgmt: for the love of God Steve. This is important. 
 
 DnkyPnch69: commas are important. I have to admit I do like the name God Steve. 
 
 FieldOpShawn: I'm here. Sorry. I was gathering the latest intel. When will Apu and Beth get here? 
 
 Jim-Mgmt: They won't be attending. They are making preparations for the worst. 
 
 DnkyPnch69: waaaaa....ddaaaa... ffffaaaaack are you two worked up about? 
 
 Jim-Mgmt: we have received a dire message from our Pluto communication satellite relay.",4,3,4,3,5,3,4,3
32XN26MTY3OWMYMDB7RDZKYOJU8L0F,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3QBD8R3Z26ONDR44X2Z9SONHHUI4OH,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:15:51 PDT 2021,Thu Apr 08 11:25:41 PDT 2021,Sun Apr 11 11:25:41 PDT 2021,,,,590,0% (0/0),0% (0/0),0% (0/0),The Aliens want to know what the hell we did with Atlantis.,"The following IM was leaked by Wikileaks. The rumors of the founders death remain unconfirmed...... 
 
 DnkyPnch69: whaaaaaaat! I am ducking busy over here! 
 
 DnkyPnch69: ducking autocorrect. 
 
 DnkyPnch69: GODDAMN IT!!!! 
 
 Jim-Mgmt: Shut up. We have a major situation over here. Where is Shawn? 
 
 DnkyPnch69: how should I know? We are only hetro lifemates. 
 
 Jim-Mgmt: for the love of God Steve. This is important. 
 
 DnkyPnch69: commas are important. I have to admit I do like the name God Steve. 
 
 FieldOpShawn: I'm here. Sorry. I was gathering the latest intel. When will Apu and Beth get here? 
 
 Jim-Mgmt: They won't be attending. They are making preparations for the worst. 
 
 DnkyPnch69: waaaaa....ddaaaa... ffffaaaaack are you two worked up about? 
 
 Jim-Mgmt: we have received a dire message from our Pluto communication satellite relay.",2,1,1,1,1,1,2,1
32XN26MTY3OWMYMDB7RDZKYOJU8L0F,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3TAYZSBPLQDS85HA05XUJE0KU5Q2SH,AC2CRA0DSCFE5,95,2,95,3,Submitted,Thu Apr 08 11:20:11 PDT 2021,Thu Apr 08 11:21:44 PDT 2021,Sun Apr 11 11:21:44 PDT 2021,,,,93,0% (0/0),0% (0/0),0% (0/0),The Aliens want to know what the hell we did with Atlantis.,"The following IM was leaked by Wikileaks. The rumors of the founders death remain unconfirmed...... 
 
 DnkyPnch69: whaaaaaaat! I am ducking busy over here! 
 
 DnkyPnch69: ducking autocorrect. 
 
 DnkyPnch69: GODDAMN IT!!!! 
 
 Jim-Mgmt: Shut up. We have a major situation over here. Where is Shawn? 
 
 DnkyPnch69: how should I know? We are only hetro lifemates. 
 
 Jim-Mgmt: for the love of God Steve. This is important. 
 
 DnkyPnch69: commas are important. I have to admit I do like the name God Steve. 
 
 FieldOpShawn: I'm here. Sorry. I was gathering the latest intel. When will Apu and Beth get here? 
 
 Jim-Mgmt: They won't be attending. They are making preparations for the worst. 
 
 DnkyPnch69: waaaaa....ddaaaa... ffffaaaaack are you two worked up about? 
 
 Jim-Mgmt: we have received a dire message from our Pluto communication satellite relay.",5,3,1,1,1,1,2,1
3HA5ODM5LEXZJCIJYDC3WZ295KTSVS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,30BUDKLTXI0JXJVFHTFNS4ZHDOF5ER,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 12:21:03 PDT 2021,Thu Apr 08 12:38:10 PDT 2021,Sun Apr 11 12:38:10 PDT 2021,,,,1027,0% (0/0),0% (0/0),0% (0/0),"Scientists accurately predict the apocalypse's starting date, but owing to the dozens of previous predictions, people are completely indifferent, continuing to go about their daily routines, as though the end times are only a slight, minor inconvenience.","""*May 18th, 2026*


That was the date that was broadcasted across the airwaves just 2 months ago. The date *now*, was May 17th, 2026. Tommorow, would come soon. I had nobody left to spend it with.



Growing up, my father always told me that the end times were drawing ever so close. My mother would throw fits, and whore around town while he would come here. To this place. He was building a future for me, and for my brothers and sisters. Our parents were always fighting, usually my mother instigating something, so she could call him insane or crazy. She never forgot to tell him each day that he didn't value her, or the kids. Boy, was she wrong as hell.


2 months ago, me and my ex-wife sat in front of the TV screen. Every time i reminisce the scene, the scent of the room changes.",2,1,2,1,4,3,3,2
3HA5ODM5LEXZJCIJYDC3WZ295KTSVS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3IJXV6UZ12OKIBVZAJIHGK25XZ2RIR,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:56 PDT 2021,Thu Apr 08 11:36:50 PDT 2021,Sun Apr 11 11:36:50 PDT 2021,,,,1314,0% (0/0),0% (0/0),0% (0/0),"Scientists accurately predict the apocalypse's starting date, but owing to the dozens of previous predictions, people are completely indifferent, continuing to go about their daily routines, as though the end times are only a slight, minor inconvenience.","""*May 18th, 2026*


That was the date that was broadcasted across the airwaves just 2 months ago. The date *now*, was May 17th, 2026. Tommorow, would come soon. I had nobody left to spend it with.



Growing up, my father always told me that the end times were drawing ever so close. My mother would throw fits, and whore around town while he would come here. To this place. He was building a future for me, and for my brothers and sisters. Our parents were always fighting, usually my mother instigating something, so she could call him insane or crazy. She never forgot to tell him each day that he didn't value her, or the kids. Boy, was she wrong as hell.


2 months ago, me and my ex-wife sat in front of the TV screen. Every time i reminisce the scene, the scent of the room changes.",3,2,3,2,2,1,3,2
3HA5ODM5LEXZJCIJYDC3WZ295KTSVS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3ON104KXQP1VI0D6OOQJ9I03KWP4W1,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:19:30 PDT 2021,Thu Apr 08 12:35:51 PDT 2021,Sun Apr 11 12:35:51 PDT 2021,,,,981,0% (0/0),0% (0/0),0% (0/0),"Scientists accurately predict the apocalypse's starting date, but owing to the dozens of previous predictions, people are completely indifferent, continuing to go about their daily routines, as though the end times are only a slight, minor inconvenience.","""*May 18th, 2026*


That was the date that was broadcasted across the airwaves just 2 months ago. The date *now*, was May 17th, 2026. Tommorow, would come soon. I had nobody left to spend it with.



Growing up, my father always told me that the end times were drawing ever so close. My mother would throw fits, and whore around town while he would come here. To this place. He was building a future for me, and for my brothers and sisters. Our parents were always fighting, usually my mother instigating something, so she could call him insane or crazy. She never forgot to tell him each day that he didn't value her, or the kids. Boy, was she wrong as hell.


2 months ago, me and my ex-wife sat in front of the TV screen. Every time i reminisce the scene, the scent of the room changes.",4,3,5,3,5,3,4,3
338GLSUI57GANFWTYY7ZEDZNHQ5FSR,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3GM6G9ZBKS2JU9YIZNL48SA42TJTMM,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:44 PDT 2021,Thu Apr 08 11:19:49 PDT 2021,Sun Apr 11 11:19:49 PDT 2021,,,,305,0% (0/0),0% (0/0),0% (0/0),Horror Story. You Pick Up A Hitchhiker. Write About The Drive [ RF ],"It was stupid, so very stupid. I knew not to pick up hitchhikers, but I did it anyways. Now here I am, a five-foot-five girl, with a creepy six-foot stranger riding in my car. 
 
 He's bulky, with a heavy coat and five o'clock shadow. He's also pointing a gun at me with one hand. That is kind of the thing that makes me an idiot. 
 
 I don't have anything on hand for self defense. 
 
 Instead I've got one hand on the wheel as I navigate the road, my other hand in his lap giving him... well... this night isn't going to be looked on fondly if I get out alive. 
 
 ``Faster, bitch!'' 
 
 He punctuates with a rough tap of the gunpoint against my temple. I fight back tears of fright.",5,3,4,3,4,3,4,3
338GLSUI57GANFWTYY7ZEDZNHQ5FSR,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3VA45EW49SS6LS7LAKG7UQGE5A91O2,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:01 PDT 2021,Thu Apr 08 11:24:37 PDT 2021,Sun Apr 11 11:24:37 PDT 2021,,,,336,0% (0/0),0% (0/0),0% (0/0),Horror Story. You Pick Up A Hitchhiker. Write About The Drive [ RF ],"It was stupid, so very stupid. I knew not to pick up hitchhikers, but I did it anyways. Now here I am, a five-foot-five girl, with a creepy six-foot stranger riding in my car. 
 
 He's bulky, with a heavy coat and five o'clock shadow. He's also pointing a gun at me with one hand. That is kind of the thing that makes me an idiot. 
 
 I don't have anything on hand for self defense. 
 
 Instead I've got one hand on the wheel as I navigate the road, my other hand in his lap giving him... well... this night isn't going to be looked on fondly if I get out alive. 
 
 ``Faster, bitch!'' 
 
 He punctuates with a rough tap of the gunpoint against my temple. I fight back tears of fright.",3,2,2,1,1,1,4,3
338GLSUI57GANFWTYY7ZEDZNHQ5FSR,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3X1FV8S5J2WYFR6LTFNOW5ES3SNGVH,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:45 PDT 2021,Thu Apr 08 11:40:01 PDT 2021,Sun Apr 11 11:40:01 PDT 2021,,,,1516,0% (0/0),0% (0/0),0% (0/0),Horror Story. You Pick Up A Hitchhiker. Write About The Drive [ RF ],"It was stupid, so very stupid. I knew not to pick up hitchhikers, but I did it anyways. Now here I am, a five-foot-five girl, with a creepy six-foot stranger riding in my car. 
 
 He's bulky, with a heavy coat and five o'clock shadow. He's also pointing a gun at me with one hand. That is kind of the thing that makes me an idiot. 
 
 I don't have anything on hand for self defense. 
 
 Instead I've got one hand on the wheel as I navigate the road, my other hand in his lap giving him... well... this night isn't going to be looked on fondly if I get out alive. 
 
 ``Faster, bitch!'' 
 
 He punctuates with a rough tap of the gunpoint against my temple. I fight back tears of fright.",5,3,4,3,4,3,3,2
31J7RYEC0PVWTN7V7QVDDPHYOMEL1I,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3MB8LZR5BKY0L8QA526X7O8JJB2KL5,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:01 PDT 2021,Thu Apr 08 11:26:32 PDT 2021,Sun Apr 11 11:26:32 PDT 2021,,,,751,0% (0/0),0% (0/0),0% (0/0),"Somehow make the line ``Boy, its a joyous day outside!'' sound sad.","Waking up Markus hears small steps from downstairs which grows louder from the staircase to just behind his ajar door. 
 
 Still groggy from just waking up he pretends to continue to sleep. 
 
 But a few seconds later he feels and hears Sam get up on the bed and start licking his face to try to get him up so Sam can get his morning food. 
 
 Markus gets up from his bed while getting all the sleepiness out from his eyes and slowly scratching his chin where there has begun to start to grow. 
 
 Hearing Sam running downstairs you hear him getting anxious over not getting any food so Markus walks downstairs to get the dog food out and he pours up so the bowl is even more bursting of dog food.",2,1,4,3,3,2,5,3
31J7RYEC0PVWTN7V7QVDDPHYOMEL1I,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3N2BF7Y2VVZTP07NZT4FU97GRZPMH6,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:18:57 PDT 2021,Thu Apr 08 11:21:12 PDT 2021,Sun Apr 11 11:21:12 PDT 2021,,,,135,0% (0/0),0% (0/0),0% (0/0),"Somehow make the line ``Boy, its a joyous day outside!'' sound sad.","Waking up Markus hears small steps from downstairs which grows louder from the staircase to just behind his ajar door. 
 
 Still groggy from just waking up he pretends to continue to sleep. 
 
 But a few seconds later he feels and hears Sam get up on the bed and start licking his face to try to get him up so Sam can get his morning food. 
 
 Markus gets up from his bed while getting all the sleepiness out from his eyes and slowly scratching his chin where there has begun to start to grow. 
 
 Hearing Sam running downstairs you hear him getting anxious over not getting any food so Markus walks downstairs to get the dog food out and he pours up so the bowl is even more bursting of dog food.",4,3,4,3,5,3,5,3
31J7RYEC0PVWTN7V7QVDDPHYOMEL1I,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3U4J9857OJG0DKXEVVSUPG7S1XQ7B1,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:20:26 PDT 2021,Thu Apr 08 11:59:20 PDT 2021,Sun Apr 11 11:59:20 PDT 2021,,,,2334,100% (1/1),0% (0/0),0% (0/0),"Somehow make the line ``Boy, its a joyous day outside!'' sound sad.","Waking up Markus hears small steps from downstairs which grows louder from the staircase to just behind his ajar door. 
 
 Still groggy from just waking up he pretends to continue to sleep. 
 
 But a few seconds later he feels and hears Sam get up on the bed and start licking his face to try to get him up so Sam can get his morning food. 
 
 Markus gets up from his bed while getting all the sleepiness out from his eyes and slowly scratching his chin where there has begun to start to grow. 
 
 Hearing Sam running downstairs you hear him getting anxious over not getting any food so Markus walks downstairs to get the dog food out and he pours up so the bowl is even more bursting of dog food.",4,3,2,1,3,2,1,1
3JHB4BPSGOEP9PQ338I29HYBW4PQ9L,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3FIUS151D07FXUGQ4KO2W4BIGDZGGS,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:19 PDT 2021,Thu Apr 08 11:45:22 PDT 2021,Sun Apr 11 11:45:22 PDT 2021,,,,1863,0% (0/0),0% (0/0),0% (0/0),Employees complain that their IT Department is too restrictive. They don't understand what they're really being protected from...,"When Mister IT came into my office, I immediately rolled my eyes, dropped my chin, and splayed my hands across the desk in absolute submission. Mister IT, seriously, his name was Ichabod Tane. It was just one of those weird perversions like how people named Steve naturally congregate into little passive aggressive cliques. And, it didn't help that Mister IT emoted every quirk and mannerism of an IT geek, from the coke-bottle glasses and pen-protector right down to the little bit of cocaine - oh, you didn't know about this stupid trend? Yeah, seriously, it's a thing now. Star Wars geeks somehow got a hold of a stash of coke Carrie Fischer once carried in her Return of the Ewoks swimsuit edition, and they pay top dollar for like a Satoshi's worth to smear on the edge of their nostril. How fucked up is that?",5,3,4,3,4,3,3,2
3JHB4BPSGOEP9PQ338I29HYBW4PQ9L,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3LWJHTCVCHR0WJE9WWNW8XF8LL8QFY,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:23 PDT 2021,Thu Apr 08 11:35:05 PDT 2021,Sun Apr 11 11:35:05 PDT 2021,,,,1242,0% (0/0),0% (0/0),0% (0/0),Employees complain that their IT Department is too restrictive. They don't understand what they're really being protected from...,"When Mister IT came into my office, I immediately rolled my eyes, dropped my chin, and splayed my hands across the desk in absolute submission. Mister IT, seriously, his name was Ichabod Tane. It was just one of those weird perversions like how people named Steve naturally congregate into little passive aggressive cliques. And, it didn't help that Mister IT emoted every quirk and mannerism of an IT geek, from the coke-bottle glasses and pen-protector right down to the little bit of cocaine - oh, you didn't know about this stupid trend? Yeah, seriously, it's a thing now. Star Wars geeks somehow got a hold of a stash of coke Carrie Fischer once carried in her Return of the Ewoks swimsuit edition, and they pay top dollar for like a Satoshi's worth to smear on the edge of their nostril. How fucked up is that?",3,2,4,3,4,3,4,3
3JHB4BPSGOEP9PQ338I29HYBW4PQ9L,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3SPJ0334268PANRR6WVB0HA2D16JYX,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:14:40 PDT 2021,Thu Apr 08 11:14:49 PDT 2021,Sun Apr 11 11:14:49 PDT 2021,,,,9,0% (0/0),0% (0/0),0% (0/0),Employees complain that their IT Department is too restrictive. They don't understand what they're really being protected from...,"When Mister IT came into my office, I immediately rolled my eyes, dropped my chin, and splayed my hands across the desk in absolute submission. Mister IT, seriously, his name was Ichabod Tane. It was just one of those weird perversions like how people named Steve naturally congregate into little passive aggressive cliques. And, it didn't help that Mister IT emoted every quirk and mannerism of an IT geek, from the coke-bottle glasses and pen-protector right down to the little bit of cocaine - oh, you didn't know about this stupid trend? Yeah, seriously, it's a thing now. Star Wars geeks somehow got a hold of a stash of coke Carrie Fischer once carried in her Return of the Ewoks swimsuit edition, and they pay top dollar for like a Satoshi's worth to smear on the edge of their nostril. How fucked up is that?",3,2,3,2,4,3,4,3
3O0M2G5VDA7IKK355BBP6EX60C794M,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3LKC68YZ3F8ZMTNO785SNG681NGOWM,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:15:09 PDT 2021,Thu Apr 08 11:58:07 PDT 2021,Sun Apr 11 11:58:07 PDT 2021,,,,2578,0% (0/0),0% (0/0),0% (0/0),The two characters of the story can hear the narrator. The narrator (being a hopeless romantic) is trying to make them fall in love with each other. They are uncomfortable with the idea.,"If we were to gather all the people in the world, each distinct voice would be as insignificant as a drop in the ocean. Among the tide of people that ebb and flow through their ordinary lives, how are we to ever be sure that we can truly reach one another, especially while withstanding the crashing waves? This is a tale of the bond that began on a fateful evening... 
 
 ``No, it's not. There isn't any sort of bond between the two of us.'' 
 
 ``I agree. As if there was any way that I would associate with the likes of him.'' 
 
 ``Excuse me, but what are you implying?'' 
 
 ``I'm simply stating the truth. I would never permit myself to go through the degradation of being in the company of a man as detestable as you.''",4,3,4,3,5,3,4,3
3O0M2G5VDA7IKK355BBP6EX60C794M,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3SKRO2GZ76WNV1M6CSOEN9Z5L5YK10,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:04 PDT 2021,Thu Apr 08 11:25:09 PDT 2021,Sun Apr 11 11:25:09 PDT 2021,,,,365,0% (0/0),0% (0/0),0% (0/0),The two characters of the story can hear the narrator. The narrator (being a hopeless romantic) is trying to make them fall in love with each other. They are uncomfortable with the idea.,"If we were to gather all the people in the world, each distinct voice would be as insignificant as a drop in the ocean. Among the tide of people that ebb and flow through their ordinary lives, how are we to ever be sure that we can truly reach one another, especially while withstanding the crashing waves? This is a tale of the bond that began on a fateful evening... 
 
 ``No, it's not. There isn't any sort of bond between the two of us.'' 
 
 ``I agree. As if there was any way that I would associate with the likes of him.'' 
 
 ``Excuse me, but what are you implying?'' 
 
 ``I'm simply stating the truth. I would never permit myself to go through the degradation of being in the company of a man as detestable as you.''",1,1,3,2,4,3,3,2
3O0M2G5VDA7IKK355BBP6EX60C794M,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3TY7ZAOG5KPNOC1OG9KE94GVGDSK0X,A2ZARG52ZPGMBH,913.4,1099.27,112,6,Submitted,Thu Apr 08 11:19:02 PDT 2021,Thu Apr 08 11:20:53 PDT 2021,Sun Apr 11 11:20:53 PDT 2021,,,,111,0% (0/0),0% (0/0),0% (0/0),The two characters of the story can hear the narrator. The narrator (being a hopeless romantic) is trying to make them fall in love with each other. They are uncomfortable with the idea.,"If we were to gather all the people in the world, each distinct voice would be as insignificant as a drop in the ocean. Among the tide of people that ebb and flow through their ordinary lives, how are we to ever be sure that we can truly reach one another, especially while withstanding the crashing waves? This is a tale of the bond that began on a fateful evening... 
 
 ``No, it's not. There isn't any sort of bond between the two of us.'' 
 
 ``I agree. As if there was any way that I would associate with the likes of him.'' 
 
 ``Excuse me, but what are you implying?'' 
 
 ``I'm simply stating the truth. I would never permit myself to go through the degradation of being in the company of a man as detestable as you.''",4,3,4,3,5,3,4,3
3N3WJQXEMWV3I8PRQUVRI8R3GSSL2Z,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,336YQZE830JH97NSYR365C4QMQX5M7,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:06 PDT 2021,Thu Apr 08 11:30:41 PDT 2021,Sun Apr 11 11:30:41 PDT 2021,,,,995,0% (0/0),0% (0/0),0% (0/0),"A person is about to kill themself, but suddenly gets an incredible urge to use the restroom.","The cold, steel muzzle pushed into the soft flesh under his jaw. His finger strained against the trigger, shaking ever so softly. Just as his finger tensed for the final pull, he abruptly lowered the gun.

*Shit, not now. *

Josh had a Starbucks venti iced coffee that morning, one that had already made its way through his digestive system.

*What the fuck, why does it even matter? I can shit myself after I'm dead. * He rolled his eyes at himself, and returned the the tip of his dad's 10mm pistol to its potentially lethal position.

Yet, for 30 seconds, he didn't pull the trigger. He stood, and stood, and stood, yet could not move a muscle. Then his intestines groaned in protest.

``FUCK, FINE,'' he audibly yelled in protest. He jumped off his bed and ran to the bathroom to relieve himself.",2,1,2,1,3,2,2,1
3N3WJQXEMWV3I8PRQUVRI8R3GSSL2Z,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3A1PQ49WVMMWTBLY67LHAHJDTOU1HD,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:17 PDT 2021,Thu Apr 08 11:20:33 PDT 2021,Sun Apr 11 11:20:33 PDT 2021,,,,316,0% (0/0),0% (0/0),0% (0/0),"A person is about to kill themself, but suddenly gets an incredible urge to use the restroom.","The cold, steel muzzle pushed into the soft flesh under his jaw. His finger strained against the trigger, shaking ever so softly. Just as his finger tensed for the final pull, he abruptly lowered the gun.

*Shit, not now. *

Josh had a Starbucks venti iced coffee that morning, one that had already made its way through his digestive system.

*What the fuck, why does it even matter? I can shit myself after I'm dead. * He rolled his eyes at himself, and returned the the tip of his dad's 10mm pistol to its potentially lethal position.

Yet, for 30 seconds, he didn't pull the trigger. He stood, and stood, and stood, yet could not move a muscle. Then his intestines groaned in protest.

``FUCK, FINE,'' he audibly yelled in protest. He jumped off his bed and ran to the bathroom to relieve himself.",3,2,4,3,4,3,4,3
3N3WJQXEMWV3I8PRQUVRI8R3GSSL2Z,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3PJ71Z61R973E53F8VXPX0LPABL19M,A3FOKP72T5I4FR,64.5,19.5,64.5,3,Submitted,Thu Apr 08 11:12:57 PDT 2021,Thu Apr 08 11:20:05 PDT 2021,Sun Apr 11 11:20:05 PDT 2021,,,,428,0% (0/0),0% (0/0),0% (0/0),"A person is about to kill themself, but suddenly gets an incredible urge to use the restroom.","The cold, steel muzzle pushed into the soft flesh under his jaw. His finger strained against the trigger, shaking ever so softly. Just as his finger tensed for the final pull, he abruptly lowered the gun.

*Shit, not now. *

Josh had a Starbucks venti iced coffee that morning, one that had already made its way through his digestive system.

*What the fuck, why does it even matter? I can shit myself after I'm dead. * He rolled his eyes at himself, and returned the the tip of his dad's 10mm pistol to its potentially lethal position.

Yet, for 30 seconds, he didn't pull the trigger. He stood, and stood, and stood, yet could not move a muscle. Then his intestines groaned in protest.

``FUCK, FINE,'' he audibly yelled in protest. He jumped off his bed and ran to the bathroom to relieve himself.",5,3,5,3,5,3,5,3
31GN6YMHMTXCY1IOONHZI1LNCTVSW2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3HSYG7LRBO3P128SK2UWSOV4UBZKK4,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:21:14 PDT 2021,Thu Apr 08 11:28:13 PDT 2021,Sun Apr 11 11:28:13 PDT 2021,,,,419,0% (0/0),0% (0/0),0% (0/0),"Google image finally opens face recognition to the public. For fun you submit a picture of yourself, and find lots of photos of yourself in places you've never been to.","``What in the world?'' Maria looked at the screen. ``Who is this?'' The girl in the pictures, it definitely looked like her. But Maria didn't have long hair. ``Are these... from a blog?'' Maria looked at the corner of each photo, where there was a blog name. Maria Googled the blog, and upon clicking it she saw the same woman in the photos. ``Marcy?'' The girl even had the same last name as Maria. ``Hang on...'' She scrolled past pictures of Marcy next to the Eiffel tower, the Sphinx, the Roman Coliseum... Finally reaching the bottom of the first page, she clicked the ``About Me'' tab. Maria frantically looked to see if Marcy had her birth date listed. ``What the hell?'' This wasn't a coincidence, it was too impossible to be a coincidence.",5,3,4,3,4,3,5,3
31GN6YMHMTXCY1IOONHZI1LNCTVSW2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3UN61F00H1U86N0K3ZZNRBY0SDW5RV,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:08 PDT 2021,Thu Apr 08 11:31:23 PDT 2021,Sun Apr 11 11:31:23 PDT 2021,,,,1035,0% (0/0),0% (0/0),0% (0/0),"Google image finally opens face recognition to the public. For fun you submit a picture of yourself, and find lots of photos of yourself in places you've never been to.","``What in the world?'' Maria looked at the screen. ``Who is this?'' The girl in the pictures, it definitely looked like her. But Maria didn't have long hair. ``Are these... from a blog?'' Maria looked at the corner of each photo, where there was a blog name. Maria Googled the blog, and upon clicking it she saw the same woman in the photos. ``Marcy?'' The girl even had the same last name as Maria. ``Hang on...'' She scrolled past pictures of Marcy next to the Eiffel tower, the Sphinx, the Roman Coliseum... Finally reaching the bottom of the first page, she clicked the ``About Me'' tab. Maria frantically looked to see if Marcy had her birth date listed. ``What the hell?'' This wasn't a coincidence, it was too impossible to be a coincidence.",4,3,2,1,2,1,3,2
31GN6YMHMTXCY1IOONHZI1LNCTVSW2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3XCC1ODXDQGXZ9JINRNQPMTRO9JQRT,ARI1EMAHUA9PO,64,25.33,54,8,Submitted,Thu Apr 08 11:14:32 PDT 2021,Thu Apr 08 11:15:48 PDT 2021,Sun Apr 11 11:15:48 PDT 2021,,,,76,0% (0/0),0% (0/0),0% (0/0),"Google image finally opens face recognition to the public. For fun you submit a picture of yourself, and find lots of photos of yourself in places you've never been to.","``What in the world?'' Maria looked at the screen. ``Who is this?'' The girl in the pictures, it definitely looked like her. But Maria didn't have long hair. ``Are these... from a blog?'' Maria looked at the corner of each photo, where there was a blog name. Maria Googled the blog, and upon clicking it she saw the same woman in the photos. ``Marcy?'' The girl even had the same last name as Maria. ``Hang on...'' She scrolled past pictures of Marcy next to the Eiffel tower, the Sphinx, the Roman Coliseum... Finally reaching the bottom of the first page, she clicked the ``About Me'' tab. Maria frantically looked to see if Marcy had her birth date listed. ``What the hell?'' This wasn't a coincidence, it was too impossible to be a coincidence.",3,2,3,2,2,1,4,3
3QHITW7OZSE3E808VEW25C9V2M7QA0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,31LVTDXBLCFM8C35VMFU80UXE3XRL6,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:19:05 PDT 2021,Thu Apr 08 11:49:20 PDT 2021,Sun Apr 11 11:49:20 PDT 2021,,,,1815,100% (1/1),0% (0/0),0% (0/0),"A man on the verge of self destruction yells to his reflection about his mistakes and failures. He turns to see his pet has entered the room, jokingly the man asks the animal what he should do next. To his surprise it answers him.","My blood embroidered the cracked pieces of the mirror, framing each splintered piece of myself with a shallow red sheen. 
 
 Ugh, my knuckles throbbed, blood pounding out on the thuds of my slow heartbeat. But that's just another mistake to the counter. A drop of rain in an ocean. 
 
 I wretched a fractured piece of glass from the smashed image. The edges were sharp, lacerating my hands simply from being held. 
 
 I twirled the silver, marvelling at the reflection of the soulless eyes. In them was the abyss, deeper than the vastness of the sky, housing the forgotten dreams of a past once long gone. Every failure I ever had was in that deadly shiv of glass, and the longer I stared into it, the more it enthralled me. Tales of tragedy seemed romantic; death seemed like such an easy way to go.",4,3,3,2,3,2,4,3
3QHITW7OZSE3E808VEW25C9V2M7QA0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,31UV0MXWNVHVDOX1DC5EDJX95HD5IR,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:05 PDT 2021,Thu Apr 08 11:23:22 PDT 2021,Sun Apr 11 11:23:22 PDT 2021,,,,557,0% (0/0),0% (0/0),0% (0/0),"A man on the verge of self destruction yells to his reflection about his mistakes and failures. He turns to see his pet has entered the room, jokingly the man asks the animal what he should do next. To his surprise it answers him.","My blood embroidered the cracked pieces of the mirror, framing each splintered piece of myself with a shallow red sheen. 
 
 Ugh, my knuckles throbbed, blood pounding out on the thuds of my slow heartbeat. But that's just another mistake to the counter. A drop of rain in an ocean. 
 
 I wretched a fractured piece of glass from the smashed image. The edges were sharp, lacerating my hands simply from being held. 
 
 I twirled the silver, marvelling at the reflection of the soulless eyes. In them was the abyss, deeper than the vastness of the sky, housing the forgotten dreams of a past once long gone. Every failure I ever had was in that deadly shiv of glass, and the longer I stared into it, the more it enthralled me. Tales of tragedy seemed romantic; death seemed like such an easy way to go.",4,3,5,3,5,3,1,1
3QHITW7OZSE3E808VEW25C9V2M7QA0,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3C44YUNSI6UIYNZY5DDHKSMD4C7PDW,A3PXCRGJZE1QC3,58,0,58,1,Submitted,Thu Apr 08 11:19:10 PDT 2021,Thu Apr 08 11:20:08 PDT 2021,Sun Apr 11 11:20:08 PDT 2021,,,,58,100% (37/37),0% (0/0),0% (0/0),"A man on the verge of self destruction yells to his reflection about his mistakes and failures. He turns to see his pet has entered the room, jokingly the man asks the animal what he should do next. To his surprise it answers him.","My blood embroidered the cracked pieces of the mirror, framing each splintered piece of myself with a shallow red sheen. 
 
 Ugh, my knuckles throbbed, blood pounding out on the thuds of my slow heartbeat. But that's just another mistake to the counter. A drop of rain in an ocean. 
 
 I wretched a fractured piece of glass from the smashed image. The edges were sharp, lacerating my hands simply from being held. 
 
 I twirled the silver, marvelling at the reflection of the soulless eyes. In them was the abyss, deeper than the vastness of the sky, housing the forgotten dreams of a past once long gone. Every failure I ever had was in that deadly shiv of glass, and the longer I stared into it, the more it enthralled me. Tales of tragedy seemed romantic; death seemed like such an easy way to go.",4,3,4,3,2,1,2,1
3QO7EE373SS8XI501SWY0NT1K4SQBV,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,35GMH2SV3JM55T1XM8BM1AZ8UJBOE6,A30KYNLCW7HHPO,74,0,74,1,Submitted,Thu Apr 08 11:14:51 PDT 2021,Thu Apr 08 11:16:05 PDT 2021,Sun Apr 11 11:16:05 PDT 2021,,,,74,0% (0/0),0% (0/0),0% (0/0),"Everything has a small arrow and the word ``upgrade'' over it. Press it and you can upgrade the item into a better verison. You've used the abikity sparingly, new phones, better cars, however today you made the ultimate mistake. You pressed the button over a person.","Sarah smiles as she watches the movie, unaware I have stopped watching. I couldn't help it, I was distracted by the dial just above her head. 
 
 As far as I could tell I was the only one who saw them. They hovered over everything: trees, couches, people, streets. When I was young I used to mess with them all the time. That was when I'd learned most of the rules. Turning the dial to the right improved whatever the dial was hovering over. Turning it to the left degraded it. Pressing it in froze it forever. 
 
 Only when I was a teenager did I learn that only I saw the changes. All my friends laughed at me when I told them about my new car. As it turned out, they still saw the hand-me-down clunker my father had given me.",5,3,4,3,4,3,5,3
3QO7EE373SS8XI501SWY0NT1K4SQBV,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3PB5A5BD00BW415PBHK8QRYPHAI7GI,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:20:43 PDT 2021,Thu Apr 08 11:39:52 PDT 2021,Sun Apr 11 11:39:52 PDT 2021,,,,1149,0% (0/0),0% (0/0),0% (0/0),"Everything has a small arrow and the word ``upgrade'' over it. Press it and you can upgrade the item into a better verison. You've used the abikity sparingly, new phones, better cars, however today you made the ultimate mistake. You pressed the button over a person.","Sarah smiles as she watches the movie, unaware I have stopped watching. I couldn't help it, I was distracted by the dial just above her head. 
 
 As far as I could tell I was the only one who saw them. They hovered over everything: trees, couches, people, streets. When I was young I used to mess with them all the time. That was when I'd learned most of the rules. Turning the dial to the right improved whatever the dial was hovering over. Turning it to the left degraded it. Pressing it in froze it forever. 
 
 Only when I was a teenager did I learn that only I saw the changes. All my friends laughed at me when I told them about my new car. As it turned out, they still saw the hand-me-down clunker my father had given me.",5,3,5,3,5,3,5,3
3QO7EE373SS8XI501SWY0NT1K4SQBV,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3T111IHZ5JVR7A2W6PC43R32E9H9RS,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:19:50 PDT 2021,Thu Apr 08 11:23:01 PDT 2021,Sun Apr 11 11:23:01 PDT 2021,,,,191,0% (0/0),0% (0/0),0% (0/0),"Everything has a small arrow and the word ``upgrade'' over it. Press it and you can upgrade the item into a better verison. You've used the abikity sparingly, new phones, better cars, however today you made the ultimate mistake. You pressed the button over a person.","Sarah smiles as she watches the movie, unaware I have stopped watching. I couldn't help it, I was distracted by the dial just above her head. 
 
 As far as I could tell I was the only one who saw them. They hovered over everything: trees, couches, people, streets. When I was young I used to mess with them all the time. That was when I'd learned most of the rules. Turning the dial to the right improved whatever the dial was hovering over. Turning it to the left degraded it. Pressing it in froze it forever. 
 
 Only when I was a teenager did I learn that only I saw the changes. All my friends laughed at me when I told them about my new car. As it turned out, they still saw the hand-me-down clunker my father had given me.",4,3,5,3,4,3,4,3
35O6H0UNMWLPMFKE5SLC00HNWDEJ5W,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3C2NJ6JBKFMVSSP5S9G8KKQE76H2N4,A1G5UODTVW13MM,183,0,183,2,Submitted,Thu Apr 08 11:16:29 PDT 2021,Thu Apr 08 11:20:22 PDT 2021,Sun Apr 11 11:20:22 PDT 2021,,,,233,0% (0/0),0% (0/0),0% (0/0),"A middle aged inventor has been scraping by on the mediocre contraptions. He creates a device that can understand newborn baby's. During testing it becomes apparent that this would finally make his fortune, but he is torn as he can never let the world know what the babies are saying.","I sat down on my couch, staring at its odd pinkish yellowish color pattern. I looked up at the clock, and saw that the time was going slower than it usually would. *You're going crazy, nothing is wrong with that clock. You're just nervous, that's all. * 
 
 I spent what felt like an eternity trapped within a minute and a half staring at that wretched clock as it went on with its day. *tick-tok. * The clock didn't wait for me, as I tried hopelessly to catch up with its calm, smooth, flawless life. 
 
 The knock at the door didn't surprise me. After all, it was what I had been waiting for all this time. I stood up, my knees creaking from the stress of all this and I turned to the door. I looked through the peephole at the world outside.",5,3,5,3,4,3,1,1
35O6H0UNMWLPMFKE5SLC00HNWDEJ5W,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3FTYUGLFSZQE5DHFLY43MMHWDC65DQ,A20XPARTTWNNK2,75,5.35,74,4,Submitted,Thu Apr 08 11:16:19 PDT 2021,Thu Apr 08 11:17:40 PDT 2021,Sun Apr 11 11:17:40 PDT 2021,,,,81,100% (81/81),0% (0/0),0% (0/0),"A middle aged inventor has been scraping by on the mediocre contraptions. He creates a device that can understand newborn baby's. During testing it becomes apparent that this would finally make his fortune, but he is torn as he can never let the world know what the babies are saying.","I sat down on my couch, staring at its odd pinkish yellowish color pattern. I looked up at the clock, and saw that the time was going slower than it usually would. *You're going crazy, nothing is wrong with that clock. You're just nervous, that's all. * 
 
 I spent what felt like an eternity trapped within a minute and a half staring at that wretched clock as it went on with its day. *tick-tok. * The clock didn't wait for me, as I tried hopelessly to catch up with its calm, smooth, flawless life. 
 
 The knock at the door didn't surprise me. After all, it was what I had been waiting for all this time. I stood up, my knees creaking from the stress of all this and I turned to the door. I looked through the peephole at the world outside.",4,3,3,2,2,1,2,1
35O6H0UNMWLPMFKE5SLC00HNWDEJ5W,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3KB8R4ZV1JCJ6D8FOYWOVTKL009BG8,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:22:14 PDT 2021,Thu Apr 08 11:42:32 PDT 2021,Sun Apr 11 11:42:32 PDT 2021,,,,1218,0% (0/0),0% (0/0),0% (0/0),"A middle aged inventor has been scraping by on the mediocre contraptions. He creates a device that can understand newborn baby's. During testing it becomes apparent that this would finally make his fortune, but he is torn as he can never let the world know what the babies are saying.","I sat down on my couch, staring at its odd pinkish yellowish color pattern. I looked up at the clock, and saw that the time was going slower than it usually would. *You're going crazy, nothing is wrong with that clock. You're just nervous, that's all. * 
 
 I spent what felt like an eternity trapped within a minute and a half staring at that wretched clock as it went on with its day. *tick-tok. * The clock didn't wait for me, as I tried hopelessly to catch up with its calm, smooth, flawless life. 
 
 The knock at the door didn't surprise me. After all, it was what I had been waiting for all this time. I stood up, my knees creaking from the stress of all this and I turned to the door. I looked through the peephole at the world outside.",5,3,5,3,5,3,5,3
3X7837UUBH3L5JKSABVHS6VNS8PJ6C,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3COPXFW7XGHQCT58XUZ4O5H3OL3PK8,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:15:39 PDT 2021,Thu Apr 08 11:18:44 PDT 2021,Sun Apr 11 11:18:44 PDT 2021,,,,185,0% (0/0),0% (0/0),0% (0/0),Satan prevents a suicide.,"``Kid, put the fuckin' gun down.'' 
 
 I thought I recognized the voice, but couldn't place it. I certainly had never met the man who now stood in my living room, looking around as if he owned the place. This might've concerned me if I hadn't planned on leaving so soon; as it was, I was just pissed that he'd broken my concentration. 
 
 ``Fuck you,'' I say, not knowing what else to say. ``Who the fuck are you? Get out of here.'' 
 
 ``Hey, now,'' he says, sounding almost amused. ``That's no way to talk to your... well, someone who knows you better than you know yourself, let's leave it at that. Now put the gun down.'' 
 
 ``Get out of my house,'' I say, more pissed off now. ``Or I 'll shoot.'' 
 
 ``You won't,'' the man says, in that",1,1,2,1,2,1,2,1
3X7837UUBH3L5JKSABVHS6VNS8PJ6C,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3L2IS5HSFFN4C4Y7BTQEQ3L6QX0UNE,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:39 PDT 2021,Thu Apr 08 11:28:18 PDT 2021,Sun Apr 11 11:28:18 PDT 2021,,,,759,0% (0/0),0% (0/0),0% (0/0),Satan prevents a suicide.,"``Kid, put the fuckin' gun down.'' 
 
 I thought I recognized the voice, but couldn't place it. I certainly had never met the man who now stood in my living room, looking around as if he owned the place. This might've concerned me if I hadn't planned on leaving so soon; as it was, I was just pissed that he'd broken my concentration. 
 
 ``Fuck you,'' I say, not knowing what else to say. ``Who the fuck are you? Get out of here.'' 
 
 ``Hey, now,'' he says, sounding almost amused. ``That's no way to talk to your... well, someone who knows you better than you know yourself, let's leave it at that. Now put the gun down.'' 
 
 ``Get out of my house,'' I say, more pissed off now. ``Or I 'll shoot.'' 
 
 ``You won't,'' the man says, in that",3,2,4,3,3,2,4,3
3X7837UUBH3L5JKSABVHS6VNS8PJ6C,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3QIYRE09Y8MO377995GUF1G9F0B1NU,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:17:51 PDT 2021,Thu Apr 08 12:35:01 PDT 2021,Sun Apr 11 12:35:01 PDT 2021,,,,1030,0% (0/0),0% (0/0),0% (0/0),Satan prevents a suicide.,"``Kid, put the fuckin' gun down.'' 
 
 I thought I recognized the voice, but couldn't place it. I certainly had never met the man who now stood in my living room, looking around as if he owned the place. This might've concerned me if I hadn't planned on leaving so soon; as it was, I was just pissed that he'd broken my concentration. 
 
 ``Fuck you,'' I say, not knowing what else to say. ``Who the fuck are you? Get out of here.'' 
 
 ``Hey, now,'' he says, sounding almost amused. ``That's no way to talk to your... well, someone who knows you better than you know yourself, let's leave it at that. Now put the gun down.'' 
 
 ``Get out of my house,'' I say, more pissed off now. ``Or I 'll shoot.'' 
 
 ``You won't,'' the man says, in that",3,2,4,3,4,3,3,2
3G9UA71JWZZ49JYXTL09YKVJNJ9J7B,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3A1COHJ8NO0E4B5J5SUWPR6L7U18H5,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:22:15 PDT 2021,Thu Apr 08 11:28:30 PDT 2021,Sun Apr 11 11:28:30 PDT 2021,,,,375,0% (0/0),0% (0/0),0% (0/0),"Due to severe brain trauma as a kid, you may only speak in metaphors. It sure as hell won't stop you from breaking up with your SO.","John, thistle flower, you have gone to seed, and though the bite has gone out of you, I find you clinging. You are in the folds of my coat and the seams of my trousers. I find your down wafting through my air, catching the sunlight and casting it out. Even the light of my eye cannot be mine, but must be filtered through your little clouds.

And, John, the crux and climax is this: seed is for quickening. Am I soil, John? What is soil? The breaking down of ancient stone, the death and rot of lively, living things. I cannot, will not be soil, John. Not yet, and not for you.

Spring, John. Spring follows Winter, follows autumn, and if it is autumn now, perhaps it will be Summer soon.",4,3,4,3,4,3,3,2
3G9UA71JWZZ49JYXTL09YKVJNJ9J7B,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3A4NIXBJ7B4VBWQDQEJDM10N8GXLMB,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:14:34 PDT 2021,Thu Apr 08 11:37:02 PDT 2021,Sun Apr 11 11:37:02 PDT 2021,,,,1348,0% (0/0),0% (0/0),0% (0/0),"Due to severe brain trauma as a kid, you may only speak in metaphors. It sure as hell won't stop you from breaking up with your SO.","John, thistle flower, you have gone to seed, and though the bite has gone out of you, I find you clinging. You are in the folds of my coat and the seams of my trousers. I find your down wafting through my air, catching the sunlight and casting it out. Even the light of my eye cannot be mine, but must be filtered through your little clouds.

And, John, the crux and climax is this: seed is for quickening. Am I soil, John? What is soil? The breaking down of ancient stone, the death and rot of lively, living things. I cannot, will not be soil, John. Not yet, and not for you.

Spring, John. Spring follows Winter, follows autumn, and if it is autumn now, perhaps it will be Summer soon.",4,3,3,2,5,3,3,2
3G9UA71JWZZ49JYXTL09YKVJNJ9J7B,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:42 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:42 PDT 2021,,,3SUWZRL0M3IFGNVTMCPSKADH9JHE67,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:32 PDT 2021,Thu Apr 08 11:31:49 PDT 2021,Sun Apr 11 11:31:49 PDT 2021,,,,1037,0% (0/0),0% (0/0),0% (0/0),"Due to severe brain trauma as a kid, you may only speak in metaphors. It sure as hell won't stop you from breaking up with your SO.","John, thistle flower, you have gone to seed, and though the bite has gone out of you, I find you clinging. You are in the folds of my coat and the seams of my trousers. I find your down wafting through my air, catching the sunlight and casting it out. Even the light of my eye cannot be mine, but must be filtered through your little clouds.

And, John, the crux and climax is this: seed is for quickening. Am I soil, John? What is soil? The breaking down of ancient stone, the death and rot of lively, living things. I cannot, will not be soil, John. Not yet, and not for you.

Spring, John. Spring follows Winter, follows autumn, and if it is autumn now, perhaps it will be Summer soon.",4,3,4,3,3,2,5,3
37SOB9Z0TW2S3QLAUU9W1IWVM6SL3A,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,30IQTZXKAPBT8C0VFSZ3ZYOXCM90X4,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:23:26 PDT 2021,Thu Apr 08 11:28:54 PDT 2021,Sun Apr 11 11:28:54 PDT 2021,,,,328,0% (0/0),0% (0/0),0% (0/0),"``Once the idea of secret selves had begun to spread little roots in his mind, he began to look at everyone differently, half as a game, half as a dangerous piece of research.''","So I read your quote as ``secret elves''. Needless to say, I went and typed up an entire story before I noticed my mistake, so this will likely be far from what you expected, haha. Anyway, here it is. 
 
 -- 
 
 At first it seemed ridiculous. Tiny men, operating the minds of the world's most powerful people? I laughed it off, and threw the manuscript in a trash bin, where it belonged. The thing was probably written by some Illuminati conspiracy nut anyway. 
 
 At times like these, I do hate my job as a publisher. Little did I know back then that me reading those pages would set into motion a chain of events that would send me tumbling down a vicious path of despair. 
 
 The first discord struck when I read the newspaper, that Sunday morning after.",4,3,2,1,5,3,1,1
37SOB9Z0TW2S3QLAUU9W1IWVM6SL3A,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3GS6S824SV2H48NC6T5F8R63BDINWD,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 12:00:47 PDT 2021,Thu Apr 08 12:27:40 PDT 2021,Sun Apr 11 12:27:40 PDT 2021,,,,1613,0% (0/0),0% (0/0),0% (0/0),"``Once the idea of secret selves had begun to spread little roots in his mind, he began to look at everyone differently, half as a game, half as a dangerous piece of research.''","So I read your quote as ``secret elves''. Needless to say, I went and typed up an entire story before I noticed my mistake, so this will likely be far from what you expected, haha. Anyway, here it is. 
 
 -- 
 
 At first it seemed ridiculous. Tiny men, operating the minds of the world's most powerful people? I laughed it off, and threw the manuscript in a trash bin, where it belonged. The thing was probably written by some Illuminati conspiracy nut anyway. 
 
 At times like these, I do hate my job as a publisher. Little did I know back then that me reading those pages would set into motion a chain of events that would send me tumbling down a vicious path of despair. 
 
 The first discord struck when I read the newspaper, that Sunday morning after.",4,3,3,2,4,3,3,2
37SOB9Z0TW2S3QLAUU9W1IWVM6SL3A,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3ZV9H2YQQICA04U2OAL0ZD8X6WLW30,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:18:28 PDT 2021,Thu Apr 08 11:18:56 PDT 2021,Sun Apr 11 11:18:56 PDT 2021,,,,28,0% (0/0),0% (0/0),0% (0/0),"``Once the idea of secret selves had begun to spread little roots in his mind, he began to look at everyone differently, half as a game, half as a dangerous piece of research.''","So I read your quote as ``secret elves''. Needless to say, I went and typed up an entire story before I noticed my mistake, so this will likely be far from what you expected, haha. Anyway, here it is. 
 
 -- 
 
 At first it seemed ridiculous. Tiny men, operating the minds of the world's most powerful people? I laughed it off, and threw the manuscript in a trash bin, where it belonged. The thing was probably written by some Illuminati conspiracy nut anyway. 
 
 At times like these, I do hate my job as a publisher. Little did I know back then that me reading those pages would set into motion a chain of events that would send me tumbling down a vicious path of despair. 
 
 The first discord struck when I read the newspaper, that Sunday morning after.",5,3,4,3,5,3,4,3
3S8APUMBK1OB6TFRNCL4OOPND2JBFM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,39ASUFLU62CSZ2FPNZYIKNQ16NFXEJ,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:13:45 PDT 2021,Thu Apr 08 11:15:24 PDT 2021,Sun Apr 11 11:15:24 PDT 2021,,,,99,0% (0/0),0% (0/0),0% (0/0),"Your best friend is a werewolf. You've been helping him through his transformations ever since you were kids. Just recently, you discovered you're turning into a vampire.","``ouch'' you exclaim! for some reason an hour in the cloudy portland sun managed to give you a sunburn. 
 
'' yo dillon, you know how you have that 'hair' issue? I really wan na suck your blood'' you exlaim! to dillon. 
 
 ``i think you are turning into a vampire'' said dillon, as he looked at you. 
 
 ``can i suck your blood?'' you ask dillon. 
 
 ``Sure!'' says dillon. 
 
 you proceed to suck dillons blood and he's mostly ok with that because you have been taking care of his hair problem since you were kids and he totally accepts you as a friend no matter what you are. 
 
 Dillon is a TRUE bro.",4,3,3,2,3,2,5,3
3S8APUMBK1OB6TFRNCL4OOPND2JBFM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3L2IS5HSFFN4C4Y7BTQEQ3L6QXZUND,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:29:36 PDT 2021,Thu Apr 08 11:33:19 PDT 2021,Sun Apr 11 11:33:19 PDT 2021,,,,223,0% (0/0),0% (0/0),0% (0/0),"Your best friend is a werewolf. You've been helping him through his transformations ever since you were kids. Just recently, you discovered you're turning into a vampire.","``ouch'' you exclaim! for some reason an hour in the cloudy portland sun managed to give you a sunburn. 
 
'' yo dillon, you know how you have that 'hair' issue? I really wan na suck your blood'' you exlaim! to dillon. 
 
 ``i think you are turning into a vampire'' said dillon, as he looked at you. 
 
 ``can i suck your blood?'' you ask dillon. 
 
 ``Sure!'' says dillon. 
 
 you proceed to suck dillons blood and he's mostly ok with that because you have been taking care of his hair problem since you were kids and he totally accepts you as a friend no matter what you are. 
 
 Dillon is a TRUE bro.",5,3,5,3,4,3,5,3
3S8APUMBK1OB6TFRNCL4OOPND2JBFM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3TGOYF9912RH7UIG8U204YD0YTWUU9,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:29:36 PDT 2021,Thu Apr 08 12:21:28 PDT 2021,Sun Apr 11 12:21:28 PDT 2021,,,,3112,0% (0/0),0% (0/0),0% (0/0),"Your best friend is a werewolf. You've been helping him through his transformations ever since you were kids. Just recently, you discovered you're turning into a vampire.","``ouch'' you exclaim! for some reason an hour in the cloudy portland sun managed to give you a sunburn. 
 
'' yo dillon, you know how you have that 'hair' issue? I really wan na suck your blood'' you exlaim! to dillon. 
 
 ``i think you are turning into a vampire'' said dillon, as he looked at you. 
 
 ``can i suck your blood?'' you ask dillon. 
 
 ``Sure!'' says dillon. 
 
 you proceed to suck dillons blood and he's mostly ok with that because you have been taking care of his hair problem since you were kids and he totally accepts you as a friend no matter what you are. 
 
 Dillon is a TRUE bro.",4,3,3,2,3,2,2,1
37ZQELHER43JDCW5CPUQA99QRS9NMU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3IX2EGZR7GOGDMF5S13HSLH5AESRJ4,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:19:05 PDT 2021,Thu Apr 08 11:19:15 PDT 2021,Sun Apr 11 11:19:15 PDT 2021,,,,10,0% (0/0),0% (0/0),0% (0/0),He closed his eyes and sighed deeply. ``What are you in for?'' breathed a voice in his ear.,"``What are you in for?'' 
 
 He'd heard rumors growing up. At this exact moment he vividly recalled his best friend Andrew's exact words, *This line of work comes with a risk, the kind of risk that comes with consequences. You sure you're cut out for it? * 
 At the time he thought nothing of it. Dollar signs, nice cars and beautiful women outshined any consequences he could even begin to imagine. 
 
 Now, his eyes closed as tightly as he could squeeze them, so tight it made his temples throb, he let out a deep sigh. 
 The whisper again, ``What are you in for?'' 
 
 This was his only chance. 
 
 Another sigh and he opened his eyes. He stared blankly at the silhouette beside him. Through the cell a dim grey light soaked the room, clouding his assailant's face.",4,3,3,2,4,3,3,2
37ZQELHER43JDCW5CPUQA99QRS9NMU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3LPW2N6LKY70MFS17TUSWMLKZC1U5P,A2K10OAR4CHUQL,122.4,108.12,57,6,Submitted,Thu Apr 08 11:18:39 PDT 2021,Thu Apr 08 11:19:35 PDT 2021,Sun Apr 11 11:19:35 PDT 2021,,,,56,0% (0/0),0% (0/0),0% (0/0),He closed his eyes and sighed deeply. ``What are you in for?'' breathed a voice in his ear.,"``What are you in for?'' 
 
 He'd heard rumors growing up. At this exact moment he vividly recalled his best friend Andrew's exact words, *This line of work comes with a risk, the kind of risk that comes with consequences. You sure you're cut out for it? * 
 At the time he thought nothing of it. Dollar signs, nice cars and beautiful women outshined any consequences he could even begin to imagine. 
 
 Now, his eyes closed as tightly as he could squeeze them, so tight it made his temples throb, he let out a deep sigh. 
 The whisper again, ``What are you in for?'' 
 
 This was his only chance. 
 
 Another sigh and he opened his eyes. He stared blankly at the silhouette beside him. Through the cell a dim grey light soaked the room, clouding his assailant's face.",5,3,4,3,5,3,4,3
37ZQELHER43JDCW5CPUQA99QRS9NMU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3TXWC2NHN4V38P29LEC9T18Y0B59SL,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:57:28 PDT 2021,Thu Apr 08 11:59:18 PDT 2021,Sun Apr 11 11:59:18 PDT 2021,,,,110,0% (0/0),0% (0/0),0% (0/0),He closed his eyes and sighed deeply. ``What are you in for?'' breathed a voice in his ear.,"``What are you in for?'' 
 
 He'd heard rumors growing up. At this exact moment he vividly recalled his best friend Andrew's exact words, *This line of work comes with a risk, the kind of risk that comes with consequences. You sure you're cut out for it? * 
 At the time he thought nothing of it. Dollar signs, nice cars and beautiful women outshined any consequences he could even begin to imagine. 
 
 Now, his eyes closed as tightly as he could squeeze them, so tight it made his temples throb, he let out a deep sigh. 
 The whisper again, ``What are you in for?'' 
 
 This was his only chance. 
 
 Another sigh and he opened his eyes. He stared blankly at the silhouette beside him. Through the cell a dim grey light soaked the room, clouding his assailant's face.",5,3,4,3,4,3,5,3
3XDSWAMB36XR7NX6FSSTB7ZJ2PSQC2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,30H4UDGLT7NL2H5BI6CK3I97DQZMPB,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:19:07 PDT 2021,Thu Apr 08 11:19:19 PDT 2021,Sun Apr 11 11:19:19 PDT 2021,,,,12,0% (0/0),0% (0/0),0% (0/0),The protagonist is revealed to be absolutely evil in the last paragraph,"Take a look at the world. What do you see? 
 
 You see war, famine, disease. People suffering, people dying. 
 
 It doesn't have to be this way. I know it doesn't. I can change this world. I will change this world. 
 
 I have studied multiple forms of science and engineering. I have the support of an entire nation. I am the world's hero. 
 
 I have even gazed at the future itself, and I see a world where people don't have to suffer from diseases like cancer. A world where all people live in peace and harmony. A world where none go without. All thanks to me. 
 
 I will achieve that vision. Even if it means I have to kill those who oppose me. I will conquer the world and shape it into utopia.",5,3,4,3,5,3,5,3
3XDSWAMB36XR7NX6FSSTB7ZJ2PSQC2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3BC8WZX3V81XBAYI06CQUC3WKVLRRV,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:15:05 PDT 2021,Thu Apr 08 11:34:26 PDT 2021,Sun Apr 11 11:34:26 PDT 2021,,,,1161,0% (0/0),0% (0/0),0% (0/0),The protagonist is revealed to be absolutely evil in the last paragraph,"Take a look at the world. What do you see? 
 
 You see war, famine, disease. People suffering, people dying. 
 
 It doesn't have to be this way. I know it doesn't. I can change this world. I will change this world. 
 
 I have studied multiple forms of science and engineering. I have the support of an entire nation. I am the world's hero. 
 
 I have even gazed at the future itself, and I see a world where people don't have to suffer from diseases like cancer. A world where all people live in peace and harmony. A world where none go without. All thanks to me. 
 
 I will achieve that vision. Even if it means I have to kill those who oppose me. I will conquer the world and shape it into utopia.",3,2,4,3,4,3,5,3
3XDSWAMB36XR7NX6FSSTB7ZJ2PSQC2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3SKEMFQBZ8A5616RBDXT2JMDZB38K7,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:16 PDT 2021,Thu Apr 08 11:33:11 PDT 2021,Sun Apr 11 11:33:11 PDT 2021,,,,1135,0% (0/0),0% (0/0),0% (0/0),The protagonist is revealed to be absolutely evil in the last paragraph,"Take a look at the world. What do you see? 
 
 You see war, famine, disease. People suffering, people dying. 
 
 It doesn't have to be this way. I know it doesn't. I can change this world. I will change this world. 
 
 I have studied multiple forms of science and engineering. I have the support of an entire nation. I am the world's hero. 
 
 I have even gazed at the future itself, and I see a world where people don't have to suffer from diseases like cancer. A world where all people live in peace and harmony. A world where none go without. All thanks to me. 
 
 I will achieve that vision. Even if it means I have to kill those who oppose me. I will conquer the world and shape it into utopia.",3,2,4,3,4,3,4,3
37Y5RYYI1TARN1NEYSDLKKZULV1SXV,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,34PGFRQONTGLLIWRRVDNFKPM2T7JWZ,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:18:59 PDT 2021,Thu Apr 08 11:24:25 PDT 2021,Sun Apr 11 11:24:25 PDT 2021,,,,326,0% (0/0),0% (0/0),0% (0/0),"A downed nuclear submarine calls for help in the depths of the ocean. Surprisingly enough, mermaids respond.","# # # # Mermaids 
 
 The rotten taste of a dry tongue in his mouth, Eric opened his eyes. With a short look around he made sure that his dreamless sleep had indeed put him back into the nightmare he just had taken a break from. Right beside his bed was a gangway of thin sheet metal, barely wide enough for one person. And then, wall. Curved, laden with all kinds of pipes and cables, black steel. He was definitely still there. 
 
 Slowly, his whole body aching, craving water, food and oxygen, he slid from the thin mattress of folded clothing. Technically, Eric was lucky compared to most of the crew down the hallway, somehow sleeping on the bare pipes in the boiler room. He chuckled at the thought of the mere existence of luck, down here, in the cold hell called ocean.",3,2,2,1,2,1,3,2
37Y5RYYI1TARN1NEYSDLKKZULV1SXV,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,39KFRKBFIS03BYIOM9NG8DROCVHOYM,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:40 PDT 2021,Thu Apr 08 11:32:42 PDT 2021,Sun Apr 11 11:32:42 PDT 2021,,,,842,100% (1/1),0% (0/0),0% (0/0),"A downed nuclear submarine calls for help in the depths of the ocean. Surprisingly enough, mermaids respond.","# # # # Mermaids 
 
 The rotten taste of a dry tongue in his mouth, Eric opened his eyes. With a short look around he made sure that his dreamless sleep had indeed put him back into the nightmare he just had taken a break from. Right beside his bed was a gangway of thin sheet metal, barely wide enough for one person. And then, wall. Curved, laden with all kinds of pipes and cables, black steel. He was definitely still there. 
 
 Slowly, his whole body aching, craving water, food and oxygen, he slid from the thin mattress of folded clothing. Technically, Eric was lucky compared to most of the crew down the hallway, somehow sleeping on the bare pipes in the boiler room. He chuckled at the thought of the mere existence of luck, down here, in the cold hell called ocean.",5,3,5,3,4,3,4,3
37Y5RYYI1TARN1NEYSDLKKZULV1SXV,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3OS46CRSLK4WIYHFH2E2KE139EQV60,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:57:55 PDT 2021,Thu Apr 08 12:27:07 PDT 2021,Sun Apr 11 12:27:07 PDT 2021,,,,1752,0% (0/0),0% (0/0),0% (0/0),"A downed nuclear submarine calls for help in the depths of the ocean. Surprisingly enough, mermaids respond.","# # # # Mermaids 
 
 The rotten taste of a dry tongue in his mouth, Eric opened his eyes. With a short look around he made sure that his dreamless sleep had indeed put him back into the nightmare he just had taken a break from. Right beside his bed was a gangway of thin sheet metal, barely wide enough for one person. And then, wall. Curved, laden with all kinds of pipes and cables, black steel. He was definitely still there. 
 
 Slowly, his whole body aching, craving water, food and oxygen, he slid from the thin mattress of folded clothing. Technically, Eric was lucky compared to most of the crew down the hallway, somehow sleeping on the bare pipes in the boiler room. He chuckled at the thought of the mere existence of luck, down here, in the cold hell called ocean.",3,2,4,3,4,3,3,2
3OREP8RUU6GHKTBMYWRM69PZEHJBGL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,31EUONYN208M74NJHY0W1ENUUEEVOJ,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:54 PDT 2021,Thu Apr 08 11:43:13 PDT 2021,Sun Apr 11 11:43:13 PDT 2021,,,,1699,0% (0/0),0% (0/0),0% (0/0),"You are a doctor in the Emergency Room. While removing a ``foreign object'' from an embarrassed patient, you begin to suspect that he is actually Satan.","I looked down at the patient. He wasn't particularly spectacular. He had that kind of air a lot of wealthy middle aged guys with heavy wallets have. That sense of superiority, of confidence and what could only be described as devilish charm. Or he would have struck me as such, had he not been unconscious. But he looked the part. Tall, with broad shoulders and a barrel chest. He had dark hair that had greyed in picture perfect fashion along his temples. His skin was bronzed and tanned into the pleasant leather that every gold digger watched for. All in all, he looked like Ray Wise. 
 
 He was laying flat on the stretcher they had wheeled him in on. They had cut off his clothes, a black pin-stripe suit that probably cost more than what I make in a month.",4,3,3,2,3,2,4,3
3OREP8RUU6GHKTBMYWRM69PZEHJBGL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3F0BG9B9MUSWQSQP5N6EXR5TM67Y76,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:18:02 PDT 2021,Thu Apr 08 11:18:27 PDT 2021,Sun Apr 11 11:18:27 PDT 2021,,,,25,0% (0/0),0% (0/0),0% (0/0),"You are a doctor in the Emergency Room. While removing a ``foreign object'' from an embarrassed patient, you begin to suspect that he is actually Satan.","I looked down at the patient. He wasn't particularly spectacular. He had that kind of air a lot of wealthy middle aged guys with heavy wallets have. That sense of superiority, of confidence and what could only be described as devilish charm. Or he would have struck me as such, had he not been unconscious. But he looked the part. Tall, with broad shoulders and a barrel chest. He had dark hair that had greyed in picture perfect fashion along his temples. His skin was bronzed and tanned into the pleasant leather that every gold digger watched for. All in all, he looked like Ray Wise. 
 
 He was laying flat on the stretcher they had wheeled him in on. They had cut off his clothes, a black pin-stripe suit that probably cost more than what I make in a month.",4,3,4,3,5,3,5,3
3OREP8RUU6GHKTBMYWRM69PZEHJBGL,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3LRKMWOKBAMP9H3OVXR2F7XNHKX2ZT,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:20:27 PDT 2021,Thu Apr 08 12:38:56 PDT 2021,Sun Apr 11 12:38:56 PDT 2021,,,,1109,0% (0/0),0% (0/0),0% (0/0),"You are a doctor in the Emergency Room. While removing a ``foreign object'' from an embarrassed patient, you begin to suspect that he is actually Satan.","I looked down at the patient. He wasn't particularly spectacular. He had that kind of air a lot of wealthy middle aged guys with heavy wallets have. That sense of superiority, of confidence and what could only be described as devilish charm. Or he would have struck me as such, had he not been unconscious. But he looked the part. Tall, with broad shoulders and a barrel chest. He had dark hair that had greyed in picture perfect fashion along his temples. His skin was bronzed and tanned into the pleasant leather that every gold digger watched for. All in all, he looked like Ray Wise. 
 
 He was laying flat on the stretcher they had wheeled him in on. They had cut off his clothes, a black pin-stripe suit that probably cost more than what I make in a month.",4,3,4,3,4,3,3,2
3TZ0XG8CCYPJ3LQ7HE12NQDB2Y398T,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,32VNZTT0AC9QA4WKPUGDMJSMSH1R4C,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:44 PDT 2021,Thu Apr 08 11:33:20 PDT 2021,Sun Apr 11 11:33:20 PDT 2021,,,,1116,0% (0/0),0% (0/0),0% (0/0),Suicidal people can choose to ``gift'' remaining years to other people on Earth.,"Emma Morano 
 
 From Wikipedia, the free encyclopedia 
 
 Emma Martina Luigia Morano (born 29 November 1899) is an Italian supercentenarian who is, at the age of 421 years, 18 days, the world's oldest living person, and the last verified living person to have been born in the 20th century. At present, she is expected to live to be at least 1600 years old. 
 
 Following development of the EvrLyfe system in the early 2000s, which allowed for the donation of living years and legalized assisted suicide, Emma (Who was, at the time, the oldest living human) was the first to receive anonymous donation of living years. Between then and four years later when the policy of anonymous donation was abolished, Emma received more than 500 donations, granting her approximately 1500 years of additional living years.",5,3,4,3,5,3,4,3
3TZ0XG8CCYPJ3LQ7HE12NQDB2Y398T,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,38F5OAUN5SHA4X00VN2QBRAQWAV7HH,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:44 PDT 2021,Thu Apr 08 11:26:04 PDT 2021,Sun Apr 11 11:26:04 PDT 2021,,,,320,0% (0/0),0% (0/0),0% (0/0),Suicidal people can choose to ``gift'' remaining years to other people on Earth.,"Emma Morano 
 
 From Wikipedia, the free encyclopedia 
 
 Emma Martina Luigia Morano (born 29 November 1899) is an Italian supercentenarian who is, at the age of 421 years, 18 days, the world's oldest living person, and the last verified living person to have been born in the 20th century. At present, she is expected to live to be at least 1600 years old. 
 
 Following development of the EvrLyfe system in the early 2000s, which allowed for the donation of living years and legalized assisted suicide, Emma (Who was, at the time, the oldest living human) was the first to receive anonymous donation of living years. Between then and four years later when the policy of anonymous donation was abolished, Emma received more than 500 donations, granting her approximately 1500 years of additional living years.",4,3,4,3,4,3,5,3
3TZ0XG8CCYPJ3LQ7HE12NQDB2Y398T,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3AWETUDC97XTK2HQK0CU2N446GOZIV,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:29:13 PDT 2021,Thu Apr 08 12:10:12 PDT 2021,Sun Apr 11 12:10:12 PDT 2021,,,,2459,0% (0/0),0% (0/0),0% (0/0),Suicidal people can choose to ``gift'' remaining years to other people on Earth.,"Emma Morano 
 
 From Wikipedia, the free encyclopedia 
 
 Emma Martina Luigia Morano (born 29 November 1899) is an Italian supercentenarian who is, at the age of 421 years, 18 days, the world's oldest living person, and the last verified living person to have been born in the 20th century. At present, she is expected to live to be at least 1600 years old. 
 
 Following development of the EvrLyfe system in the early 2000s, which allowed for the donation of living years and legalized assisted suicide, Emma (Who was, at the time, the oldest living human) was the first to receive anonymous donation of living years. Between then and four years later when the policy of anonymous donation was abolished, Emma received more than 500 donations, granting her approximately 1500 years of additional living years.",4,3,3,2,4,3,3,2
3PGQRAZX16PGN6DO3OZN3Y63N1VSY1,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,34J10VATJK3K6AGZX4THBUS01D0IQH,ANUA9X7BFPTR8,110,0,110,2,Submitted,Thu Apr 08 11:13:58 PDT 2021,Thu Apr 08 11:15:10 PDT 2021,Sun Apr 11 11:15:10 PDT 2021,,,,72,0% (0/0),0% (0/0),0% (0/0),The secret to immorality is killing a newborn child. What is the world like?,"Pro-lifers don't like it. Almost no-one likes it. But people have done it. You know who's done it. On your street, in your school, in your workplace. Even some celebrities. We're not pointing fingers but both Kim Kardashian and Putin have the same guilty sheen of eternal youth. There's the news that some poor kidnapped girl was kept in a cellar for ten years and forced to give birth to children who'd live three hours before her captor sold their lives for a hundred grand. Eleven children. Eleven men. They got life sentences. That made people laugh. Funny what makes you laugh when things are this awful. 
 
 
 Abortion isn't really discussed any more. No-one cares when some junky mother sells her child's life so someone else can live forever. She was going to get rid of it anyway.",2,1,3,2,2,1,3,2
3PGQRAZX16PGN6DO3OZN3Y63N1VSY1,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3R8YZBNQ9MNNHQZ3EDPKK52RNXPQ7U,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:29 PDT 2021,Thu Apr 08 11:47:23 PDT 2021,Sun Apr 11 11:47:23 PDT 2021,,,,1974,0% (0/0),0% (0/0),0% (0/0),The secret to immorality is killing a newborn child. What is the world like?,"Pro-lifers don't like it. Almost no-one likes it. But people have done it. You know who's done it. On your street, in your school, in your workplace. Even some celebrities. We're not pointing fingers but both Kim Kardashian and Putin have the same guilty sheen of eternal youth. There's the news that some poor kidnapped girl was kept in a cellar for ten years and forced to give birth to children who'd live three hours before her captor sold their lives for a hundred grand. Eleven children. Eleven men. They got life sentences. That made people laugh. Funny what makes you laugh when things are this awful. 
 
 
 Abortion isn't really discussed any more. No-one cares when some junky mother sells her child's life so someone else can live forever. She was going to get rid of it anyway.",3,2,4,3,3,2,4,3
3PGQRAZX16PGN6DO3OZN3Y63N1VSY1,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3S06PH7KSW9FHVGWKB2RJW4F1W21D5,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:50 PDT 2021,Thu Apr 08 11:36:41 PDT 2021,Sun Apr 11 11:36:41 PDT 2021,,,,1071,100% (1/1),0% (0/0),0% (0/0),The secret to immorality is killing a newborn child. What is the world like?,"Pro-lifers don't like it. Almost no-one likes it. But people have done it. You know who's done it. On your street, in your school, in your workplace. Even some celebrities. We're not pointing fingers but both Kim Kardashian and Putin have the same guilty sheen of eternal youth. There's the news that some poor kidnapped girl was kept in a cellar for ten years and forced to give birth to children who'd live three hours before her captor sold their lives for a hundred grand. Eleven children. Eleven men. They got life sentences. That made people laugh. Funny what makes you laugh when things are this awful. 
 
 
 Abortion isn't really discussed any more. No-one cares when some junky mother sells her child's life so someone else can live forever. She was going to get rid of it anyway.",5,3,5,3,4,3,5,3
3PUV2Q8SW89E891VW6QE0OM21P3DBD,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,392CY0QWG6WDH5T1Z7M48RRV5LI4IL,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:13:47 PDT 2021,Thu Apr 08 11:31:07 PDT 2021,Sun Apr 11 11:31:07 PDT 2021,,,,1040,0% (0/0),0% (0/0),0% (0/0),"After brushing your teeth in the morning you go downstairs to fry an egg, but when you try the frying pan buzzes at you and text appears reading, ``level 18 cooking required to use object''.","The cast iron pan vibrated on the stovetop with a magnetized hum, resisting Charlene's grip. ``Damn it!'' she said, and grabbed at it again, and it dragged back down against her arm. She gripped it tight with two hands and the whole pan upturned to the floor and spun to rest with a loud clang. *Level 18 cooking required* read the words, bright and flashing. 
 
 ``I have cooked!'' Charlene yelled at the pan, clutching her bathrobe closed. ``I have cooked eggs for decades, I have cooked roasts, I have cooked - I have cooked souffles, you damn pan!'' She crouched down, her knees pressing against the linoleum in her thin pajama bottoms, and scraped her fingers around the edges of the pan. It had turned upside-down, and it was impossible to find leverage. *Level 18* it repeated. *Level 18*.",4,3,5,3,4,3,4,3
3PUV2Q8SW89E891VW6QE0OM21P3DBD,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3BF51CHDT0FWMM0GAOHHWC03OWNH0P,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:14:51 PDT 2021,Thu Apr 08 11:17:07 PDT 2021,Sun Apr 11 11:17:07 PDT 2021,,,,136,0% (0/0),0% (0/0),0% (0/0),"After brushing your teeth in the morning you go downstairs to fry an egg, but when you try the frying pan buzzes at you and text appears reading, ``level 18 cooking required to use object''.","The cast iron pan vibrated on the stovetop with a magnetized hum, resisting Charlene's grip. ``Damn it!'' she said, and grabbed at it again, and it dragged back down against her arm. She gripped it tight with two hands and the whole pan upturned to the floor and spun to rest with a loud clang. *Level 18 cooking required* read the words, bright and flashing. 
 
 ``I have cooked!'' Charlene yelled at the pan, clutching her bathrobe closed. ``I have cooked eggs for decades, I have cooked roasts, I have cooked - I have cooked souffles, you damn pan!'' She crouched down, her knees pressing against the linoleum in her thin pajama bottoms, and scraped her fingers around the edges of the pan. It had turned upside-down, and it was impossible to find leverage. *Level 18* it repeated. *Level 18*.",3,2,3,2,4,3,3,2
3PUV2Q8SW89E891VW6QE0OM21P3DBD,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3DYGAII7PQDCNW33AZJ1KRTCNRVQP1,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:30 PDT 2021,Thu Apr 08 11:35:38 PDT 2021,Sun Apr 11 11:35:38 PDT 2021,,,,1268,0% (0/0),0% (0/0),0% (0/0),"After brushing your teeth in the morning you go downstairs to fry an egg, but when you try the frying pan buzzes at you and text appears reading, ``level 18 cooking required to use object''.","The cast iron pan vibrated on the stovetop with a magnetized hum, resisting Charlene's grip. ``Damn it!'' she said, and grabbed at it again, and it dragged back down against her arm. She gripped it tight with two hands and the whole pan upturned to the floor and spun to rest with a loud clang. *Level 18 cooking required* read the words, bright and flashing. 
 
 ``I have cooked!'' Charlene yelled at the pan, clutching her bathrobe closed. ``I have cooked eggs for decades, I have cooked roasts, I have cooked - I have cooked souffles, you damn pan!'' She crouched down, her knees pressing against the linoleum in her thin pajama bottoms, and scraped her fingers around the edges of the pan. It had turned upside-down, and it was impossible to find leverage. *Level 18* it repeated. *Level 18*.",3,2,4,3,3,2,3,2
3IV1AEQ4EVI89X3G3QSFCKREY3FJ8Y,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3IRIK4HM3FP0JPBFQLJXUMDEO75C6D,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:15:45 PDT 2021,Thu Apr 08 11:25:32 PDT 2021,Sun Apr 11 11:25:32 PDT 2021,,,,587,0% (0/0),0% (0/0),0% (0/0),"You were born with the ability to know what is buried beneath your feet. You have worked for years alongside archaeologists finding lost cities and ancient treasures; however, today is the first time you have ever said ``We should not dig here.''","Today was the first time I told my temporary employer we shouldn't dig here. No amount of money will get me to go against the sense that lets me travel the world. We were in an unspecified location in an asian country. My boss was some professor at an American University. Some Indiana Jones guy. But not actually him. I didn't know what we were looking for, usually it's ruins in deserts and jungles. 
 
 
 Money is money. I usually don't give a shit who hires me. But this dude, I don't know. I really don't. I've seen a lot that doesn't phase me at all, but this gave me vibes from day one. One day is more than enough. I'm outta here.",4,3,4,3,3,2,3,2
3IV1AEQ4EVI89X3G3QSFCKREY3FJ8Y,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3LS2AMNW5KVU2WR2VZ6MVROMDM0QOL,AC2CRA0DSCFE5,95,2,95,3,Submitted,Thu Apr 08 11:18:34 PDT 2021,Thu Apr 08 11:20:11 PDT 2021,Sun Apr 11 11:20:11 PDT 2021,,,,97,0% (0/0),0% (0/0),0% (0/0),"You were born with the ability to know what is buried beneath your feet. You have worked for years alongside archaeologists finding lost cities and ancient treasures; however, today is the first time you have ever said ``We should not dig here.''","Today was the first time I told my temporary employer we shouldn't dig here. No amount of money will get me to go against the sense that lets me travel the world. We were in an unspecified location in an asian country. My boss was some professor at an American University. Some Indiana Jones guy. But not actually him. I didn't know what we were looking for, usually it's ruins in deserts and jungles. 
 
 
 Money is money. I usually don't give a shit who hires me. But this dude, I don't know. I really don't. I've seen a lot that doesn't phase me at all, but this gave me vibes from day one. One day is more than enough. I'm outta here.",4,3,4,3,3,2,4,3
3IV1AEQ4EVI89X3G3QSFCKREY3FJ8Y,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3SBEHTYCWS8TFC7LOEABOGV20MIIYL,AESEZX8S7Z3IC,183,150,183,3,Submitted,Thu Apr 08 11:18:08 PDT 2021,Thu Apr 08 11:23:41 PDT 2021,Sun Apr 11 11:23:41 PDT 2021,,,,333,0% (0/0),0% (0/0),0% (0/0),"You were born with the ability to know what is buried beneath your feet. You have worked for years alongside archaeologists finding lost cities and ancient treasures; however, today is the first time you have ever said ``We should not dig here.''","Today was the first time I told my temporary employer we shouldn't dig here. No amount of money will get me to go against the sense that lets me travel the world. We were in an unspecified location in an asian country. My boss was some professor at an American University. Some Indiana Jones guy. But not actually him. I didn't know what we were looking for, usually it's ruins in deserts and jungles. 
 
 
 Money is money. I usually don't give a shit who hires me. But this dude, I don't know. I really don't. I've seen a lot that doesn't phase me at all, but this gave me vibes from day one. One day is more than enough. I'm outta here.",1,1,2,1,1,1,4,3
371Q3BEXELEGSWNTZA16H5F5TVZSZS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3H7XDTSHKHWBUG6QJPSKI7X6A1PGWR,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:14:45 PDT 2021,Thu Apr 08 11:16:34 PDT 2021,Sun Apr 11 11:16:34 PDT 2021,,,,109,0% (0/0),0% (0/0),0% (0/0),Godzilla is real and is North Korea's secret weapon.,"``Supreme leader, the western nations.. they laugh at us. Make fun of our economy, our food shortages, our governmental policies! Our threats of nuclear war are easily dismissed and even challenged! There is talk of airstrikes on our holy lands. I know you know best, but you must see that North Korea as a Republic must defend its honor, its image!! We cannot allow such a threat to be unanswered!!'' cried out the Chairman of the Assembly Presidium 
 
 ``We are a world power Chairman! The people of this republic will defend and die for this land at an instant prompt.'' Kim Jong Un reminded the Chairman ``The Americans themselves couldn't defeat us back when they were truly a world power, how can they do it now? They would be issuing their own suicide if they attack us.``",3,2,2,1,3,2,4,3
371Q3BEXELEGSWNTZA16H5F5TVZSZS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3P1L2B7AD6UJBZBP3UYQE5PS3GOLO2,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:54:53 PDT 2021,Thu Apr 08 13:13:57 PDT 2021,Sun Apr 11 13:13:57 PDT 2021,,,,1144,0% (0/0),0% (0/0),0% (0/0),Godzilla is real and is North Korea's secret weapon.,"``Supreme leader, the western nations.. they laugh at us. Make fun of our economy, our food shortages, our governmental policies! Our threats of nuclear war are easily dismissed and even challenged! There is talk of airstrikes on our holy lands. I know you know best, but you must see that North Korea as a Republic must defend its honor, its image!! We cannot allow such a threat to be unanswered!!'' cried out the Chairman of the Assembly Presidium 
 
 ``We are a world power Chairman! The people of this republic will defend and die for this land at an instant prompt.'' Kim Jong Un reminded the Chairman ``The Americans themselves couldn't defeat us back when they were truly a world power, how can they do it now? They would be issuing their own suicide if they attack us.``",3,2,4,3,4,3,4,3
371Q3BEXELEGSWNTZA16H5F5TVZSZS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3Y9N9SS8L3GBRYUB7FGA7PJCZGJD3C,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:41:44 PDT 2021,Thu Apr 08 11:47:32 PDT 2021,Sun Apr 11 11:47:32 PDT 2021,,,,348,0% (0/0),0% (0/0),0% (0/0),Godzilla is real and is North Korea's secret weapon.,"``Supreme leader, the western nations.. they laugh at us. Make fun of our economy, our food shortages, our governmental policies! Our threats of nuclear war are easily dismissed and even challenged! There is talk of airstrikes on our holy lands. I know you know best, but you must see that North Korea as a Republic must defend its honor, its image!! We cannot allow such a threat to be unanswered!!'' cried out the Chairman of the Assembly Presidium 
 
 ``We are a world power Chairman! The people of this republic will defend and die for this land at an instant prompt.'' Kim Jong Un reminded the Chairman ``The Americans themselves couldn't defeat us back when they were truly a world power, how can they do it now? They would be issuing their own suicide if they attack us.``",5,3,4,3,4,3,4,3
37VE3DA4ZYMVKP6XI294R910THWBHK,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,33F859I56BIX693Q84E6GTWMF0LHBC,A3FH6U6RP6CJT4,2584,0,2584,1,Submitted,Thu Apr 08 11:18:15 PDT 2021,Thu Apr 08 12:01:19 PDT 2021,Sun Apr 11 12:01:19 PDT 2021,,,,2584,0% (0/0),0% (0/0),0% (0/0),"It's the future, and people no longer die from aging. Barring accidents and murders, death is now a choice. Today, you're attending a funeral, because last week, your best friend for hundreds of years, had chosen just that.","``..He was a knight, a hardened soldier, a leader, but most importantly he was my bestfriend & my brother'' the words echoing through the church. ``Jason died for something he believed, in the words of our fathe-'' he choked ``Ahem..In the words of our father, 'For we fight in the shadows for those we love'''. Crumpling up the piece of paper he stared at the open casket, the blonde hair still so alive. 
 The priest was already calling the next person up to speak and as he made his way down the steps it was as if time had slowed down and each step he took would last a day. The glares of mourners burning his skin, they knew it was him that killed Jason, portrayed by the media that he chose it himself but the people in that church this day knew the truth.",3,2,4,3,1,1,4,3
37VE3DA4ZYMVKP6XI294R910THWBHK,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,37C0GNLMHK8AOHHTQHE8ESVW97I6D8,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:19:23 PDT 2021,Thu Apr 08 11:34:08 PDT 2021,Sun Apr 11 11:34:08 PDT 2021,,,,885,0% (0/0),0% (0/0),0% (0/0),"It's the future, and people no longer die from aging. Barring accidents and murders, death is now a choice. Today, you're attending a funeral, because last week, your best friend for hundreds of years, had chosen just that.","``..He was a knight, a hardened soldier, a leader, but most importantly he was my bestfriend & my brother'' the words echoing through the church. ``Jason died for something he believed, in the words of our fathe-'' he choked ``Ahem..In the words of our father, 'For we fight in the shadows for those we love'''. Crumpling up the piece of paper he stared at the open casket, the blonde hair still so alive. 
 The priest was already calling the next person up to speak and as he made his way down the steps it was as if time had slowed down and each step he took would last a day. The glares of mourners burning his skin, they knew it was him that killed Jason, portrayed by the media that he chose it himself but the people in that church this day knew the truth.",4,3,4,3,4,3,4,3
37VE3DA4ZYMVKP6XI294R910THWBHK,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3OSWBBLG1J2N7W1PR4NYE58G6BNXDZ,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:20:18 PDT 2021,Thu Apr 08 12:36:57 PDT 2021,Sun Apr 11 12:36:57 PDT 2021,,,,999,0% (0/0),0% (0/0),0% (0/0),"It's the future, and people no longer die from aging. Barring accidents and murders, death is now a choice. Today, you're attending a funeral, because last week, your best friend for hundreds of years, had chosen just that.","``..He was a knight, a hardened soldier, a leader, but most importantly he was my bestfriend & my brother'' the words echoing through the church. ``Jason died for something he believed, in the words of our fathe-'' he choked ``Ahem..In the words of our father, 'For we fight in the shadows for those we love'''. Crumpling up the piece of paper he stared at the open casket, the blonde hair still so alive. 
 The priest was already calling the next person up to speak and as he made his way down the steps it was as if time had slowed down and each step he took would last a day. The glares of mourners burning his skin, they knew it was him that killed Jason, portrayed by the media that he chose it himself but the people in that church this day knew the truth.",4,3,4,3,5,3,4,3
3MYASTQBHBG1CF3KFON4VDH1NP4QD2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,30JNVC0OREPKAF5FRMBWBIRL10NHQP,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:20:31 PDT 2021,Thu Apr 08 11:20:43 PDT 2021,Sun Apr 11 11:20:43 PDT 2021,,,,12,0% (0/0),0% (0/0),0% (0/0),Rewrite a fairytale/myth/legend to include Lovecraftian elements.,"``There is power in dreaming.'' 
 
 The once queen looked up from her place in the dark. The voice had whispered in her ear, yet nobody was there. 
 
 ``Who are you?'' she asked, her voice still regal despite the terror that gripped her. ``Where am I?'' She tried to stand, but there is no standing in the void. Her legs, if they were even still attached to her, pressed uselessly against the nothingness. 
 
 ``You sent me to a dreaming death, yet you didn't understand the powers that you were dealing with.'' 
 
 There was ground beneath the queen now, at least a little bit of it. It glowed a ghostly white, and between her feet she could see a crimson apple with a single bite taken from it. 
 
 ``Your spell took me to R'lyeh,'' said a voice behind her. She whirled around.",5,3,5,3,5,3,5,3
3MYASTQBHBG1CF3KFON4VDH1NP4QD2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3B2X28YI31KH9KJ9CLN2J27W6M9B69,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:41:43 PDT 2021,Thu Apr 08 12:12:01 PDT 2021,Sun Apr 11 12:12:01 PDT 2021,,,,1818,0% (0/0),0% (0/0),0% (0/0),Rewrite a fairytale/myth/legend to include Lovecraftian elements.,"``There is power in dreaming.'' 
 
 The once queen looked up from her place in the dark. The voice had whispered in her ear, yet nobody was there. 
 
 ``Who are you?'' she asked, her voice still regal despite the terror that gripped her. ``Where am I?'' She tried to stand, but there is no standing in the void. Her legs, if they were even still attached to her, pressed uselessly against the nothingness. 
 
 ``You sent me to a dreaming death, yet you didn't understand the powers that you were dealing with.'' 
 
 There was ground beneath the queen now, at least a little bit of it. It glowed a ghostly white, and between her feet she could see a crimson apple with a single bite taken from it. 
 
 ``Your spell took me to R'lyeh,'' said a voice behind her. She whirled around.",3,2,4,3,4,3,4,3
3MYASTQBHBG1CF3KFON4VDH1NP4QD2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3VFJCI1K4446MKP4KVIEV8PPIMAGRO,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:40 PDT 2021,Thu Apr 08 11:37:27 PDT 2021,Sun Apr 11 11:37:27 PDT 2021,,,,1367,0% (0/0),0% (0/0),0% (0/0),Rewrite a fairytale/myth/legend to include Lovecraftian elements.,"``There is power in dreaming.'' 
 
 The once queen looked up from her place in the dark. The voice had whispered in her ear, yet nobody was there. 
 
 ``Who are you?'' she asked, her voice still regal despite the terror that gripped her. ``Where am I?'' She tried to stand, but there is no standing in the void. Her legs, if they were even still attached to her, pressed uselessly against the nothingness. 
 
 ``You sent me to a dreaming death, yet you didn't understand the powers that you were dealing with.'' 
 
 There was ground beneath the queen now, at least a little bit of it. It glowed a ghostly white, and between her feet she could see a crimson apple with a single bite taken from it. 
 
 ``Your spell took me to R'lyeh,'' said a voice behind her. She whirled around.",3,2,4,3,4,3,3,2
3OCZWXS70SCVH58E8DXPGFUF02JL50,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,324G5B4FB8DZTXU4XFV55ZB9ATS077,A1RTSWQLSN8FKX,58.8,19.75,55,6,Submitted,Thu Apr 08 11:16:17 PDT 2021,Thu Apr 08 11:17:00 PDT 2021,Sun Apr 11 11:17:00 PDT 2021,,,,43,0% (0/0),0% (0/0),0% (0/0),Unknown depths of the sea: you're part of an armada of colossal submarines descending into the abyss...,"**Journal Entry 2,920** 
 
 I haven't seen the sun since the last time we breached the surface for air. That was when we left the port of what used to be North America when I was 7. I remember how it felt, how it warmed my skin and how it felt brighter than any lamp or fluorescent light on board with us. I miss the sun. It's not very exciting just being a maintenance man, even if its on one of the largest civilian submarines in the world. Other workers have been talking a lot more recently. We haven't been communicating with our sister ships for gossip lately, so I only know what I've heard. There's rumours that we're actually headed somewhere, so that means this wasn't just a sick joke based off of some old bible tale of Noah and the whale.",5,3,5,3,5,3,5,3
3OCZWXS70SCVH58E8DXPGFUF02JL50,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,345LHZDED2XX805XTA6ZHPN0LGAU3Z,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:38 PDT 2021,Thu Apr 08 11:31:30 PDT 2021,Sun Apr 11 11:31:30 PDT 2021,,,,772,100% (1/1),0% (0/0),0% (0/0),Unknown depths of the sea: you're part of an armada of colossal submarines descending into the abyss...,"**Journal Entry 2,920** 
 
 I haven't seen the sun since the last time we breached the surface for air. That was when we left the port of what used to be North America when I was 7. I remember how it felt, how it warmed my skin and how it felt brighter than any lamp or fluorescent light on board with us. I miss the sun. It's not very exciting just being a maintenance man, even if its on one of the largest civilian submarines in the world. Other workers have been talking a lot more recently. We haven't been communicating with our sister ships for gossip lately, so I only know what I've heard. There's rumours that we're actually headed somewhere, so that means this wasn't just a sick joke based off of some old bible tale of Noah and the whale.",5,3,5,3,4,3,5,3
3OCZWXS70SCVH58E8DXPGFUF02JL50,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3FK0YFF9P4LHXOWGIAMAW6H2Q7BVVL,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:01 PDT 2021,Thu Apr 08 11:16:21 PDT 2021,Sun Apr 11 11:16:21 PDT 2021,,,,80,0% (0/0),0% (0/0),0% (0/0),Unknown depths of the sea: you're part of an armada of colossal submarines descending into the abyss...,"**Journal Entry 2,920** 
 
 I haven't seen the sun since the last time we breached the surface for air. That was when we left the port of what used to be North America when I was 7. I remember how it felt, how it warmed my skin and how it felt brighter than any lamp or fluorescent light on board with us. I miss the sun. It's not very exciting just being a maintenance man, even if its on one of the largest civilian submarines in the world. Other workers have been talking a lot more recently. We haven't been communicating with our sister ships for gossip lately, so I only know what I've heard. There's rumours that we're actually headed somewhere, so that means this wasn't just a sick joke based off of some old bible tale of Noah and the whale.",4,3,4,3,4,3,5,3
3H4IKZHAMFNPVUH5OQ9QNOYQWIJNNU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3EQHHY4HQXXHHXR6NO5BS7KTQ4M5G0,A2K10OAR4CHUQL,122.4,108.12,57,6,Submitted,Thu Apr 08 11:16:32 PDT 2021,Thu Apr 08 11:17:46 PDT 2021,Sun Apr 11 11:17:46 PDT 2021,,,,74,0% (0/0),0% (0/0),0% (0/0),I could see it in their hooded glances and practiced smiles.,"The doctor strolled into the room gaily, a spring in his step that was just too even and a smile that creased over his cheeks like a freshly ironed pair of slacks. He took one look at the patient and then, seemingly overwhelmed by the image of a dying man, turned around and grabbed a chart that sat in a small shelf on the wall furthest from the diseased. After briefly reviewing the patient's medical record, the doctor set down the chart and hopped over to the bedside. 
 
 “Hey there, Nathan! How are things today?” 
 
 Nathan wanted to scream, but he couldn’t. He didn’t have the energy for it anymore. He took a couple deep breaths before responding. 
 
 “About the same, doc. About the same,” came the raspy, hardly audible reply.",5,3,5,3,4,3,4,3
3H4IKZHAMFNPVUH5OQ9QNOYQWIJNNU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3M68NM076MC4PR0Y8I9SJHC0O896RE,ARI1EMAHUA9PO,64,25.33,54,8,Submitted,Thu Apr 08 11:19:40 PDT 2021,Thu Apr 08 11:20:25 PDT 2021,Sun Apr 11 11:20:25 PDT 2021,,,,45,0% (0/0),0% (0/0),0% (0/0),I could see it in their hooded glances and practiced smiles.,"The doctor strolled into the room gaily, a spring in his step that was just too even and a smile that creased over his cheeks like a freshly ironed pair of slacks. He took one look at the patient and then, seemingly overwhelmed by the image of a dying man, turned around and grabbed a chart that sat in a small shelf on the wall furthest from the diseased. After briefly reviewing the patient's medical record, the doctor set down the chart and hopped over to the bedside. 
 
 “Hey there, Nathan! How are things today?” 
 
 Nathan wanted to scream, but he couldn’t. He didn’t have the energy for it anymore. He took a couple deep breaths before responding. 
 
 “About the same, doc. About the same,” came the raspy, hardly audible reply.",4,3,4,3,3,2,1,1
3H4IKZHAMFNPVUH5OQ9QNOYQWIJNNU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3OF2M9AATLTKQX7EK3X6F3JHYKAZK3,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:31 PDT 2021,Thu Apr 08 11:25:35 PDT 2021,Sun Apr 11 11:25:35 PDT 2021,,,,604,0% (0/0),0% (0/0),0% (0/0),I could see it in their hooded glances and practiced smiles.,"The doctor strolled into the room gaily, a spring in his step that was just too even and a smile that creased over his cheeks like a freshly ironed pair of slacks. He took one look at the patient and then, seemingly overwhelmed by the image of a dying man, turned around and grabbed a chart that sat in a small shelf on the wall furthest from the diseased. After briefly reviewing the patient's medical record, the doctor set down the chart and hopped over to the bedside. 
 
 “Hey there, Nathan! How are things today?” 
 
 Nathan wanted to scream, but he couldn’t. He didn’t have the energy for it anymore. He took a couple deep breaths before responding. 
 
 “About the same, doc. About the same,” came the raspy, hardly audible reply.",4,3,3,2,3,2,2,1
3L4YG5VWARX7N6ZFA2HKVEA24AFDDK,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,34HJIJKLPA1I3BD1YELNNGHPDNI4VM,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:28:50 PDT 2021,Thu Apr 08 12:09:30 PDT 2021,Sun Apr 11 12:09:30 PDT 2021,,,,2440,0% (0/0),0% (0/0),0% (0/0),"Two victims of bullying make a plan to shoot up their high school together. However, they both secretly plan to betray the other in order to become a hero.","Josh kicked down the door to the next room, and found a single iHome sitting in an empty classroom. Confused, he began to approach it, carefully lowering his weapon. His eyes widened as he got close enough read the next song queued up on the playlist, and realized what was about to happen. 
 
 Josh turned around just fast enough to see Taylor in the doorway behind him, pointing his pistol at Josh with his right hand and a remote at the iHome with his left. 
 
 *Mmmm what'd sayyyyyy, that you only meant weellllll? * 
 
 A gunshot rang out in the classroom as the chorus of the song finished, and Josh fell to the floor, clutching his bleeding abdomen. He looked up at Taylor, choking back tears as he coughed up blood. 
 
 ``Taylor, why?'' Josh asked.",3,2,4,3,3,2,3,2
3L4YG5VWARX7N6ZFA2HKVEA24AFDDK,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3JJVG1YBEG2LQGJV72DXRWTWARX5BM,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:30:19 PDT 2021,Thu Apr 08 11:44:18 PDT 2021,Sun Apr 11 11:44:18 PDT 2021,,,,839,0% (0/0),0% (0/0),0% (0/0),"Two victims of bullying make a plan to shoot up their high school together. However, they both secretly plan to betray the other in order to become a hero.","Josh kicked down the door to the next room, and found a single iHome sitting in an empty classroom. Confused, he began to approach it, carefully lowering his weapon. His eyes widened as he got close enough read the next song queued up on the playlist, and realized what was about to happen. 
 
 Josh turned around just fast enough to see Taylor in the doorway behind him, pointing his pistol at Josh with his right hand and a remote at the iHome with his left. 
 
 *Mmmm what'd sayyyyyy, that you only meant weellllll? * 
 
 A gunshot rang out in the classroom as the chorus of the song finished, and Josh fell to the floor, clutching his bleeding abdomen. He looked up at Taylor, choking back tears as he coughed up blood. 
 
 ``Taylor, why?'' Josh asked.",3,2,4,3,4,3,3,2
3L4YG5VWARX7N6ZFA2HKVEA24AFDDK,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3U84XHCDIHIZCVIBZBAQ8MUL1YL4ZJ,ARQR5NIFA1AJ,185.5,292.5,54,7,Submitted,Thu Apr 08 11:16:03 PDT 2021,Thu Apr 08 11:37:28 PDT 2021,Sun Apr 11 11:37:28 PDT 2021,,,,1285,100% (1/1),0% (0/0),0% (0/0),"Two victims of bullying make a plan to shoot up their high school together. However, they both secretly plan to betray the other in order to become a hero.","Josh kicked down the door to the next room, and found a single iHome sitting in an empty classroom. Confused, he began to approach it, carefully lowering his weapon. His eyes widened as he got close enough read the next song queued up on the playlist, and realized what was about to happen. 
 
 Josh turned around just fast enough to see Taylor in the doorway behind him, pointing his pistol at Josh with his right hand and a remote at the iHome with his left. 
 
 *Mmmm what'd sayyyyyy, that you only meant weellllll? * 
 
 A gunshot rang out in the classroom as the chorus of the song finished, and Josh fell to the floor, clutching his bleeding abdomen. He looked up at Taylor, choking back tears as he coughed up blood. 
 
 ``Taylor, why?'' Josh asked.",5,3,5,3,4,3,4,3
3WJGKMRWWMEXIET1A6M9B8SKJA3DCK,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3IAEQB9FMJP8IWWZHZRCCMU9X99DWE,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:22 PDT 2021,Thu Apr 08 11:34:39 PDT 2021,Sun Apr 11 11:34:39 PDT 2021,,,,1217,0% (0/0),0% (0/0),0% (0/0),"Two people find love over a simple phone call, a suicide hotline phone call to be exact. Sadly, their phone call gets disconnected just when they are about to swap numbers.","Dear Theodore,
It is amazing to think I finally found you! You old landlord gave me your adress! I have so much to ask. Were you worried about me that night? The disconnect hit me hard at first, and I stayed on the ledge all evening, wondering if I should just go, having lost my chance at love. But I resolved to not. I resolved to find you. After all the years of seeking to find you I did! And to think it was right where I started!
I have so many questions! Where did you learn to sing like that? And what made you decide to stay working for that hotline? It seemed like you had so many of your own troubles that listening to other's might not be good. I always wondered about you.",3,2,4,3,4,3,4,3
3WJGKMRWWMEXIET1A6M9B8SKJA3DCK,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3OLF68YTNE68937S70QAIX03H3NAFC,ATTAQA9KLECBA,477.5,202.5,477.5,3,Submitted,Thu Apr 08 11:16:52 PDT 2021,Thu Apr 08 11:39:29 PDT 2021,Sun Apr 11 11:39:29 PDT 2021,,,,1357,0% (0/0),0% (0/0),0% (0/0),"Two people find love over a simple phone call, a suicide hotline phone call to be exact. Sadly, their phone call gets disconnected just when they are about to swap numbers.","Dear Theodore,
It is amazing to think I finally found you! You old landlord gave me your adress! I have so much to ask. Were you worried about me that night? The disconnect hit me hard at first, and I stayed on the ledge all evening, wondering if I should just go, having lost my chance at love. But I resolved to not. I resolved to find you. After all the years of seeking to find you I did! And to think it was right where I started!
I have so many questions! Where did you learn to sing like that? And what made you decide to stay working for that hotline? It seemed like you had so many of your own troubles that listening to other's might not be good. I always wondered about you.",4,3,2,1,3,2,4,3
3WJGKMRWWMEXIET1A6M9B8SKJA3DCK,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3YZ8UPK3VYRLL01GM3H0ASRURTLUCV,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:27:16 PDT 2021,Thu Apr 08 12:07:56 PDT 2021,Sun Apr 11 12:07:56 PDT 2021,,,,2440,0% (0/0),0% (0/0),0% (0/0),"Two people find love over a simple phone call, a suicide hotline phone call to be exact. Sadly, their phone call gets disconnected just when they are about to swap numbers.","Dear Theodore,
It is amazing to think I finally found you! You old landlord gave me your adress! I have so much to ask. Were you worried about me that night? The disconnect hit me hard at first, and I stayed on the ledge all evening, wondering if I should just go, having lost my chance at love. But I resolved to not. I resolved to find you. After all the years of seeking to find you I did! And to think it was right where I started!
I have so many questions! Where did you learn to sing like that? And what made you decide to stay working for that hotline? It seemed like you had so many of your own troubles that listening to other's might not be good. I always wondered about you.",3,2,4,3,4,3,3,2
3F6045TU8HTJHQ9HM67GNM8MM4L99I,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,37FMASSAYHWX24EAEMWRG5X1FD1IB7,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:21:29 PDT 2021,Thu Apr 08 12:05:10 PDT 2021,Sun Apr 11 12:05:10 PDT 2021,,,,2621,0% (0/0),0% (0/0),0% (0/0),You are on the jury of a crime you committed.,"The trial had been a 3 day ordeal. I didn’t pay attention to the evidence at all, because it was all mine. It had been one long painful blur. I found myself staring at the defendant the whole time. He was some guy they had picked up with a knife close to the crime scene. Talk about wrong place wrong time, and triply bad luck to be carrying a pocket knife, which was the same kind of weapon I had used. 
 
 I had thought about it long and hard during the proceedings, and I couldn’t let this man suffer for his crimes. I had done the deed. 
 
 “It's eleven to one Ryan.” A skinny male juror to my left told me. “You ’ re just stalling at this point. All the evidence points to him. Why are you resisting?”",5,3,4,3,4,3,4,3
3F6045TU8HTJHQ9HM67GNM8MM4L99I,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3JC6VJ2SAGOG76E31OD1WL9QS9AA5U,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:50 PDT 2021,Thu Apr 08 11:27:17 PDT 2021,Sun Apr 11 11:27:17 PDT 2021,,,,387,0% (0/0),0% (0/0),0% (0/0),You are on the jury of a crime you committed.,"The trial had been a 3 day ordeal. I didn’t pay attention to the evidence at all, because it was all mine. It had been one long painful blur. I found myself staring at the defendant the whole time. He was some guy they had picked up with a knife close to the crime scene. Talk about wrong place wrong time, and triply bad luck to be carrying a pocket knife, which was the same kind of weapon I had used. 
 
 I had thought about it long and hard during the proceedings, and I couldn’t let this man suffer for his crimes. I had done the deed. 
 
 “It's eleven to one Ryan.” A skinny male juror to my left told me. “You ’ re just stalling at this point. All the evidence points to him. Why are you resisting?”",4,3,4,3,5,3,5,3
3F6045TU8HTJHQ9HM67GNM8MM4L99I,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3K4J6M3CXJYEN33NIKWS0I0FIIOAGC,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:22:03 PDT 2021,Thu Apr 08 11:37:51 PDT 2021,Sun Apr 11 11:37:51 PDT 2021,,,,948,0% (0/0),0% (0/0),0% (0/0),You are on the jury of a crime you committed.,"The trial had been a 3 day ordeal. I didn’t pay attention to the evidence at all, because it was all mine. It had been one long painful blur. I found myself staring at the defendant the whole time. He was some guy they had picked up with a knife close to the crime scene. Talk about wrong place wrong time, and triply bad luck to be carrying a pocket knife, which was the same kind of weapon I had used. 
 
 I had thought about it long and hard during the proceedings, and I couldn’t let this man suffer for his crimes. I had done the deed. 
 
 “It's eleven to one Ryan.” A skinny male juror to my left told me. “You ’ re just stalling at this point. All the evidence points to him. Why are you resisting?”",5,3,5,3,4,3,5,3
3BVS8WK9R40VGKHHOKRPRL2FTUBBID,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,34MAJL3QP9SYR2BIE4FH4LP6M3M34L,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:16:52 PDT 2021,Thu Apr 08 11:29:00 PDT 2021,Sun Apr 11 11:29:00 PDT 2021,,,,728,0% (0/0),0% (0/0),0% (0/0),"You live in a world where suicide is illegal. There is a division of law enforcement that travels to the afterlife to catch people that committed suicide and then bring them back to serve time in prison. You just killed yourself and someone is chasing you, but it's not the cops.","I pressed my back against the gray stone, the cold touch sending shivers down my spine. I could see Charon, his ferryboat heavily guarded by a dozen cops as he waited on the bank of the River Styx. There was the Underworld, just a couple hundred yards away. I just had to distract the cops for a moment and then I could convince Charon to take me across. I rubbed my lucky golden dollar; more than enough to pay the toll. All of a sudden, my breath caught in my throat as my pursuers rushed past my hiding place.

*What the fuck*... I thought to myself. *Those aren't cops*. None of them were in uniform and all seemed vaguely familiar. It was supposed to be cops after me. At least that's what all the Returned had said.",3,2,2,1,2,1,2,1
3BVS8WK9R40VGKHHOKRPRL2FTUBBID,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3IFS6Q0HJNOWJQVCP8IM6U71J1MSIH,A2IFHU3P1MF54K,87.5,23.13,81.5,11,Submitted,Thu Apr 08 11:17:21 PDT 2021,Thu Apr 08 11:28:27 PDT 2021,Sun Apr 11 11:28:27 PDT 2021,,,,666,100% (1/1),0% (0/0),0% (0/0),"You live in a world where suicide is illegal. There is a division of law enforcement that travels to the afterlife to catch people that committed suicide and then bring them back to serve time in prison. You just killed yourself and someone is chasing you, but it's not the cops.","I pressed my back against the gray stone, the cold touch sending shivers down my spine. I could see Charon, his ferryboat heavily guarded by a dozen cops as he waited on the bank of the River Styx. There was the Underworld, just a couple hundred yards away. I just had to distract the cops for a moment and then I could convince Charon to take me across. I rubbed my lucky golden dollar; more than enough to pay the toll. All of a sudden, my breath caught in my throat as my pursuers rushed past my hiding place.

*What the fuck*... I thought to myself. *Those aren't cops*. None of them were in uniform and all seemed vaguely familiar. It was supposed to be cops after me. At least that's what all the Returned had said.",5,3,4,3,1,1,1,1
3BVS8WK9R40VGKHHOKRPRL2FTUBBID,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3Q5ZZ9ZEVTK2OILO4QTN0U3V2LA58L,A1AMGHYG5PT0L2,53.5,18.5,53.5,3,Submitted,Thu Apr 08 11:19:41 PDT 2021,Thu Apr 08 11:20:16 PDT 2021,Sun Apr 11 11:20:16 PDT 2021,,,,35,0% (0/0),0% (0/0),0% (0/0),"You live in a world where suicide is illegal. There is a division of law enforcement that travels to the afterlife to catch people that committed suicide and then bring them back to serve time in prison. You just killed yourself and someone is chasing you, but it's not the cops.","I pressed my back against the gray stone, the cold touch sending shivers down my spine. I could see Charon, his ferryboat heavily guarded by a dozen cops as he waited on the bank of the River Styx. There was the Underworld, just a couple hundred yards away. I just had to distract the cops for a moment and then I could convince Charon to take me across. I rubbed my lucky golden dollar; more than enough to pay the toll. All of a sudden, my breath caught in my throat as my pursuers rushed past my hiding place.

*What the fuck*... I thought to myself. *Those aren't cops*. None of them were in uniform and all seemed vaguely familiar. It was supposed to be cops after me. At least that's what all the Returned had said.",5,3,5,3,5,3,5,3
3GV1I4SEPDUR098SDW7U8L8FWXUL6G,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,33SA9F9TR2ZDA2AZDU2WI4CUXLBWER,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:18:36 PDT 2021,Thu Apr 08 11:30:29 PDT 2021,Sun Apr 11 11:30:29 PDT 2021,,,,713,100% (1/1),0% (0/0),0% (0/0),"It's New Years Eve. Your best friend died in September, you've been robbed twice, your girl friend is leaving you, you've just lost your job and the only one left to talk to is a gay burglar you've got tied up in the kitchen. P.S. Your cat is dead.","``My cat. You killed my cat...'' I mumble quietly, pacing around my kitchen with a large knife in hand. The man looks up at me, fear in his eyes. My phone bleeps; I ignore it. 
 
 ``You're a psycho, man. Just let me go! I didn't even take anything!'' he shouts at me. I laugh. This is the third time I've been robbed in a month; why? I have no clue. But after the first two times I knew I had to set something up. I found this man in my garage, and he found me with a knife. My phone bleeps again. Again I ignore it. 
 
 ``The thing is, it's New Year's eve. The police will be all tied up, and you can't do a thing to stop me, buddy.'' I'm starting to pace faster, becoming more agitated.",4,3,4,3,3,2,4,3
3GV1I4SEPDUR098SDW7U8L8FWXUL6G,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3F1567XTN1ARV9NWTAN4Y1TXINK9QW,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:57:27 PDT 2021,Thu Apr 08 12:14:56 PDT 2021,Sun Apr 11 12:14:56 PDT 2021,,,,1049,0% (0/0),0% (0/0),0% (0/0),"It's New Years Eve. Your best friend died in September, you've been robbed twice, your girl friend is leaving you, you've just lost your job and the only one left to talk to is a gay burglar you've got tied up in the kitchen. P.S. Your cat is dead.","``My cat. You killed my cat...'' I mumble quietly, pacing around my kitchen with a large knife in hand. The man looks up at me, fear in his eyes. My phone bleeps; I ignore it. 
 
 ``You're a psycho, man. Just let me go! I didn't even take anything!'' he shouts at me. I laugh. This is the third time I've been robbed in a month; why? I have no clue. But after the first two times I knew I had to set something up. I found this man in my garage, and he found me with a knife. My phone bleeps again. Again I ignore it. 
 
 ``The thing is, it's New Year's eve. The police will be all tied up, and you can't do a thing to stop me, buddy.'' I'm starting to pace faster, becoming more agitated.",3,2,4,3,4,3,3,2
3GV1I4SEPDUR098SDW7U8L8FWXUL6G,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3W2LOLRXLGKBO6LNAM3TT0HIP3TRK4,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:22:29 PDT 2021,Thu Apr 08 11:28:48 PDT 2021,Sun Apr 11 11:28:48 PDT 2021,,,,379,0% (0/0),0% (0/0),0% (0/0),"It's New Years Eve. Your best friend died in September, you've been robbed twice, your girl friend is leaving you, you've just lost your job and the only one left to talk to is a gay burglar you've got tied up in the kitchen. P.S. Your cat is dead.","``My cat. You killed my cat...'' I mumble quietly, pacing around my kitchen with a large knife in hand. The man looks up at me, fear in his eyes. My phone bleeps; I ignore it. 
 
 ``You're a psycho, man. Just let me go! I didn't even take anything!'' he shouts at me. I laugh. This is the third time I've been robbed in a month; why? I have no clue. But after the first two times I knew I had to set something up. I found this man in my garage, and he found me with a knife. My phone bleeps again. Again I ignore it. 
 
 ``The thing is, it's New Year's eve. The police will be all tied up, and you can't do a thing to stop me, buddy.'' I'm starting to pace faster, becoming more agitated.",4,3,5,3,4,3,5,3
3Z3R5YC0Q7SB2F98NYCPOIV9J9JFTG,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3634BBTX0TZNFLQQJOINZVOMUBTIFP,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:21:47 PDT 2021,Thu Apr 08 11:35:16 PDT 2021,Sun Apr 11 11:35:16 PDT 2021,,,,809,0% (0/0),0% (0/0),0% (0/0),"A time traveller and an immortal meet across the age, they are bitter enemies.","In a blur of pallid flesh and bulging muscle, the beast lunged. Rolling under its blind swing, the suited man came up swinging, lunging with his rapier blade. The tip pierced the monster's hide, scoring a deep track that quickly welled with jet black blood. A little dripped to the floor, hissing and spitting as it rapidly ate into the stone. Near instantaneously, the ichor congealed and sealed the wound. Both combatants retreated, circling each other warily. 
 
 Only moments before, two gentlemen had been seated at the table that now lay in shards scattered across the floor. Some fragments were even embedded in the horror's hide, sunk deeply into its toughened flesh. The horror that had previously been one of the smartly dressed men seated at the table. A man known as Count Lucian III. And previously, Counts Lucian the First and Second.",5,3,5,3,5,3,4,3
3Z3R5YC0Q7SB2F98NYCPOIV9J9JFTG,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,39L1G8WVWVWHZ3EZRMWF6NI3AJD319,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:20:30 PDT 2021,Thu Apr 08 11:25:25 PDT 2021,Sun Apr 11 11:25:25 PDT 2021,,,,295,0% (0/0),0% (0/0),0% (0/0),"A time traveller and an immortal meet across the age, they are bitter enemies.","In a blur of pallid flesh and bulging muscle, the beast lunged. Rolling under its blind swing, the suited man came up swinging, lunging with his rapier blade. The tip pierced the monster's hide, scoring a deep track that quickly welled with jet black blood. A little dripped to the floor, hissing and spitting as it rapidly ate into the stone. Near instantaneously, the ichor congealed and sealed the wound. Both combatants retreated, circling each other warily. 
 
 Only moments before, two gentlemen had been seated at the table that now lay in shards scattered across the floor. Some fragments were even embedded in the horror's hide, sunk deeply into its toughened flesh. The horror that had previously been one of the smartly dressed men seated at the table. A man known as Count Lucian III. And previously, Counts Lucian the First and Second.",5,3,4,3,4,3,5,3
3Z3R5YC0Q7SB2F98NYCPOIV9J9JFTG,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:43 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:43 PDT 2021,,,3L2IS5HSFFN4C4Y7BTQEQ3L6QX1NU8,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:17:51 PDT 2021,Thu Apr 08 11:18:14 PDT 2021,Sun Apr 11 11:18:14 PDT 2021,,,,23,0% (0/0),0% (0/0),0% (0/0),"A time traveller and an immortal meet across the age, they are bitter enemies.","In a blur of pallid flesh and bulging muscle, the beast lunged. Rolling under its blind swing, the suited man came up swinging, lunging with his rapier blade. The tip pierced the monster's hide, scoring a deep track that quickly welled with jet black blood. A little dripped to the floor, hissing and spitting as it rapidly ate into the stone. Near instantaneously, the ichor congealed and sealed the wound. Both combatants retreated, circling each other warily. 
 
 Only moments before, two gentlemen had been seated at the table that now lay in shards scattered across the floor. Some fragments were even embedded in the horror's hide, sunk deeply into its toughened flesh. The horror that had previously been one of the smartly dressed men seated at the table. A man known as Count Lucian III. And previously, Counts Lucian the First and Second.",3,2,4,3,2,1,3,2
3ZXNP4Z3AVQA49MXW6CMEZ8BR8EL7F,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3B4YI393VE1LD4Y8UKC0AWDOSZNSS8,AZ5ZYUCAQ0XDL,95.61,114.63,55.5,29,Submitted,Thu Apr 08 11:14:20 PDT 2021,Thu Apr 08 11:28:40 PDT 2021,Sun Apr 11 11:28:40 PDT 2021,,,,860,0% (0/0),0% (0/0),0% (0/0),Write a story of revenge between two men during the early Victorian era with a twist.,"Newell watched with interest as the rat before him began to cringe. It was the fourth one he'd poisoned this month alone, and it seemed that this one would meet its end as well. He felt a hint of sympathy for the poor thing as it lay there, twitching; it could have been him taking those shuddering last breaths. 
 
 With a heavy sigh, he draped a cloth over the rat's cage. His morbid curiosity had left him suddenly, and in its place he felt a faint sort of nausea. Aaron Powlett, he knew, would not stop the attempts on his life unless things changed. And while Newell had a fine nose, he considered an eventual failure on his part inevitable; detecting poison in tea by its scent alone was no accurate science, and he was loathe to test each sip and bite on one of his laboratory rats.",4,3,5,3,5,3,4,3
3ZXNP4Z3AVQA49MXW6CMEZ8BR8EL7F,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3HUTX6F6VZSDADPHTOGLZ9QJXGM2OJ,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:16:34 PDT 2021,Thu Apr 08 11:59:04 PDT 2021,Sun Apr 11 11:59:04 PDT 2021,,,,2550,0% (0/0),0% (0/0),0% (0/0),Write a story of revenge between two men during the early Victorian era with a twist.,"Newell watched with interest as the rat before him began to cringe. It was the fourth one he'd poisoned this month alone, and it seemed that this one would meet its end as well. He felt a hint of sympathy for the poor thing as it lay there, twitching; it could have been him taking those shuddering last breaths. 
 
 With a heavy sigh, he draped a cloth over the rat's cage. His morbid curiosity had left him suddenly, and in its place he felt a faint sort of nausea. Aaron Powlett, he knew, would not stop the attempts on his life unless things changed. And while Newell had a fine nose, he considered an eventual failure on his part inevitable; detecting poison in tea by its scent alone was no accurate science, and he was loathe to test each sip and bite on one of his laboratory rats.",3,2,4,3,4,3,3,2
3ZXNP4Z3AVQA49MXW6CMEZ8BR8EL7F,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3TR2532VIUZNR3HL0D0JHQQ9ERE6JL,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:15:17 PDT 2021,Thu Apr 08 11:15:34 PDT 2021,Sun Apr 11 11:15:34 PDT 2021,,,,17,0% (0/0),0% (0/0),0% (0/0),Write a story of revenge between two men during the early Victorian era with a twist.,"Newell watched with interest as the rat before him began to cringe. It was the fourth one he'd poisoned this month alone, and it seemed that this one would meet its end as well. He felt a hint of sympathy for the poor thing as it lay there, twitching; it could have been him taking those shuddering last breaths. 
 
 With a heavy sigh, he draped a cloth over the rat's cage. His morbid curiosity had left him suddenly, and in its place he felt a faint sort of nausea. Aaron Powlett, he knew, would not stop the attempts on his life unless things changed. And while Newell had a fine nose, he considered an eventual failure on his part inevitable; detecting poison in tea by its scent alone was no accurate science, and he was loathe to test each sip and bite on one of his laboratory rats.",3,2,4,3,3,2,4,3
3MWOYZD5XZT7DFHHP5932DYVMSONO9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,30ZX6P7VFD0Z92YKDBOGRD9XYMC2J0,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:16:23 PDT 2021,Thu Apr 08 11:31:10 PDT 2021,Sun Apr 11 11:31:10 PDT 2021,,,,887,0% (0/0),0% (0/0),0% (0/0),"After several battles with the gods, and the loss of many of his comrades, a farmer-turned-warrior finally manages to complete the ritual to free the soul of his dead wife from the abyss. She doesn't like what he has become.","> BIOS LOADING... DONE. 
 
 > OS LOADING... DONE. 
 
 > SYSTEM LOGIN: ****** 
 
 > PASSWORD: ****** 
 
 >.... ACCEPTED. 
 
 > LOADING SYSTEM... DONE. 
 
 > PREPARING INTERFACE... DONE. 
 
 > READY. 
 
 
 Oh, my love, how long it has been. 
 
 > WHERE AM I? 
 
 I had to do so much to bring you here. The effort alone would have felled mountains. 
 
 > WHERE AM I? 
 
 You are here, my love. Here are the GPS coordinates. ****.****. 
 
 >... 
 
 > THIS IS YOUR HOUSE. WHY AM I HERE? 
 
 Because you are my love, and I, yours! I am your soul mate, and we are to be together forever! 
 
 > #) (UJJ 
 
 > DFDOCI? 
 
 >??????? 
 
 >??????? 
 
 >",1,1,1,1,1,1,1,1
3MWOYZD5XZT7DFHHP5932DYVMSONO9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3R2UR8A0IFLEBTSEHD1EPZKFAPSXOU,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:57:31 PDT 2021,Thu Apr 08 12:26:10 PDT 2021,Sun Apr 11 12:26:10 PDT 2021,,,,1719,0% (0/0),0% (0/0),0% (0/0),"After several battles with the gods, and the loss of many of his comrades, a farmer-turned-warrior finally manages to complete the ritual to free the soul of his dead wife from the abyss. She doesn't like what he has become.","> BIOS LOADING... DONE. 
 
 > OS LOADING... DONE. 
 
 > SYSTEM LOGIN: ****** 
 
 > PASSWORD: ****** 
 
 >.... ACCEPTED. 
 
 > LOADING SYSTEM... DONE. 
 
 > PREPARING INTERFACE... DONE. 
 
 > READY. 
 
 
 Oh, my love, how long it has been. 
 
 > WHERE AM I? 
 
 I had to do so much to bring you here. The effort alone would have felled mountains. 
 
 > WHERE AM I? 
 
 You are here, my love. Here are the GPS coordinates. ****.****. 
 
 >... 
 
 > THIS IS YOUR HOUSE. WHY AM I HERE? 
 
 Because you are my love, and I, yours! I am your soul mate, and we are to be together forever! 
 
 > #) (UJJ 
 
 > DFDOCI? 
 
 >??????? 
 
 >??????? 
 
 >",5,3,3,2,3,2,4,3
3MWOYZD5XZT7DFHHP5932DYVMSONO9,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3R8YZBNQ9MNNHQZ3EDPKK52RNXY7QK,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 12:19:35 PDT 2021,Thu Apr 08 12:26:36 PDT 2021,Sun Apr 11 12:26:36 PDT 2021,,,,421,0% (0/0),0% (0/0),0% (0/0),"After several battles with the gods, and the loss of many of his comrades, a farmer-turned-warrior finally manages to complete the ritual to free the soul of his dead wife from the abyss. She doesn't like what he has become.","> BIOS LOADING... DONE. 
 
 > OS LOADING... DONE. 
 
 > SYSTEM LOGIN: ****** 
 
 > PASSWORD: ****** 
 
 >.... ACCEPTED. 
 
 > LOADING SYSTEM... DONE. 
 
 > PREPARING INTERFACE... DONE. 
 
 > READY. 
 
 
 Oh, my love, how long it has been. 
 
 > WHERE AM I? 
 
 I had to do so much to bring you here. The effort alone would have felled mountains. 
 
 > WHERE AM I? 
 
 You are here, my love. Here are the GPS coordinates. ****.****. 
 
 >... 
 
 > THIS IS YOUR HOUSE. WHY AM I HERE? 
 
 Because you are my love, and I, yours! I am your soul mate, and we are to be together forever! 
 
 > #) (UJJ 
 
 > DFDOCI? 
 
 >??????? 
 
 >??????? 
 
 >",3,2,4,3,4,3,3,2
3UEBBGULQJTQ2SOXN32ZTEHB2NQFU7,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,374TNBHA8G06WAV41MFKXIMORWXYQ2,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:13:19 PDT 2021,Thu Apr 08 12:26:55 PDT 2021,Sun Apr 11 12:26:55 PDT 2021,,,,816,0% (0/0),0% (0/0),0% (0/0),You just woke up in a video game about the end of the world. And the wise-ass narrator won't shut up about it.,"``In a world, torn to peices, ravenged by man and war!'' 
 
 ``Oh my goodness! Do I have to hear this every goddam morn-'' 
 
 ``Freshly awoken from the chaos, there is Kiah, the last guardian of the dying world....'' 
 
 ``I know what I have to-'' 
 
 ``She must gather the shattered peices of the hope crystarium crystals, to ever have a chance of repairing this completely desolate decimated destroyed world that she alone lives in....'' 
 
 ``Okokokokokok! Do you have to do this every morning?'' 
 
 ``Is it morning?'' 
 
 ``Yes.'' 
 
 ``There's your answer. Go out and find the broken shards of your world! Before its toooo late!'' 
 
 ``-huffy sigh- can i-'' 
 
 ``This is, Crystaline Guardian: Broken World. ``
 ``Are you quite finished?'' 
 
 ``Yes... I think so...''",3,2,4,3,4,3,3,2
3UEBBGULQJTQ2SOXN32ZTEHB2NQFU7,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3907X2AHF5AVVD1I8OT0O9V97LHP2M,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:19 PDT 2021,Thu Apr 08 11:22:35 PDT 2021,Sun Apr 11 11:22:35 PDT 2021,,,,436,0% (0/0),0% (0/0),0% (0/0),You just woke up in a video game about the end of the world. And the wise-ass narrator won't shut up about it.,"``In a world, torn to peices, ravenged by man and war!'' 
 
 ``Oh my goodness! Do I have to hear this every goddam morn-'' 
 
 ``Freshly awoken from the chaos, there is Kiah, the last guardian of the dying world....'' 
 
 ``I know what I have to-'' 
 
 ``She must gather the shattered peices of the hope crystarium crystals, to ever have a chance of repairing this completely desolate decimated destroyed world that she alone lives in....'' 
 
 ``Okokokokokok! Do you have to do this every morning?'' 
 
 ``Is it morning?'' 
 
 ``Yes.'' 
 
 ``There's your answer. Go out and find the broken shards of your world! Before its toooo late!'' 
 
 ``-huffy sigh- can i-'' 
 
 ``This is, Crystaline Guardian: Broken World. ``
 ``Are you quite finished?'' 
 
 ``Yes... I think so...''",4,3,4,3,4,3,3,2
3UEBBGULQJTQ2SOXN32ZTEHB2NQFU7,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3EKVH9QME39M6GYS3F25OFEKT2F2DM,A1G5UODTVW13MM,183,0,183,2,Submitted,Thu Apr 08 11:16:13 PDT 2021,Thu Apr 08 11:17:19 PDT 2021,Sun Apr 11 11:17:19 PDT 2021,,,,66,0% (0/0),0% (0/0),0% (0/0),You just woke up in a video game about the end of the world. And the wise-ass narrator won't shut up about it.,"``In a world, torn to peices, ravenged by man and war!'' 
 
 ``Oh my goodness! Do I have to hear this every goddam morn-'' 
 
 ``Freshly awoken from the chaos, there is Kiah, the last guardian of the dying world....'' 
 
 ``I know what I have to-'' 
 
 ``She must gather the shattered peices of the hope crystarium crystals, to ever have a chance of repairing this completely desolate decimated destroyed world that she alone lives in....'' 
 
 ``Okokokokokok! Do you have to do this every morning?'' 
 
 ``Is it morning?'' 
 
 ``Yes.'' 
 
 ``There's your answer. Go out and find the broken shards of your world! Before its toooo late!'' 
 
 ``-huffy sigh- can i-'' 
 
 ``This is, Crystaline Guardian: Broken World. ``
 ``Are you quite finished?'' 
 
 ``Yes... I think so...''",4,3,4,3,5,3,5,3
3B9XR6P1XI0RBV1N62CP3MHF690BJP,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,39ZSFO5CAD18TE7MWVYMXW4PHD3JU7,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 12:14:21 PDT 2021,Thu Apr 08 12:23:24 PDT 2021,Sun Apr 11 12:23:24 PDT 2021,,,,543,0% (0/0),0% (0/0),0% (0/0),"You are the Historian, a shapeshifting, immortal being that gives historical figures a push in the right direction.","God, it's been a while. I can almost remember when I went into the Decision Booth, and they told me I was best as a Historian. Then the old Historian disappeared, and I was next in line. My species needed me. 
 
 
 My first day, I was sent to help convince Oliver Cromwell to kill Charles I. He was a pretty steadfast man, very set to his goals, so it only took a slight push to persuade him the king must die. It was almost a certainty anyway, but a job's a job. I didn't think that I would make him such a tyrant, but I did. 
 
 
 A couple of weeks later, I was to perform another assignment. The world needed another atrocity, in a country they'd never heard of.",3,2,3,2,2,1,3,2
3B9XR6P1XI0RBV1N62CP3MHF690BJP,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3NJM2BJS41B8TVTK5HI60M4VJCVPCW,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:18:56 PDT 2021,Thu Apr 08 11:24:13 PDT 2021,Sun Apr 11 11:24:13 PDT 2021,,,,317,0% (0/0),0% (0/0),0% (0/0),"You are the Historian, a shapeshifting, immortal being that gives historical figures a push in the right direction.","God, it's been a while. I can almost remember when I went into the Decision Booth, and they told me I was best as a Historian. Then the old Historian disappeared, and I was next in line. My species needed me. 
 
 
 My first day, I was sent to help convince Oliver Cromwell to kill Charles I. He was a pretty steadfast man, very set to his goals, so it only took a slight push to persuade him the king must die. It was almost a certainty anyway, but a job's a job. I didn't think that I would make him such a tyrant, but I did. 
 
 
 A couple of weeks later, I was to perform another assignment. The world needed another atrocity, in a country they'd never heard of.",3,2,2,1,4,3,3,2
3B9XR6P1XI0RBV1N62CP3MHF690BJP,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3VW6495TLO5F5CMQSWWEA4PQQ5FYY6,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:15:06 PDT 2021,Thu Apr 08 11:35:31 PDT 2021,Sun Apr 11 11:35:31 PDT 2021,,,,1225,0% (0/0),0% (0/0),0% (0/0),"You are the Historian, a shapeshifting, immortal being that gives historical figures a push in the right direction.","God, it's been a while. I can almost remember when I went into the Decision Booth, and they told me I was best as a Historian. Then the old Historian disappeared, and I was next in line. My species needed me. 
 
 
 My first day, I was sent to help convince Oliver Cromwell to kill Charles I. He was a pretty steadfast man, very set to his goals, so it only took a slight push to persuade him the king must die. It was almost a certainty anyway, but a job's a job. I didn't think that I would make him such a tyrant, but I did. 
 
 
 A couple of weeks later, I was to perform another assignment. The world needed another atrocity, in a country they'd never heard of.",5,3,4,3,3,2,3,2
3MDWE879VL725JOEKQLCES3CA4O9BS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,323Q6SJS8NLNJQF6D602ZJN7UYJHF0,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:05:15 PDT 2021,Thu Apr 08 12:19:52 PDT 2021,Sun Apr 11 12:19:52 PDT 2021,,,,877,0% (0/0),0% (0/0),0% (0/0),The power of suggestion is deadly. You are a killer who uses psychology to kill your victims. The police are hunting you down.,"``State your full name please.'' 
 
 Samantha Lynn Anderson. 32 years old. Local girl, haven't strayed too far from L.A. since I was born. I already noticed my voice wavering, my eyes darting around a bit too much, my hands gestures faulting and wavering just enough to be picked up on. 
 
 The interrogation is going well so far. What most don't realize is that the police ask you for basic information to give police a baseline on how you react to questioning; appearing as the slightly-nervous but still keeping it together woman with a husband and kids will help me walk out of this room a free woman. 
 
 ``Mrs. Anderson, what is your relationship with Warren Oswald?'' 
 
 I told the truth. He was a client of mine.",3,2,4,3,4,3,4,3
3MDWE879VL725JOEKQLCES3CA4O9BS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,37W3JXSD6BDBG7RQDVEQP74AFXFYW7,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:05 PDT 2021,Thu Apr 08 11:17:48 PDT 2021,Sun Apr 11 11:17:48 PDT 2021,,,,163,0% (0/0),0% (0/0),0% (0/0),The power of suggestion is deadly. You are a killer who uses psychology to kill your victims. The police are hunting you down.,"``State your full name please.'' 
 
 Samantha Lynn Anderson. 32 years old. Local girl, haven't strayed too far from L.A. since I was born. I already noticed my voice wavering, my eyes darting around a bit too much, my hands gestures faulting and wavering just enough to be picked up on. 
 
 The interrogation is going well so far. What most don't realize is that the police ask you for basic information to give police a baseline on how you react to questioning; appearing as the slightly-nervous but still keeping it together woman with a husband and kids will help me walk out of this room a free woman. 
 
 ``Mrs. Anderson, what is your relationship with Warren Oswald?'' 
 
 I told the truth. He was a client of mine.",4,3,3,2,3,2,3,2
3MDWE879VL725JOEKQLCES3CA4O9BS,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3G0WWMR1U0PCKBRQUK69G2OHNCUQN5,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 11:14:28 PDT 2021,Thu Apr 08 11:35:20 PDT 2021,Sun Apr 11 11:35:20 PDT 2021,,,,1252,0% (0/0),0% (0/0),0% (0/0),The power of suggestion is deadly. You are a killer who uses psychology to kill your victims. The police are hunting you down.,"``State your full name please.'' 
 
 Samantha Lynn Anderson. 32 years old. Local girl, haven't strayed too far from L.A. since I was born. I already noticed my voice wavering, my eyes darting around a bit too much, my hands gestures faulting and wavering just enough to be picked up on. 
 
 The interrogation is going well so far. What most don't realize is that the police ask you for basic information to give police a baseline on how you react to questioning; appearing as the slightly-nervous but still keeping it together woman with a husband and kids will help me walk out of this room a free woman. 
 
 ``Mrs. Anderson, what is your relationship with Warren Oswald?'' 
 
 I told the truth. He was a client of mine.",4,3,5,3,3,2,4,3
3421H3BMAEM8N2MQ8IYTCGMPI9XJ9N,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,39K0FND3AMKEFDZ9TNUNDNKCE4ZAMJ,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:55:55 PDT 2021,Thu Apr 08 12:24:22 PDT 2021,Sun Apr 11 12:24:22 PDT 2021,,,,1707,0% (0/0),0% (0/0),0% (0/0),"You are sentenced to life in prison for murder. When in prison, you come to learn your cell mate is the brother of the man you murdered.","``Get to your cells,'' the voice came over the loudspeaker, ``Lights out in five.'' Men in orange jumpsuits stood on either side of their doors as a pair of guards in blue did the night count. Jimmy caught a vaguely familiar outline in the corner of his eye. Marcus, his cellmate, he was sure was released today, and in any case this guy he would be sharing his cell with barely filled the space of half a Marcus. He must have just turned eighteen or he would have been in juvie. His memory had begun to jog when the main lights went out with an echoing thunk and the voice came back over the speakers, “Into your cells. Good night inmates.” The tower guard watched them enter their respective cement rooms before flicking the switch that slid the doors shut.",3,2,5,3,4,3,2,1
3421H3BMAEM8N2MQ8IYTCGMPI9XJ9N,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3LUY3GC63452HEYOE0AVK0CHI14P73,A2TRFQJKZU9NB3,26.84,45.43,15,38,Submitted,Thu Apr 08 11:18:50 PDT 2021,Thu Apr 08 11:19:11 PDT 2021,Sun Apr 11 11:19:11 PDT 2021,,,,21,0% (0/0),0% (0/0),0% (0/0),"You are sentenced to life in prison for murder. When in prison, you come to learn your cell mate is the brother of the man you murdered.","``Get to your cells,'' the voice came over the loudspeaker, ``Lights out in five.'' Men in orange jumpsuits stood on either side of their doors as a pair of guards in blue did the night count. Jimmy caught a vaguely familiar outline in the corner of his eye. Marcus, his cellmate, he was sure was released today, and in any case this guy he would be sharing his cell with barely filled the space of half a Marcus. He must have just turned eighteen or he would have been in juvie. His memory had begun to jog when the main lights went out with an echoing thunk and the voice came back over the speakers, “Into your cells. Good night inmates.” The tower guard watched them enter their respective cement rooms before flicking the switch that slid the doors shut.",4,3,4,3,4,3,4,3
3421H3BMAEM8N2MQ8IYTCGMPI9XJ9N,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3Z7ISHFUH500VW5DBE03PYAQ3KH8ZU,A20XPARTTWNNK2,75,5.35,74,4,Submitted,Thu Apr 08 11:17:41 PDT 2021,Thu Apr 08 11:18:54 PDT 2021,Sun Apr 11 11:18:54 PDT 2021,,,,73,100% (81/81),0% (0/0),0% (0/0),"You are sentenced to life in prison for murder. When in prison, you come to learn your cell mate is the brother of the man you murdered.","``Get to your cells,'' the voice came over the loudspeaker, ``Lights out in five.'' Men in orange jumpsuits stood on either side of their doors as a pair of guards in blue did the night count. Jimmy caught a vaguely familiar outline in the corner of his eye. Marcus, his cellmate, he was sure was released today, and in any case this guy he would be sharing his cell with barely filled the space of half a Marcus. He must have just turned eighteen or he would have been in juvie. His memory had begun to jog when the main lights went out with an echoing thunk and the voice came back over the speakers, “Into your cells. Good night inmates.” The tower guard watched them enter their respective cement rooms before flicking the switch that slid the doors shut.",5,3,3,2,3,2,5,3
3T2HW4QDVZCLFOGKYQH7PC9USPO9CZ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,34S9DKFK78ULTDICLUN3TORJMLBNY5,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:14:39 PDT 2021,Thu Apr 08 11:16:25 PDT 2021,Sun Apr 11 11:16:25 PDT 2021,,,,106,0% (0/0),0% (0/0),0% (0/0),"You are the greatest hero of them all and have only one weakness: all things that are cute... and your arch nemesis knows this. That's why the villain has trained otters for henchmen, adorable puppies constantly nearby etc.","Stealthily, I jump over the 50 foot fence. This is easy, even by Dr. Villain's standards. I hide in a nearby bush to observe my surroundings before I attack. In the distance I spot one of the henchmens uniforms. Being worn by... 
 
 That BASTARD. How did he find out? Has he been following me? Why the fuck is there an otter here? Why is he wearing that uniform? Why the fuck does that otter have a gun? 
 
 Before I could make a move, a robot came rolling swiftly into the courtyard, and projected a holographic face into the sky. It was the face of my arch nemesis, Dr. Villian. ``Muahahahahaha, I have got you this time. For I have discovered your weakness. I have been following you for weeks, and your secret identity as well. And it seems you have been getting sloppy.",5,3,4,3,4,3,4,3
3T2HW4QDVZCLFOGKYQH7PC9USPO9CZ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3KV0LJBBH7Q6EULQVYG98D9ME8MRM7,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:14:59 PDT 2021,Thu Apr 08 11:30:23 PDT 2021,Sun Apr 11 11:30:23 PDT 2021,,,,924,0% (0/0),0% (0/0),0% (0/0),"You are the greatest hero of them all and have only one weakness: all things that are cute... and your arch nemesis knows this. That's why the villain has trained otters for henchmen, adorable puppies constantly nearby etc.","Stealthily, I jump over the 50 foot fence. This is easy, even by Dr. Villain's standards. I hide in a nearby bush to observe my surroundings before I attack. In the distance I spot one of the henchmens uniforms. Being worn by... 
 
 That BASTARD. How did he find out? Has he been following me? Why the fuck is there an otter here? Why is he wearing that uniform? Why the fuck does that otter have a gun? 
 
 Before I could make a move, a robot came rolling swiftly into the courtyard, and projected a holographic face into the sky. It was the face of my arch nemesis, Dr. Villian. ``Muahahahahaha, I have got you this time. For I have discovered your weakness. I have been following you for weeks, and your secret identity as well. And it seems you have been getting sloppy.",4,3,4,3,5,3,4,3
3T2HW4QDVZCLFOGKYQH7PC9USPO9CZ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3SNLUL3WO9SEO4VMZGAZDBHHL21LU4,A3O61YXIEX64Z0,235.75,218.18,179.5,9,Submitted,Thu Apr 08 11:18:24 PDT 2021,Thu Apr 08 11:55:46 PDT 2021,Sun Apr 11 11:55:46 PDT 2021,,,,2242,100% (5/5),0% (0/0),0% (0/0),"You are the greatest hero of them all and have only one weakness: all things that are cute... and your arch nemesis knows this. That's why the villain has trained otters for henchmen, adorable puppies constantly nearby etc.","Stealthily, I jump over the 50 foot fence. This is easy, even by Dr. Villain's standards. I hide in a nearby bush to observe my surroundings before I attack. In the distance I spot one of the henchmens uniforms. Being worn by... 
 
 That BASTARD. How did he find out? Has he been following me? Why the fuck is there an otter here? Why is he wearing that uniform? Why the fuck does that otter have a gun? 
 
 Before I could make a move, a robot came rolling swiftly into the courtyard, and projected a holographic face into the sky. It was the face of my arch nemesis, Dr. Villian. ``Muahahahahaha, I have got you this time. For I have discovered your weakness. I have been following you for weeks, and your secret identity as well. And it seems you have been getting sloppy.",3,2,4,3,3,2,2,1
3PEG1BH7BIWMMF75ONC141HSLY0BKO,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3DEL4X4ELBQQ57WGN0ACRQIHOZMXY0,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:19:58 PDT 2021,Thu Apr 08 11:21:26 PDT 2021,Sun Apr 11 11:21:26 PDT 2021,,,,88,0% (0/0),0% (0/0),0% (0/0),"``Why did you come, human?''","He's ten and there's the ball, and his dog, and meeting her. She was all pointy elbows and wind struck hair, he was too-big and dumb with youth. He's six and watching his mother leave, thumb raw and swollen from a habit he shouldn't have, that Mommy never liked. He's twenty-five and falling down drunk, trying too hard to forget that there's no more dog, no more school, no more money. He's eighteen, kissing her sweet mouth on graduation night, enjoying the feel of cheap plastic cloth because it's on -her-. He's twenty-two and watching her red hair catch the sun as she drives away, too scared to fight for them. He's five and watching his mother kiss his father goodbye for work. They always used a kiss when a hello or goodbye would do. He's thirty and staring at her, wondering how much she missed him.",5,3,4,3,5,3,4,3
3PEG1BH7BIWMMF75ONC141HSLY0BKO,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3DYGAII7PQDCNW33AZJ1KRTCNRWQP2,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:18:34 PDT 2021,Thu Apr 08 11:22:51 PDT 2021,Sun Apr 11 11:22:51 PDT 2021,,,,257,0% (0/0),0% (0/0),0% (0/0),"``Why did you come, human?''","He's ten and there's the ball, and his dog, and meeting her. She was all pointy elbows and wind struck hair, he was too-big and dumb with youth. He's six and watching his mother leave, thumb raw and swollen from a habit he shouldn't have, that Mommy never liked. He's twenty-five and falling down drunk, trying too hard to forget that there's no more dog, no more school, no more money. He's eighteen, kissing her sweet mouth on graduation night, enjoying the feel of cheap plastic cloth because it's on -her-. He's twenty-two and watching her red hair catch the sun as she drives away, too scared to fight for them. He's five and watching his mother kiss his father goodbye for work. They always used a kiss when a hello or goodbye would do. He's thirty and staring at her, wondering how much she missed him.",4,3,1,1,2,1,5,3
3PEG1BH7BIWMMF75ONC141HSLY0BKO,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3X3OR7WPZ45GQ7O9WD9UHJZSOBA8LC,A39ICPRR4OS3OX,54.95,182.24,12,38,Submitted,Thu Apr 08 11:22:17 PDT 2021,Thu Apr 08 11:48:06 PDT 2021,Sun Apr 11 11:48:06 PDT 2021,,,,1549,0% (0/0),0% (0/0),0% (0/0),"``Why did you come, human?''","He's ten and there's the ball, and his dog, and meeting her. She was all pointy elbows and wind struck hair, he was too-big and dumb with youth. He's six and watching his mother leave, thumb raw and swollen from a habit he shouldn't have, that Mommy never liked. He's twenty-five and falling down drunk, trying too hard to forget that there's no more dog, no more school, no more money. He's eighteen, kissing her sweet mouth on graduation night, enjoying the feel of cheap plastic cloth because it's on -her-. He's twenty-two and watching her red hair catch the sun as she drives away, too scared to fight for them. He's five and watching his mother kiss his father goodbye for work. They always used a kiss when a hello or goodbye would do. He's thirty and staring at her, wondering how much she missed him.",3,2,4,3,4,3,3,2
3UXQ63NLBERX6LPN9NO2J1U7AY5BLR,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3EF8EXOTT60SKHGOU7O2MUZS6G0J12,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:27:27 PDT 2021,Thu Apr 08 11:39:05 PDT 2021,Sun Apr 11 11:39:05 PDT 2021,,,,698,0% (0/0),0% (0/0),0% (0/0),"You wake up one morning to find that everyone, including you, is now the opposite sex. Tell the story of the person most affected by this change.","I sat down in front of the television, and turned it on, hoping to find a way to distract myself from the utter disaster that had befallen me. Before the change, I was a straight guy, and that was how I liked it. I had plans, I was going to marry a certain beauty from my hometown, settle down in Florida with six figures and have kids, then grandkids. Then the change happened, and while my body changed, my brain? Not so much. I still liked women, and they still liked me, so while my romantic prospects were great, I guess that's it for grandkids. 
 
 As I flipped through the channels, my face broke into a grin, and I chuckled as I thought, ``I wonder how Anita Sarkeesian is taking this?''",5,3,5,3,5,3,4,3
3UXQ63NLBERX6LPN9NO2J1U7AY5BLR,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3HFNH7HEMMJ6AJA47GTEQIFKM0AGQP,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:22:15 PDT 2021,Thu Apr 08 11:42:54 PDT 2021,Sun Apr 11 11:42:54 PDT 2021,,,,1239,0% (0/0),0% (0/0),0% (0/0),"You wake up one morning to find that everyone, including you, is now the opposite sex. Tell the story of the person most affected by this change.","I sat down in front of the television, and turned it on, hoping to find a way to distract myself from the utter disaster that had befallen me. Before the change, I was a straight guy, and that was how I liked it. I had plans, I was going to marry a certain beauty from my hometown, settle down in Florida with six figures and have kids, then grandkids. Then the change happened, and while my body changed, my brain? Not so much. I still liked women, and they still liked me, so while my romantic prospects were great, I guess that's it for grandkids. 
 
 As I flipped through the channels, my face broke into a grin, and I chuckled as I thought, ``I wonder how Anita Sarkeesian is taking this?''",5,3,5,3,5,3,5,3
3UXQ63NLBERX6LPN9NO2J1U7AY5BLR,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3XCC1ODXDQGXZ9JINRNQPMTRO9LRQW,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:23:13 PDT 2021,Thu Apr 08 11:28:42 PDT 2021,Sun Apr 11 11:28:42 PDT 2021,,,,329,0% (0/0),0% (0/0),0% (0/0),"You wake up one morning to find that everyone, including you, is now the opposite sex. Tell the story of the person most affected by this change.","I sat down in front of the television, and turned it on, hoping to find a way to distract myself from the utter disaster that had befallen me. Before the change, I was a straight guy, and that was how I liked it. I had plans, I was going to marry a certain beauty from my hometown, settle down in Florida with six figures and have kids, then grandkids. Then the change happened, and while my body changed, my brain? Not so much. I still liked women, and they still liked me, so while my romantic prospects were great, I guess that's it for grandkids. 
 
 As I flipped through the channels, my face broke into a grin, and I chuckled as I thought, ``I wonder how Anita Sarkeesian is taking this?''",4,3,2,1,3,2,5,3
3B286OTITIMMSLWV0OCT8BX9ORFJA2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3EG49X351ZHOMNMAHHFK8ZYOPPTX60,A1RTSWQLSN8FKX,58.8,19.75,55,6,Submitted,Thu Apr 08 11:19:08 PDT 2021,Thu Apr 08 11:20:03 PDT 2021,Sun Apr 11 11:20:03 PDT 2021,,,,55,0% (0/0),0% (0/0),0% (0/0),"An immortal couple have been seen throughout recorded history, write an account of them in any time period you wish. Bonus points if you match the writing style of the time period","The villagers know we are here now. Some of them have even begun bringing their children to see us, a rite of passage perhaps. They hide in the undergrowth just outside the clearing, disturbing the leaves just enough to give away their presence, big brown eyes glistening. When we come out of the cave, they can't hold back gasps of wonderment at the sight of two tall people, wrapped not in furs but in colourful fabrics; feet in boots, not hides tied with sinew. 
 
 They keep their distance. They think we are spirits and are afraid to anger us. I find this a mixed blessing; after all these millennia on an Earth empty of people, to have some of our own kind around us again! To be held in the bosom of a community! But we can never join their village. They are too different.",5,3,5,3,3,2,3,2
3B286OTITIMMSLWV0OCT8BX9ORFJA2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3F1567XTN1ARV9NWTAN4Y1TXINLQ9E,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:20:23 PDT 2021,Thu Apr 08 12:38:39 PDT 2021,Sun Apr 11 12:38:39 PDT 2021,,,,1096,0% (0/0),0% (0/0),0% (0/0),"An immortal couple have been seen throughout recorded history, write an account of them in any time period you wish. Bonus points if you match the writing style of the time period","The villagers know we are here now. Some of them have even begun bringing their children to see us, a rite of passage perhaps. They hide in the undergrowth just outside the clearing, disturbing the leaves just enough to give away their presence, big brown eyes glistening. When we come out of the cave, they can't hold back gasps of wonderment at the sight of two tall people, wrapped not in furs but in colourful fabrics; feet in boots, not hides tied with sinew. 
 
 They keep their distance. They think we are spirits and are afraid to anger us. I find this a mixed blessing; after all these millennia on an Earth empty of people, to have some of our own kind around us again! To be held in the bosom of a community! But we can never join their village. They are too different.",3,2,4,3,4,3,4,3
3B286OTITIMMSLWV0OCT8BX9ORFJA2,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3T111IHZ5JVR7A2W6PC43R32E9S9R3,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 13:04:55 PDT 2021,Thu Apr 08 13:15:03 PDT 2021,Sun Apr 11 13:15:03 PDT 2021,,,,608,0% (0/0),0% (0/0),0% (0/0),"An immortal couple have been seen throughout recorded history, write an account of them in any time period you wish. Bonus points if you match the writing style of the time period","The villagers know we are here now. Some of them have even begun bringing their children to see us, a rite of passage perhaps. They hide in the undergrowth just outside the clearing, disturbing the leaves just enough to give away their presence, big brown eyes glistening. When we come out of the cave, they can't hold back gasps of wonderment at the sight of two tall people, wrapped not in furs but in colourful fabrics; feet in boots, not hides tied with sinew. 
 
 They keep their distance. They think we are spirits and are afraid to anger us. I find this a mixed blessing; after all these millennia on an Earth empty of people, to have some of our own kind around us again! To be held in the bosom of a community! But we can never join their village. They are too different.",4,3,3,2,4,3,4,3
3OID399FYKC4LQDB18CAJEDNGNVDFV,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3C8HJ7UOPCZFGL7H5FAMUGBLNP5ZM8,ARQR5NIFA1AJ,185.5,292.5,54,7,Submitted,Thu Apr 08 11:15:48 PDT 2021,Thu Apr 08 11:21:46 PDT 2021,Sun Apr 11 11:21:46 PDT 2021,,,,358,100% (1/1),0% (0/0),0% (0/0)," The thing about immortality is that even if it preserves your body, it doesn't stop the wearing down of your soul...''","It had seemed so simple then, who wouldn't want to live forever? None of us had believed the stories. Besides, there was so much in the world to see, far too much to get to in one lifetime. 
 
 Who could have known I'd spend the bulk of those added years hunting down the others that had been in there that fateful night. 
 
 At first it had been everything we'd dreamed of... summers on the riviera, winters on some remote island, whiling away the days with wine, women, and each other. Money ceased to be an obstacle, so we lived like kings who would never die, because that's what we were really. 
 
 That went on for a few years, and it almost would have been worth it, just for the memories.",4,3,2,1,4,3,4,3
3OID399FYKC4LQDB18CAJEDNGNVDFV,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3IXEICO797OH56DQC7ENJWDICT4T6C,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:31 PDT 2021,Thu Apr 08 11:47:43 PDT 2021,Sun Apr 11 11:47:43 PDT 2021,,,,1992,0% (0/0),0% (0/0),0% (0/0)," The thing about immortality is that even if it preserves your body, it doesn't stop the wearing down of your soul...''","It had seemed so simple then, who wouldn't want to live forever? None of us had believed the stories. Besides, there was so much in the world to see, far too much to get to in one lifetime. 
 
 Who could have known I'd spend the bulk of those added years hunting down the others that had been in there that fateful night. 
 
 At first it had been everything we'd dreamed of... summers on the riviera, winters on some remote island, whiling away the days with wine, women, and each other. Money ceased to be an obstacle, so we lived like kings who would never die, because that's what we were really. 
 
 That went on for a few years, and it almost would have been worth it, just for the memories.",4,3,5,3,4,3,5,3
3OID399FYKC4LQDB18CAJEDNGNVDFV,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3RSDURM96FRHZ75ZSVKK31XA8TBYES,A3V9JFVZQ2XF4Y,72,0,72,1,Submitted,Thu Apr 08 11:18:11 PDT 2021,Thu Apr 08 11:19:23 PDT 2021,Sun Apr 11 11:19:23 PDT 2021,,,,72,100% (8/8),0% (0/0),0% (0/0)," The thing about immortality is that even if it preserves your body, it doesn't stop the wearing down of your soul...''","It had seemed so simple then, who wouldn't want to live forever? None of us had believed the stories. Besides, there was so much in the world to see, far too much to get to in one lifetime. 
 
 Who could have known I'd spend the bulk of those added years hunting down the others that had been in there that fateful night. 
 
 At first it had been everything we'd dreamed of... summers on the riviera, winters on some remote island, whiling away the days with wine, women, and each other. Money ceased to be an obstacle, so we lived like kings who would never die, because that's what we were really. 
 
 That went on for a few years, and it almost would have been worth it, just for the memories.",5,3,4,3,3,2,4,3
3K1H3NEY8P4AZQ96CSIS1ZDZH2VDGU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3B4YI393VE1LD4Y8UKC0AWDOSZVSSG,A2X6JK36FJ3G3E,108.24,367.28,30,38,Submitted,Thu Apr 08 12:20:23 PDT 2021,Thu Apr 08 12:30:26 PDT 2021,Sun Apr 11 12:30:26 PDT 2021,,,,603,0% (0/0),0% (0/0),0% (0/0),The four last people on earth decide to commit suicide one by one. The last man decides he cannot bring himself to end his own life. Describe the remainder of his life.,"There was a bullet left for what was now the last man left living, but he was too afraid to commit the act of self termination. The three bodies, of what were the last of the dead, lie on the floor of an old lighthouse overlooking a beautiful ocean view. Thomas was now more alone than any other human being could dream of, if there were humans anymore that is. No matter how far he walked or crawled he would find no one. Still, even faced with this cruel fate, he soldiered on to find some way to survive on his own. For years he wandered, a nomad doomed to walk alone. Thomas found himself never speaking, which was what he missed the most. A simple conversation would do wonders, but oh, what he wouldn't do to hear a laugh. A beautiful laugh, in a bleak human-less world.",5,3,4,3,4,3,4,3
3K1H3NEY8P4AZQ96CSIS1ZDZH2VDGU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3HUTX6F6VZSDADPHTOGLZ9QJXGMO25,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:18:07 PDT 2021,Thu Apr 08 11:18:23 PDT 2021,Sun Apr 11 11:18:23 PDT 2021,,,,16,0% (0/0),0% (0/0),0% (0/0),The four last people on earth decide to commit suicide one by one. The last man decides he cannot bring himself to end his own life. Describe the remainder of his life.,"There was a bullet left for what was now the last man left living, but he was too afraid to commit the act of self termination. The three bodies, of what were the last of the dead, lie on the floor of an old lighthouse overlooking a beautiful ocean view. Thomas was now more alone than any other human being could dream of, if there were humans anymore that is. No matter how far he walked or crawled he would find no one. Still, even faced with this cruel fate, he soldiered on to find some way to survive on his own. For years he wandered, a nomad doomed to walk alone. Thomas found himself never speaking, which was what he missed the most. A simple conversation would do wonders, but oh, what he wouldn't do to hear a laugh. A beautiful laugh, in a bleak human-less world.",3,2,4,3,2,1,3,2
3K1H3NEY8P4AZQ96CSIS1ZDZH2VDGU,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3JRJSWSMQMQGJ48B3ARUD71XZSFE31,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 11:14:26 PDT 2021,Thu Apr 08 11:46:38 PDT 2021,Sun Apr 11 11:46:38 PDT 2021,,,,1932,0% (0/0),0% (0/0),0% (0/0),The four last people on earth decide to commit suicide one by one. The last man decides he cannot bring himself to end his own life. Describe the remainder of his life.,"There was a bullet left for what was now the last man left living, but he was too afraid to commit the act of self termination. The three bodies, of what were the last of the dead, lie on the floor of an old lighthouse overlooking a beautiful ocean view. Thomas was now more alone than any other human being could dream of, if there were humans anymore that is. No matter how far he walked or crawled he would find no one. Still, even faced with this cruel fate, he soldiered on to find some way to survive on his own. For years he wandered, a nomad doomed to walk alone. Thomas found himself never speaking, which was what he missed the most. A simple conversation would do wonders, but oh, what he wouldn't do to hear a laugh. A beautiful laugh, in a bleak human-less world.",3,2,4,3,4,3,3,2
3B9XR6P1XI0RBV1N62CP3MHF690JBX,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,31Q0U3WYDUKZ0MFMTYZ5J4UJFLZ71I,A26LOVXF4QZZCO,99.2,68.6,81,26,Submitted,Thu Apr 08 11:19:50 PDT 2021,Thu Apr 08 11:56:01 PDT 2021,Sun Apr 11 11:56:01 PDT 2021,,,,2171,100% (1/1),0% (0/0),0% (0/0),"The apocalypse has begun. Not through mass destruction, but through everyone on earth encountering fatal ``accidents'', one by one.","71%. 
 
 
 71% of over seven billion people. In only two weeks. They were no longer even bothering to clean up the bodies. 
 
 
 My wife had been one of the first to go. A piano had dropped on her from twenty stories up. It was instant at least. It had made the news. The bizarre accidents were no longer newsworthy individually. 
 
 
 After the funeral I had spent the week on my couch, staring at the ceiling and not really seeing it. The news droning in the background painted a pretty grizzly picture even before one of the boom mics had come swinging down like death's scythe and impacted squarely into the smiling anchors temple. The tv just displayed a holding pattern now. Not that it really mattered. 
 
 
 My eyes fell from the ceiling to the floor.",5,3,4,3,5,3,5,3
3B9XR6P1XI0RBV1N62CP3MHF690JBX,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,36PW28KO441G3P7WCP640FF3529EAZ,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:22:15 PDT 2021,Thu Apr 08 11:28:17 PDT 2021,Sun Apr 11 11:28:17 PDT 2021,,,,362,0% (0/0),0% (0/0),0% (0/0),"The apocalypse has begun. Not through mass destruction, but through everyone on earth encountering fatal ``accidents'', one by one.","71%. 
 
 
 71% of over seven billion people. In only two weeks. They were no longer even bothering to clean up the bodies. 
 
 
 My wife had been one of the first to go. A piano had dropped on her from twenty stories up. It was instant at least. It had made the news. The bizarre accidents were no longer newsworthy individually. 
 
 
 After the funeral I had spent the week on my couch, staring at the ceiling and not really seeing it. The news droning in the background painted a pretty grizzly picture even before one of the boom mics had come swinging down like death's scythe and impacted squarely into the smiling anchors temple. The tv just displayed a holding pattern now. Not that it really mattered. 
 
 
 My eyes fell from the ceiling to the floor.",2,1,3,2,4,3,5,3
3B9XR6P1XI0RBV1N62CP3MHF690JBX,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3PEIJLRY6YYMG21G8ZSO6TX1DRRXW6,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:57:53 PDT 2021,Thu Apr 08 12:26:42 PDT 2021,Sun Apr 11 12:26:42 PDT 2021,,,,1729,0% (0/0),0% (0/0),0% (0/0),"The apocalypse has begun. Not through mass destruction, but through everyone on earth encountering fatal ``accidents'', one by one.","71%. 
 
 
 71% of over seven billion people. In only two weeks. They were no longer even bothering to clean up the bodies. 
 
 
 My wife had been one of the first to go. A piano had dropped on her from twenty stories up. It was instant at least. It had made the news. The bizarre accidents were no longer newsworthy individually. 
 
 
 After the funeral I had spent the week on my couch, staring at the ceiling and not really seeing it. The news droning in the background painted a pretty grizzly picture even before one of the boom mics had come swinging down like death's scythe and impacted squarely into the smiling anchors temple. The tv just displayed a holding pattern now. Not that it really mattered. 
 
 
 My eyes fell from the ceiling to the floor.",5,3,3,2,3,2,4,3
335HHSX8DHAOZM4HWY0AMZP0W28DHT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3DZQRBDBSQKHTNDT45BZ2O5C0J0S3S,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 12:57:13 PDT 2021,Thu Apr 08 13:14:34 PDT 2021,Sun Apr 11 13:14:34 PDT 2021,,,,1041,0% (0/0),0% (0/0),0% (0/0),"Write a story from a seemingly third person view, then shock the reader","Sienna Bridges was unapologetically beautiful. 
 
 Everybody knew it, from her gardener to her father to the boy who sat at the back of the bus listening to the Smiths. She was beautiful because she looked like the cookie-cutter American Girl doll on steroids. She was beautiful because she existed in her own plane of being. She was beautiful, and boys loved her. 
 
 None ever had the honor of calling her their girlfriend. Sienna didn’t believe in such titles. She was no prude, that's for certain, but she had an aversion to dating. As soon as commitment came into conversation, Sienna was gone, riding the wings of female liberation. This didn’t make her less appealing – it made her more appealing. Instead of five admirers, she had five hundred. 
 
 And yet, as she broke the hearts of males all over, she still seemed unhappy.",4,3,5,3,4,3,4,3
335HHSX8DHAOZM4HWY0AMZP0W28DHT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3WYGZ5XF31KNPLL0PB3YJAMEB5DSKU,A3TG3EHZ5Q0U40,89.1,279.88,26.5,51,Submitted,Thu Apr 08 11:30:20 PDT 2021,Thu Apr 08 12:22:53 PDT 2021,Sun Apr 11 12:22:53 PDT 2021,,,,3153,0% (0/0),0% (0/0),0% (0/0),"Write a story from a seemingly third person view, then shock the reader","Sienna Bridges was unapologetically beautiful. 
 
 Everybody knew it, from her gardener to her father to the boy who sat at the back of the bus listening to the Smiths. She was beautiful because she looked like the cookie-cutter American Girl doll on steroids. She was beautiful because she existed in her own plane of being. She was beautiful, and boys loved her. 
 
 None ever had the honor of calling her their girlfriend. Sienna didn’t believe in such titles. She was no prude, that's for certain, but she had an aversion to dating. As soon as commitment came into conversation, Sienna was gone, riding the wings of female liberation. This didn’t make her less appealing – it made her more appealing. Instead of five admirers, she had five hundred. 
 
 And yet, as she broke the hearts of males all over, she still seemed unhappy.",5,3,3,2,4,3,2,1
335HHSX8DHAOZM4HWY0AMZP0W28DHT,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3YZ8UPK3VYRLL01GM3H0ASRURTMUCW,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:07 PDT 2021,Thu Apr 08 11:18:27 PDT 2021,Sun Apr 11 11:18:27 PDT 2021,,,,200,0% (0/0),0% (0/0),0% (0/0),"Write a story from a seemingly third person view, then shock the reader","Sienna Bridges was unapologetically beautiful. 
 
 Everybody knew it, from her gardener to her father to the boy who sat at the back of the bus listening to the Smiths. She was beautiful because she looked like the cookie-cutter American Girl doll on steroids. She was beautiful because she existed in her own plane of being. She was beautiful, and boys loved her. 
 
 None ever had the honor of calling her their girlfriend. Sienna didn’t believe in such titles. She was no prude, that's for certain, but she had an aversion to dating. As soon as commitment came into conversation, Sienna was gone, riding the wings of female liberation. This didn’t make her less appealing – it made her more appealing. Instead of five admirers, she had five hundred. 
 
 And yet, as she broke the hearts of males all over, she still seemed unhappy.",4,3,3,2,4,3,1,1
37NXA7GVTXBCFZNTE4F2KDOEDQLVLH,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,31EUONYN208M74NJHY0W1ENUUEFOVD,A2UC30DZQPYKUC,11.85,4.18,11,27,Submitted,Thu Apr 08 11:18:34 PDT 2021,Thu Apr 08 11:18:53 PDT 2021,Sun Apr 11 11:18:53 PDT 2021,,,,19,0% (0/0),0% (0/0),0% (0/0),Show a character suffering from a mental disorder without naming it.,"Mrs. Petrie informed us that today was a very important lesson, because all the information she was going to cover would be on The Test. The capital letters shone royal blue, a more vibrant shade than the lower case t. It made me focus, but that didn't last long, as usual. But it's not my fault, really. I've tried to tell her that it's when she uses the chalk, I can't concentrate, but she ignores me every time and does it anyway. 
 
 And I 'll try to dodge that gentle kneading pressure that floats to my seat from the intersection of chalk and chalkboard -- I 'll squirm in my seat, slumping low in my seat while shifting my shoulders away from Mrs. Petrie's rapidly moving hand -- but it finds me every time.",3,2,2,1,3,2,2,1
37NXA7GVTXBCFZNTE4F2KDOEDQLVLH,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3QFUFYSY93KT7ERBYZGJ5UE3PTS4FW,A3OT9EHUD1UORR,60.54,128.5,14,27,Submitted,Thu Apr 08 11:18:55 PDT 2021,Thu Apr 08 11:19:06 PDT 2021,Sun Apr 11 11:19:06 PDT 2021,,,,11,0% (0/0),0% (0/0),0% (0/0),Show a character suffering from a mental disorder without naming it.,"Mrs. Petrie informed us that today was a very important lesson, because all the information she was going to cover would be on The Test. The capital letters shone royal blue, a more vibrant shade than the lower case t. It made me focus, but that didn't last long, as usual. But it's not my fault, really. I've tried to tell her that it's when she uses the chalk, I can't concentrate, but she ignores me every time and does it anyway. 
 
 And I 'll try to dodge that gentle kneading pressure that floats to my seat from the intersection of chalk and chalkboard -- I 'll squirm in my seat, slumping low in my seat while shifting my shoulders away from Mrs. Petrie's rapidly moving hand -- but it finds me every time.",5,3,4,3,5,3,5,3
37NXA7GVTXBCFZNTE4F2KDOEDQLVLH,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3SBEHTYCWS8TFC7LOEABOGV20MIYI1,A2LFVPB3RXLX3B,101.75,265.41,32,70,Submitted,Thu Apr 08 11:19:00 PDT 2021,Thu Apr 08 11:19:22 PDT 2021,Sun Apr 11 11:19:22 PDT 2021,,,,22,0% (0/0),0% (0/0),0% (0/0),Show a character suffering from a mental disorder without naming it.,"Mrs. Petrie informed us that today was a very important lesson, because all the information she was going to cover would be on The Test. The capital letters shone royal blue, a more vibrant shade than the lower case t. It made me focus, but that didn't last long, as usual. But it's not my fault, really. I've tried to tell her that it's when she uses the chalk, I can't concentrate, but she ignores me every time and does it anyway. 
 
 And I 'll try to dodge that gentle kneading pressure that floats to my seat from the intersection of chalk and chalkboard -- I 'll squirm in my seat, slumping low in my seat while shifting my shoulders away from Mrs. Petrie's rapidly moving hand -- but it finds me every time.",4,3,5,3,5,3,4,3
375VMB7D5NOOVHF12GIVMBQFWFNDIM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,37UQDCYH620FMYVK0CJUQS1Z4P7V7W,A2ZARG52ZPGMBH,913.4,1099.27,112,6,Submitted,Thu Apr 08 11:30:19 PDT 2021,Thu Apr 08 12:10:21 PDT 2021,Sun Apr 11 12:10:21 PDT 2021,,,,2402,0% (0/0),0% (0/0),0% (0/0),"In an alternate reality, a student's GPA value floats on top of their head as a large number. All your professors, fellow students, friends, and parents can see it. How does this affect on campus relationships and day to day interactions?","Going into my senior year, I've become a bit numb to the number floating over my head. 3.479. Nothing to write home about, but nothing to be embarrassed about either. I still got an internship last summer even if I had to work harder than some of my more blessed peers. I still get some special attention. I am still of value to society. 
 
 It's like this. Freshmen are always easy to spot. Just a series of dashes. A nice clean slate after high school. For some, this is frustrating. Why do they have to go through a semester without the privileges of being a 4.000? They get treated the same as everyone else, don't get the best spots in the classroom, the special attention from the teachers, nothing. They want to be their number, and for some, being stripped of it is traumatic.",5,3,5,3,5,3,5,3
375VMB7D5NOOVHF12GIVMBQFWFNDIM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3DPNQGW4LQKXOLY0X6DFBO1QWUV46Z,A8W7457HGBJ31,88.77,277.12,33,48,Submitted,Thu Apr 08 12:13:55 PDT 2021,Thu Apr 08 12:29:08 PDT 2021,Sun Apr 11 12:29:08 PDT 2021,,,,913,0% (0/0),0% (0/0),0% (0/0),"In an alternate reality, a student's GPA value floats on top of their head as a large number. All your professors, fellow students, friends, and parents can see it. How does this affect on campus relationships and day to day interactions?","Going into my senior year, I've become a bit numb to the number floating over my head. 3.479. Nothing to write home about, but nothing to be embarrassed about either. I still got an internship last summer even if I had to work harder than some of my more blessed peers. I still get some special attention. I am still of value to society. 
 
 It's like this. Freshmen are always easy to spot. Just a series of dashes. A nice clean slate after high school. For some, this is frustrating. Why do they have to go through a semester without the privileges of being a 4.000? They get treated the same as everyone else, don't get the best spots in the classroom, the special attention from the teachers, nothing. They want to be their number, and for some, being stripped of it is traumatic.",3,2,4,3,4,3,3,2
375VMB7D5NOOVHF12GIVMBQFWFNDIM,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3YZ8UPK3VYRLL01GM3H0ASRURTMCUE,A2IFHU3P1MF54K,87.5,23.13,81.5,11,Submitted,Thu Apr 08 11:13:50 PDT 2021,Thu Apr 08 11:23:04 PDT 2021,Sun Apr 11 11:23:04 PDT 2021,,,,554,100% (1/1),0% (0/0),0% (0/0),"In an alternate reality, a student's GPA value floats on top of their head as a large number. All your professors, fellow students, friends, and parents can see it. How does this affect on campus relationships and day to day interactions?","Going into my senior year, I've become a bit numb to the number floating over my head. 3.479. Nothing to write home about, but nothing to be embarrassed about either. I still got an internship last summer even if I had to work harder than some of my more blessed peers. I still get some special attention. I am still of value to society. 
 
 It's like this. Freshmen are always easy to spot. Just a series of dashes. A nice clean slate after high school. For some, this is frustrating. Why do they have to go through a semester without the privileges of being a 4.000? They get treated the same as everyone else, don't get the best spots in the classroom, the special attention from the teachers, nothing. They want to be their number, and for some, being stripped of it is traumatic.",5,3,5,3,3,2,5,3
3YGYP13655EAAS9XHXQ7W830XF8NRI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,32UTUBMZ7L12OAYADTVAVUNVNFWBVW,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:15:35 PDT 2021,Thu Apr 08 11:27:10 PDT 2021,Sun Apr 11 11:27:10 PDT 2021,,,,695,0% (0/0),0% (0/0),0% (0/0),"Unbeknownst to you, you meet Medusa at a bar. Luckily you have extreme social anxiety and hate eye contact.","Mark sat at the bar, staring at the swirls on the rugged wooden counter-top. He took a sip of his beer as he heard the sound of footsteps approaching. His stomach twinged a bit and he drew his arms in. 
 
 ``Hello,'' a woman said in a confident, slightly raspy voice. It reminded Mark of Kathleen Turner's voice in *Who Framed Roger Rabbit. * She pulled out a stool to his left and sat down. 
 
 Out of the corner of his eye, he glimpsed the woman sitting next to him. She had an olive complexion, as if she were Greek. Her hair was hidden by a black hairnet. Full red lips curled deviously as she ordered a martini from the bartender. Mark wondered why, but didn't say much. 
 
 ``Hello,'' he mumbled weakly, taking a large swig of his beer.",4,3,3,2,4,3,3,2
3YGYP13655EAAS9XHXQ7W830XF8NRI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,337RC3OW0A7E1JKM46K49XJ0Z9AVL3,A2K10OAR4CHUQL,122.4,108.12,57,6,Submitted,Thu Apr 08 11:18:09 PDT 2021,Thu Apr 08 11:27:58 PDT 2021,Sun Apr 11 11:27:58 PDT 2021,,,,589,0% (0/0),0% (0/0),0% (0/0),"Unbeknownst to you, you meet Medusa at a bar. Luckily you have extreme social anxiety and hate eye contact.","Mark sat at the bar, staring at the swirls on the rugged wooden counter-top. He took a sip of his beer as he heard the sound of footsteps approaching. His stomach twinged a bit and he drew his arms in. 
 
 ``Hello,'' a woman said in a confident, slightly raspy voice. It reminded Mark of Kathleen Turner's voice in *Who Framed Roger Rabbit. * She pulled out a stool to his left and sat down. 
 
 Out of the corner of his eye, he glimpsed the woman sitting next to him. She had an olive complexion, as if she were Greek. Her hair was hidden by a black hairnet. Full red lips curled deviously as she ordered a martini from the bartender. Mark wondered why, but didn't say much. 
 
 ``Hello,'' he mumbled weakly, taking a large swig of his beer.",4,3,5,3,5,3,4,3
3YGYP13655EAAS9XHXQ7W830XF8NRI,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3WETL7AQWYDGNLFIS9YR9DVKMZI53T,ALHY07J1IGHO8,14.22,4.75,12,28,Submitted,Thu Apr 08 11:19:35 PDT 2021,Thu Apr 08 11:26:56 PDT 2021,Sun Apr 11 11:26:56 PDT 2021,,,,441,0% (0/0),0% (0/0),0% (0/0),"Unbeknownst to you, you meet Medusa at a bar. Luckily you have extreme social anxiety and hate eye contact.","Mark sat at the bar, staring at the swirls on the rugged wooden counter-top. He took a sip of his beer as he heard the sound of footsteps approaching. His stomach twinged a bit and he drew his arms in. 
 
 ``Hello,'' a woman said in a confident, slightly raspy voice. It reminded Mark of Kathleen Turner's voice in *Who Framed Roger Rabbit. * She pulled out a stool to his left and sat down. 
 
 Out of the corner of his eye, he glimpsed the woman sitting next to him. She had an olive complexion, as if she were Greek. Her hair was hidden by a black hairnet. Full red lips curled deviously as she ordered a martini from the bartender. Mark wondered why, but didn't say much. 
 
 ``Hello,'' he mumbled weakly, taking a large swig of his beer.",5,3,2,1,3,2,4,3
3YCT0L9ONQEMB79AWMQCMI8WJHRNS6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,358010RM5JY91D1BIPNSKREN6IKVXP,A3O61YXIEX64Z0,235.75,218.18,179.5,9,Submitted,Thu Apr 08 11:18:21 PDT 2021,Thu Apr 08 11:24:20 PDT 2021,Sun Apr 11 11:24:20 PDT 2021,,,,359,100% (5/5),0% (0/0),0% (0/0),"Every morning, there's a pill on your bathroom counter that makes you forget the previous day. Every day, you take the pill.","There it is. 
 
 Sitting on the counter top, Dark speckled green against the brilliantly shiny gloss of white polished marble. Reflexively the hand reaches for it... 
 Did I make this decision to take this... or am I simply obeying orders? 
 Have I always reacted without reflection? 
 Have I always moved through each day as if the last never existed? 
 Have I always lived my life without questioning my actions? 
... Are these the exact thoughts I wake up with every day before I fall into habitual motions and routine? 
 
 I fill the glass with water, place the pill on my tongue, throw my head back and swallow. 
 
 A new day, a new opportunity, a new chance at a new life for us all.",4,3,4,3,3,2,2,1
3YCT0L9ONQEMB79AWMQCMI8WJHRNS6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3P4MQ7TPP2HNFW048C4AUITOKNGBBQ,A1AMGHYG5PT0L2,53.5,18.5,53.5,3,Submitted,Thu Apr 08 11:17:46 PDT 2021,Thu Apr 08 11:18:29 PDT 2021,Sun Apr 11 11:18:29 PDT 2021,,,,43,0% (0/0),0% (0/0),0% (0/0),"Every morning, there's a pill on your bathroom counter that makes you forget the previous day. Every day, you take the pill.","There it is. 
 
 Sitting on the counter top, Dark speckled green against the brilliantly shiny gloss of white polished marble. Reflexively the hand reaches for it... 
 Did I make this decision to take this... or am I simply obeying orders? 
 Have I always reacted without reflection? 
 Have I always moved through each day as if the last never existed? 
 Have I always lived my life without questioning my actions? 
... Are these the exact thoughts I wake up with every day before I fall into habitual motions and routine? 
 
 I fill the glass with water, place the pill on my tongue, throw my head back and swallow. 
 
 A new day, a new opportunity, a new chance at a new life for us all.",5,3,5,3,5,3,5,3
3YCT0L9ONQEMB79AWMQCMI8WJHRNS6,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3R6P78PK7PGJ2Z2WOKN9VNQ7679TGG,A1LOD3LNX7FUPJ,53.42,67.23,31,41,Submitted,Thu Apr 08 11:23:26 PDT 2021,Thu Apr 08 11:42:40 PDT 2021,Sun Apr 11 11:42:40 PDT 2021,,,,1154,0% (0/0),0% (0/0),0% (0/0),"Every morning, there's a pill on your bathroom counter that makes you forget the previous day. Every day, you take the pill.","There it is. 
 
 Sitting on the counter top, Dark speckled green against the brilliantly shiny gloss of white polished marble. Reflexively the hand reaches for it... 
 Did I make this decision to take this... or am I simply obeying orders? 
 Have I always reacted without reflection? 
 Have I always moved through each day as if the last never existed? 
 Have I always lived my life without questioning my actions? 
... Are these the exact thoughts I wake up with every day before I fall into habitual motions and routine? 
 
 I fill the glass with water, place the pill on my tongue, throw my head back and swallow. 
 
 A new day, a new opportunity, a new chance at a new life for us all.",4,3,3,2,3,2,4,3
3QX22DUVPSMWLH5EEGGHKQ33DVBVMJ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3EICBYG6491C7KQMA4DM3QIJADPJCQ,A3O61YXIEX64Z0,235.75,218.18,179.5,9,Submitted,Thu Apr 08 11:18:24 PDT 2021,Thu Apr 08 11:50:31 PDT 2021,Sun Apr 11 11:50:31 PDT 2021,,,,1927,100% (5/5),0% (0/0),0% (0/0),"After brushing your teeth in the morning you go downstairs to fry an egg, but when you try the frying pan buzzes at you and text appears reading, ``level 18 cooking required to use object''.","I dropped my level 5 brush of fortitude (+20% plaque defence, +10% enamel strength, yeah - it’s nice) back into the cup above the shining white porcelain sink (self-cleaning perk). We’d just had the house renovated by master craftsmen from the guild, you should visit sometime.

“Kat, honey? You there?” my wife, Ellie, called from the bottom of the stairs. Oak, +3 travel speed. We were thinking of getting the gold-leaf with +5, but our hearts settled on the oak. Well, mine had. Ellie had taken a little convincing on it, but she came around.

“What is it, dear?”

“I think there’s a problem with the oven.”

I rushed downstairs, appreciating the extra speed. Seriously, you need to try it. The blasted oven, installed last night and as-yet untested. No matter how good a craftsman says they are, you can never be too safe.",2,1,4,3,3,2,2,1
3QX22DUVPSMWLH5EEGGHKQ33DVBVMJ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3IX2EGZR7GOGDMF5S13HSLH5AERJRV,A1RTSWQLSN8FKX,58.8,19.75,55,6,Submitted,Thu Apr 08 11:14:33 PDT 2021,Thu Apr 08 11:15:09 PDT 2021,Sun Apr 11 11:15:09 PDT 2021,,,,36,0% (0/0),0% (0/0),0% (0/0),"After brushing your teeth in the morning you go downstairs to fry an egg, but when you try the frying pan buzzes at you and text appears reading, ``level 18 cooking required to use object''.","I dropped my level 5 brush of fortitude (+20% plaque defence, +10% enamel strength, yeah - it’s nice) back into the cup above the shining white porcelain sink (self-cleaning perk). We’d just had the house renovated by master craftsmen from the guild, you should visit sometime.

“Kat, honey? You there?” my wife, Ellie, called from the bottom of the stairs. Oak, +3 travel speed. We were thinking of getting the gold-leaf with +5, but our hearts settled on the oak. Well, mine had. Ellie had taken a little convincing on it, but she came around.

“What is it, dear?”

“I think there’s a problem with the oven.”

I rushed downstairs, appreciating the extra speed. Seriously, you need to try it. The blasted oven, installed last night and as-yet untested. No matter how good a craftsman says they are, you can never be too safe.",4,3,5,3,3,2,5,3
3QX22DUVPSMWLH5EEGGHKQ33DVBVMJ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3TY7ZAOG5KPNOC1OG9KE94GVGDT0KE,AAH6HJWRC4JD2,58.47,158.07,11,20,Submitted,Thu Apr 08 11:30:33 PDT 2021,Thu Apr 08 11:40:54 PDT 2021,Sun Apr 11 11:40:54 PDT 2021,,,,621,0% (0/0),0% (0/0),0% (0/0),"After brushing your teeth in the morning you go downstairs to fry an egg, but when you try the frying pan buzzes at you and text appears reading, ``level 18 cooking required to use object''.","I dropped my level 5 brush of fortitude (+20% plaque defence, +10% enamel strength, yeah - it’s nice) back into the cup above the shining white porcelain sink (self-cleaning perk). We’d just had the house renovated by master craftsmen from the guild, you should visit sometime.

“Kat, honey? You there?” my wife, Ellie, called from the bottom of the stairs. Oak, +3 travel speed. We were thinking of getting the gold-leaf with +5, but our hearts settled on the oak. Well, mine had. Ellie had taken a little convincing on it, but she came around.

“What is it, dear?”

“I think there’s a problem with the oven.”

I rushed downstairs, appreciating the extra speed. Seriously, you need to try it. The blasted oven, installed last night and as-yet untested. No matter how good a craftsman says they are, you can never be too safe.",5,3,4,3,4,3,5,3
302U8RURK3623ZQEQHVHX5S3ILLVNJ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3570Y55XZUOFJL1QYQA834IML9OYG7,A3VEF4M5FIN7KH,339,0,339,1,Submitted,Thu Apr 08 11:12:53 PDT 2021,Thu Apr 08 11:18:32 PDT 2021,Sun Apr 11 11:18:32 PDT 2021,,,,339,0% (0/0),0% (0/0),0% (0/0),The Office's Michael Scott has gotten wind of the show Undercover Boss and decides he wants to go undercover at Dunder-Mifflin Scranton.,"EXT. DUNDER MIFFLIN WAREHOUSE ENTRANCE 
 
 MICHAEL has his back to the wall that leads to the OPEN WAREHOUSE GARAGE DOOR. He's trying to stand like he's being very stealthy, palms against the wall. 
 
 MICHAEL: 
 I Just finished Season 1 of ``Undercover Boss'' on DVD... well it was only the first disc of the first season. I was ordering ``Undercover Brother'' on Netflix because I love Eddie Murphy, but they must have sent... the wrong DVD. 
 
 MICHAEL leans around the corner of the WAREHOUSE GARAGE DOOR to make sure that DARYL and the WAREHOUSE WORKERS don't know that he's there. Only some of them are in view of the camera, but they're gathered and talking, laughing. Michael begins to put on a FU MANCHU MUSTACHE. He speaks as he puts on the mustache.",3,2,1,1,3,2,5,3
302U8RURK3623ZQEQHVHX5S3ILLVNJ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3TEM0PF1QA2FA6VEOSYR5RL5W4WD0E,A3FOKP72T5I4FR,64.5,19.5,64.5,3,Submitted,Thu Apr 08 11:20:28 PDT 2021,Thu Apr 08 11:21:29 PDT 2021,Sun Apr 11 11:21:29 PDT 2021,,,,61,0% (0/0),0% (0/0),0% (0/0),The Office's Michael Scott has gotten wind of the show Undercover Boss and decides he wants to go undercover at Dunder-Mifflin Scranton.,"EXT. DUNDER MIFFLIN WAREHOUSE ENTRANCE 
 
 MICHAEL has his back to the wall that leads to the OPEN WAREHOUSE GARAGE DOOR. He's trying to stand like he's being very stealthy, palms against the wall. 
 
 MICHAEL: 
 I Just finished Season 1 of ``Undercover Boss'' on DVD... well it was only the first disc of the first season. I was ordering ``Undercover Brother'' on Netflix because I love Eddie Murphy, but they must have sent... the wrong DVD. 
 
 MICHAEL leans around the corner of the WAREHOUSE GARAGE DOOR to make sure that DARYL and the WAREHOUSE WORKERS don't know that he's there. Only some of them are in view of the camera, but they're gathered and talking, laughing. Michael begins to put on a FU MANCHU MUSTACHE. He speaks as he puts on the mustache.",3,2,3,2,2,1,5,3
302U8RURK3623ZQEQHVHX5S3ILLVNJ,38JF4YFDONUFOYF1HR9KOSACZ6P69O,Rate the Quality of Story Fragments,Rate the Story Fragments on a 1-5 Scale on Four Attributes,"stories, quality, rating, storytelling",$0.20,Thu Apr 08 11:12:44 PDT 2021,3,BatchId:4400772;OriginalHitTemplateId:928390828;,3600,259200,Thu Apr 15 11:12:44 PDT 2021,,,3VFJCI1K4446MKP4KVIEV8PPIMCGRQ,AKSJ3C5O3V9RB,3402,0,3402,1,Submitted,Thu Apr 08 11:22:15 PDT 2021,Thu Apr 08 12:18:57 PDT 2021,Sun Apr 11 12:18:57 PDT 2021,,,,3402,100% (116/116),0% (0/0),0% (0/0),The Office's Michael Scott has gotten wind of the show Undercover Boss and decides he wants to go undercover at Dunder-Mifflin Scranton.,"EXT. DUNDER MIFFLIN WAREHOUSE ENTRANCE 
 
 MICHAEL has his back to the wall that leads to the OPEN WAREHOUSE GARAGE DOOR. He's trying to stand like he's being very stealthy, palms against the wall. 
 
 MICHAEL: 
 I Just finished Season 1 of ``Undercover Boss'' on DVD... well it was only the first disc of the first season. I was ordering ``Undercover Brother'' on Netflix because I love Eddie Murphy, but they must have sent... the wrong DVD. 
 
 MICHAEL leans around the corner of the WAREHOUSE GARAGE DOOR to make sure that DARYL and the WAREHOUSE WORKERS don't know that he's there. Only some of them are in view of the camera, but they're gathered and talking, laughing. Michael begins to put on a FU MANCHU MUSTACHE. He speaks as he puts on the mustache.",3,2,4,3,4,3,4,3

==> figs/requirements.txt <==
matplotlib==3.4.2

